$R^4$: A Racetrack Register File with Runtime Software Reconfiguration

Arising disruptive memory technologies continuously make their way into the memory hierarchy at various levels. Racetrack memory is one promising candidate for future memory due to the overall low energy consumption, access latency and high endurance. However, the access dependent shift property of racetrack memory can make it easily a poor candidate, when the number of shifts is not properly reduced. Therefore, we explore how a register file can be constructed by using non-volatile racetrack memories with a properly reduced number of shifts. Our proposed architecture allows allocating registers in a horizontal or vertical allocation mode, where registers are either scattered across nanotracks or allocated along tracks. In this paper, we propose a dynamic approach, where the allocation can be altered at any access between horizontal and vertical. Control flow graph based static program analysis with simulation-based branch probabilities supplies crucially important recommendations for the dynamic allocation, which are applied at runtime. Experimental evaluation, including a custom gem5 simulation setup, reveals the need for this type of runtime reconfiguration. While the performance in terms of energy consumption, for instance, can be comparably high as SRAM when no runtime reconfiguration is done, the dynamic approach reduces it by up to $\approx 6\times$.

==> results.csv <==
window_size,num_tracks,track_length,num_aps,benchmark,v1_total_shifts,v2_total_shifts,opt_total_shifts,recommended_total_shifts,v1_total_energy,v2_total_energy,opt_total_energy,recommended_total_energy,v1_total_latency,v2_total_latency,opt_total_latency,recommended_total_latency
10,1,2048,64,../../binaries/db,14016836930,872737090,872739570,872739570,425270239600.0,56459073620,56459151892,56459151892,8592151539.813877,598427361.7592643,598428864.1592641,598428864.1592641
10,1,2048,64,prob_../../binaries/db,14016836930,872737090,872739570,872739570,425270239600.0,56459073620,56459151892,56459151892,8592151539.813877,598427361.7592643,598428864.1592641,598428864.1592641
10,1,2048,128,../../binaries/db,6782340450,425876544,425877744,425877744,326517115040.0,47521862700,47521915372,47521915372,4974903299.878048,374997088.7833676,374997951.1833674,374997951.1833674
10,1,2048,128,prob_../../binaries/db,6782340450,425876544,425877744,425877744,326517115040.0,47521862700,47521915372,47521915372,4974903299.878048,374997088.7833676,374997951.1833674,374997951.1833674
10,2,1024,1024,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,2,1024,1024,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
100,1024,2,1,../../binaries/db,14468992960,18356227072,16168106560,14468992960,332596149040,406128873260,378144484620,332596149040,8818229554.90002,9340172352.71758,9541769140.68885,8818229554.90002
100,1024,2,1,prob_../../binaries/db,14468992960,18356227072,16168106560,16250220672,332596149040,406128873260,378144484620,380140904404,8818229554.90002,9340172352.71758,9541769140.68885,9716697058.089321
100,1024,2,1,../../binaries/lesolve_O0,22042019904,749484032,749502464,749502464,749016318248,100562414308,100562811620,100562811620,15756093754.09939,701291047.3274302,701300525.7274309,701300525.7274309
100,1024,2,1,prob_../../binaries/lesolve_O0,22042019904,749484032,749502464,749502464,749016318248,100562414308,100562811620,100562811620,15756093754.09939,701291047.3274302,701300525.7274309,701300525.7274309
100,1024,2,1,../../binaries/lesolve_O1,4855758144,3844331520,8258466112,4855758144,110346461528,87984034788,222297771048,110346461528,2947186738.098163,1950877702.6024356,4590272020.80688,2947186738.098163
100,1024,2,1,prob_../../binaries/lesolve_O1,4855758144,3844331520,8258466112,5111871168,110346461528,87984034788,222297771048,117759058632,2947186738.098163,1950877702.6024356,4590272020.80688,3079322132.597921
100,1024,2,1,../../binaries/lesolve_O2,4578040000,750731264,755437952,4578939328,103138207840,25169458200,25301754032,103162662328,2770037631.8005204,401393011.6989656,404122151.5989668,2770505483.3005204
100,1024,2,1,prob_../../binaries/lesolve_O2,4578040000,750731264,755437952,776483712,103138207840,25169458200,25301754032,25837950684,2770037631.8005204,401393011.6989656,404122151.5989668,415676813.4989789
100,1024,2,1,../../binaries/lesolve_O3,13329088,5038080,5083968,13329088,305328096,130645256,131848412,305328096,8113370.999999985,2603145.7999999747,2628815.799999974,8113370.999999985
100,1024,2,1,prob_../../binaries/lesolve_O3,13329088,5038080,5083968,13329088,305328096,130645256,131848412,305328096,8113370.999999985,2603145.7999999747,2628815.799999974,8113370.999999985
100,1024,2,1,../../binaries/qsort_O0,509901888,48373760,51416576,54623808,13107641856,2651009756,2731900820,2813547020,324137519.19999826,31795510.199999608,33505682.49999962,35280244.40000032
100,1024,2,1,prob_../../binaries/qsort_O0,509901888,48373760,51416576,86626560,13107641856,2651009756,2731900820,3659619136,324137519.19999826,31795510.199999608,33505682.49999962,53202002.30000446
100,1024,2,1,../../binaries/qsort_O1,263547008,514565120,353899392,263547008,5900985536,10968329056,9188546360,5900985536,159189957.5000001,259559838.70002088,200388185.0000186,159189957.5000001
100,1024,2,1,prob_../../binaries/qsort_O1,263547008,514565120,353899392,263547008,5900985536,10968329056,9188546360,5900985536,159189957.5000001,259559838.70002088,200388185.0000186,159189957.5000001
100,1024,2,1,../../binaries/qsort_O2,384,0,0,384,11528,1208,1208,11528,275.5,7.3999999999999995,7.3999999999999995,275.5
100,1024,2,1,prob_../../binaries/qsort_O2,384,0,0,384,11528,1208,1208,11528,275.5,7.3999999999999995,7.3999999999999995,275.5
100,1024,2,1,../../binaries/qsort_O3,273247104,413319168,337406528,273247104,6148587288,8970577428,8862443156,6148587288,165305671.90000057,209061330.8000086,191052806.7000208,165305671.90000057
100,1024,2,1,prob_../../binaries/qsort_O3,273247104,413319168,337406528,273247104,6148587288,8970577428,8862443156,6148587288,165305671.90000057,209061330.8000086,191052806.7000208,165305671.90000057
100,1024,2,2,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,1024,2,2,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
10,2,1024,1024,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,2,1024,1024,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
100,1024,2,2,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,1024,2,2,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,1024,2,2,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,1024,2,2,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,1024,2,2,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,1024,2,2,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,1024,2,2,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,1024,2,2,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,1024,2,2,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,1024,2,2,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,1024,2,2,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,1024,2,2,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,1024,2,2,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1024,2,2,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1024,2,2,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,1024,2,2,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,2048,1,1,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,2048,1,1,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,2048,1,1,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,2048,1,1,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
10,2,1024,1024,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,2,1024,1024,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
100,2048,1,1,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,2048,1,1,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,2048,1,1,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,2048,1,1,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,2048,1,1,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,2048,1,1,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,2048,1,1,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,2048,1,1,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,2048,1,1,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,2048,1,1,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,2048,1,1,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2048,1,1,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2048,1,1,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,2048,1,1,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
1000,1,2048,64,../../binaries/db,14016836930,906400060,906402540,906402540,425270239600.0,57132333020,57132411292,57132411292,8592151539.89994,615258846.7998348,615260349.199835,615260349.199835
1000,1,2048,64,prob_../../binaries/db,14016836930,906400060,906402540,906402540,425270239600.0,57132333020,57132411292,57132411292,8592151539.89994,615258846.7998348,615260349.199835,615260349.199835
1000,1,2048,64,../../binaries/lesolve_O0,21353206782,194488852,194491332,194491332,948307341248.0,89462510708,89462588980,89462588980,15411687193.09982,423793457.2998023,423794959.6998023,423794959.6998023
1000,1,2048,64,prob_../../binaries/lesolve_O0,21353206782,194488852,194491332,194491332,948307341248.0,89462510708,89462588980,89462588980,15411687193.09982,423793457.2998023,423794959.6998023,423794959.6998023
1000,1,2048,64,../../binaries/lesolve_O1,4704015702,203015788,203018268,203018268,122720305288.0,15157720148,15157798420,15157798420,2871315517.09998,130219836.60005383,130221339.00005382,130221339.00005382
1000,1,2048,64,prob_../../binaries/lesolve_O1,4704015702,203015788,203018268,203018268,122720305288.0,15157720148,15157798420,15157798420,2871315517.09998,130219836.60005383,130221339.00005382,130221339.00005382
10,2,1024,1024,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,2,1024,1024,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
1000,1,2048,64,../../binaries/lesolve_O2,4434976250,152895761,152898241,152898241,114043990680.0,13212748140,13212826412,13212826412,2698505756.80008,102475260.19999443,102476762.59999442,102476762.59999442
1000,1,2048,64,prob_../../binaries/lesolve_O2,4434976250,152895761,152898241,152898241,114043990680.0,13212748140,13212826412,13212826412,2698505756.80008,102475260.19999443,102476762.59999442,102476762.59999442
1000,1,2048,64,../../binaries/lesolve_O3,12912554,334028,336508,336508,343153936.0,36564216,36642488,36642488,7905103.9999999935,251119.80000000118,252622.2000000012,252622.2000000012
1000,1,2048,64,prob_../../binaries/lesolve_O3,12912554,334028,336508,336508,343153936.0,36564216,36642488,36642488,7905103.9999999935,251119.80000000118,252622.2000000012,252622.2000000012
1000,1,2048,64,../../binaries/qsort_O0,493967454,5333442,5335922,5335922,17757639376.0,1790203396,1790281668,1790281668,316170302.1999992,10275351.199999947,10276853.599999947,10276853.599999947
1000,1,2048,64,prob_../../binaries/qsort_O0,493967454,5333442,5335922,5335922,17757639376.0,1790203396,1790281668,1790281668,316170302.1999992,10275351.199999947,10276853.599999947,10276853.599999947
1000,1,2048,64,../../binaries/qsort_O1,255311164,13370988,13373468,13373468,7096976456.0,944446416,944524688,944524688,155072035.50000006,8962772.699999997,8964275.099999998,8964275.099999998
1000,1,2048,64,prob_../../binaries/qsort_O1,255311164,13370988,13373468,13373468,7096976456.0,944446416,944524688,944524688,155072035.50000006,8962772.699999997,8964275.099999998,8964275.099999998
1000,1,2048,64,../../binaries/qsort_O2,372,3,3,3,16248.0,1268,1268,1268,269.5,8.899999999999999,8.899999999999999,8.899999999999999
1000,1,2048,64,prob_../../binaries/qsort_O2,372,3,3,3,16248.0,1268,1268,1268,269.5,8.899999999999999,8.899999999999999,8.899999999999999
1000,1,2048,64,../../binaries/qsort_O3,264708132,11748056,11750536,11750536,7418248888.0,939155188,939233460,939233460,161036185.90000007,8275774.80000007,8277277.20000007,8277277.20000007
1000,1,2048,64,prob_../../binaries/qsort_O3,264708132,11748056,11750536,11750536,7418248888.0,939155188,939233460,939233460,161036185.90000007,8275774.80000007,8277277.20000007,8277277.20000007
1000,1,2048,128,../../binaries/db,6782340450,442215009,442216209,442216209,326517115040.0,47848632000,47848684672,47848684672,4974903299.900036,383166321.29997885,383167183.6999789,383167183.6999789
1000,1,2048,128,prob_../../binaries/db,6782340450,442215009,442216209,442216209,326517115040.0,47848632000,47848684672,47848684672,4974903299.900036,383166321.29997885,383167183.6999789,383167183.6999789
1000,1,2048,128,../../binaries/lesolve_O0,10332196830,13998019,13999219,13999219,824111077568.0,85852694048,85852746720,85852746720,9901182217.099749,333548040.79986274,333548903.1998628,333548903.1998628
1000,1,2048,128,prob_../../binaries/lesolve_O0,10332196830,13998019,13999219,13999219,824111077568.0,85852694048,85852746720,85852746720,9901182217.099749,333548040.79986274,333548903.1998628,333548903.1998628
1000,1,2048,128,../../binaries/lesolve_O1,2276136630,101637223,101638423,101638423,81121488248.0,13130148848,13130201520,13130201520,1657375981.1000185,79530554.10000114,79531416.50000115,79531416.50000115
1000,1,2048,128,prob_../../binaries/lesolve_O1,2276136630,101637223,101638423,101638423,81121488248.0,13130148848,13130201520,13130201520,1657375981.1000185,79530554.10000114,79531416.50000115,79531416.50000115
1000,1,2048,128,../../binaries/lesolve_O2,2145956250,75858569,75859769,75859769,74480971640.0,11672004300,11672056972,11672056972,1553995756.8000207,63956664.200017236,63957526.600017235,63957526.600017235
1000,1,2048,128,prob_../../binaries/lesolve_O2,2145956250,75858569,75859769,75859769,74480971640.0,11672004300,11672056972,11672056972,1553995756.8000207,63956664.200017236,63957526.600017235,63957526.600017235
10,2,1024,1024,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,2,1024,1024,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
1000,1,2048,128,../../binaries/lesolve_O3,6248010,133903,135103,135103,230707936.0,32561716,32614388,32614388,4572831.999999983,151057.30000000072,151919.70000000074,151919.70000000074
1000,1,2048,128,prob_../../binaries/lesolve_O3,6248010,133903,135103,135103,230707936.0,32561716,32614388,32614388,4572831.999999983,151057.30000000072,151919.70000000074,151919.70000000074
1000,1,2048,128,../../binaries/qsort_O0,239016510,718013,719213,719213,14902543296.0,1697894816,1697947488,1697947488,188694830.2000003,7967636.700000108,7968499.100000109,7968499.100000109
1000,1,2048,128,prob_../../binaries/qsort_O0,239016510,718013,719213,719213,14902543296.0,1697894816,1697947488,1697947488,188694830.2000003,7967636.700000108,7968499.100000109,7968499.100000109
1000,1,2048,128,../../binaries/qsort_O1,123537660,6265969,6267169,6267169,5076019576.0,802346036,802398708,802398708,89185283.49999991,5410263.199999987,5411125.599999987,5411125.599999987
1000,1,2048,128,prob_../../binaries/qsort_O1,123537660,6265969,6267169,6267169,5076019576.0,802346036,802398708,802398708,89185283.49999991,5410263.199999987,5411125.599999987,5411125.599999987
1000,1,2048,128,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1,2048,128,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1,2048,128,../../binaries/qsort_O3,128084580,5953180,5954380,5954380,5336299608.0,823257668,823310340,823310340,92724409.89999966,5378336.800000071,5379199.20000007,5379199.20000007
1000,1,2048,128,prob_../../binaries/qsort_O3,128084580,5953180,5954380,5954380,5336299608.0,823257668,823310340,823310340,92724409.89999966,5378336.800000071,5379199.20000007,5379199.20000007
1000,1,2048,256,../../binaries/db,3165092210,210103006,210103566,210103566,267296951680.0,43206391940,43206431812,43206431812,3166279179.9000225,267110319.80009094,267110862.20009094,267110862.20009094
1000,1,2048,256,prob_../../binaries/db,3165092210,210103006,210103566,210103566,267296951680.0,43206391940,43206431812,43206431812,3166279179.9000225,267110319.80009094,267110862.20009094,267110862.20009094
1000,1,2048,256,../../binaries/lesolve_O0,4821691854,5880808,5881368,5881368,741393531008.0,85690349828,85690389700,85690389700,7145929729.099871,329489435.29986715,329489977.6998672,329489977.6998672
1000,1,2048,256,prob_../../binaries/lesolve_O0,4821691854,5880808,5881368,5881368,741393531008.0,85690349828,85690389700,85690389700,7145929729.099871,329489435.29986715,329489977.6998672,329489977.6998672
1000,1,2048,256,../../binaries/lesolve_O1,1062197094,40169001,40169561,40169561,58830915928.0,11900784408,11900824280,11900824280,1050406213.1000003,48796443.09997969,48796985.4999797,48796985.4999797
1000,1,2048,256,prob_../../binaries/lesolve_O1,1062197094,40169001,40169561,40169561,58830915928.0,11900784408,11900824280,11900824280,1050406213.1000003,48796443.09997969,48796985.4999797,48796985.4999797
1000,1,2048,256,../../binaries/lesolve_O2,1001446250,28171666,28172226,28172226,53367166200.0,10718266240,10718306112,10718306112,981740756.7999786,40113212.70000859,40113755.10000859,40113755.10000859
1000,1,2048,256,prob_../../binaries/lesolve_O2,1001446250,28171666,28172226,28172226,53367166200.0,10718266240,10718306112,10718306112,981740756.7999786,40113212.70000859,40113755.10000859,40113755.10000859
1000,1,2048,256,../../binaries/lesolve_O3,2915738,32675,33235,33235,170018176.0,30537156,30577028,30577028,2906695.999999983,100443.30000000072,100985.70000000071,100985.70000000071
1000,1,2048,256,prob_../../binaries/lesolve_O3,2915738,32675,33235,33235,170018176.0,30537156,30577028,30577028,2906695.999999983,100443.30000000072,100985.70000000071,100985.70000000071
10,2,1024,1024,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,2,1024,1024,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
1000,1,2048,256,../../binaries/qsort_O0,111541038,327838,328398,328398,12994154656.0,1690091316,1690131188,1690131188,124957094.20000008,7772549.200000106,7773091.600000107,7773091.600000107
1000,1,2048,256,prob_../../binaries/qsort_O0,111541038,327838,328398,328398,12994154656.0,1690091316,1690131188,1690131188,124957094.20000008,7772549.200000106,7773091.600000107,7773091.600000107
1000,1,2048,256,../../binaries/qsort_O1,57650908,3065352,3065912,3065912,3933859736.0,738333696,738373568,738373568,56241907.49999984,3809954.6999999853,3810497.099999985,3810497.099999985
1000,1,2048,256,prob_../../binaries/qsort_O1,57650908,3065352,3065912,3065912,3933859736.0,738333696,738373568,738373568,56241907.49999984,3809954.6999999853,3810497.099999985,3810497.099999985
1000,1,2048,256,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1,2048,256,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1,2048,256,../../binaries/qsort_O3,59772804,2842994,2843554,2843554,4155927448.0,761053948,761093820,761093820,58568521.89999962,3823243.800000069,3823786.200000069,3823786.200000069
1000,1,2048,256,prob_../../binaries/qsort_O3,59772804,2842994,2843554,2843554,4155927448.0,761053948,761093820,761093820,58568521.89999962,3823243.800000069,3823786.200000069,3823786.200000069
1000,1,2048,512,../../binaries/db,1356468090,54043000,54043240,54043240,217999667840.0,40085191820,40085225292,40085225292,2261967119.9000216,189080316.80006295,189080699.20006296,189080699.20006296
1000,1,2048,512,prob_../../binaries/db,1356468090,54043000,54043240,54043240,217999667840.0,40085191820,40085225292,40085225292,2261967119.9000216,189080316.80006295,189080699.20006296,189080699.20006296
1000,1,2048,512,../../binaries/lesolve_O0,2066439366,2205661,2205901,2205901,658795928288.0,85616846888,85616880360,85616880360,5768303485.09993,327651861.7998683,327652244.1998683,327652244.1998683
1000,1,2048,512,prob_../../binaries/lesolve_O0,2066439366,2205661,2205901,2205901,658795928288.0,85616846888,85616880360,85616880360,5768303485.09993,327651861.7998683,327652244.1998683,327652244.1998683
1000,1,2048,512,../../binaries/lesolve_O1,455227326,9027637,9027877,9027877,44703302168.0,11277957128,11277990600,11277990600,746921329.1000023,33225761.099986102,33226143.4999861,33226143.4999861
1000,1,2048,512,prob_../../binaries/lesolve_O1,455227326,9027637,9027877,9027877,44703302168.0,11277957128,11277990600,11277990600,746921329.1000023,33225761.099986102,33226143.4999861,33226143.4999861
1000,1,2048,512,../../binaries/lesolve_O2,429191250,3446715,3446955,3446955,40145671640.0,10223767220,10223800692,10223800692,695613256.7999789,27750737.200002268,27751119.60000227,27751119.60000227
1000,1,2048,512,prob_../../binaries/lesolve_O2,429191250,3446715,3446955,3446955,40145671640.0,10223767220,10223800692,10223800692,695613256.7999789,27750737.200002268,27751119.60000227,27751119.60000227
1000,1,2048,512,../../binaries/lesolve_O3,1249602,12698,12938,12938,130739776.0,30137616,30171088,30171088,2073627.999999986,90454.80000000076,90837.20000000075,90837.20000000075
1000,1,2048,512,prob_../../binaries/lesolve_O3,1249602,12698,12938,12938,130739776.0,30137616,30171088,30171088,2073627.999999986,90454.80000000076,90837.20000000075,90837.20000000075
1000,1,2048,512,../../binaries/qsort_O0,47803302,140502,140742,140742,11078279136.0,1686344596,1686378068,1686378068,93088226.19999997,7678881.200000106,7679263.600000106,7679263.600000106
1000,1,2048,512,prob_../../binaries/qsort_O0,47803302,140502,140742,140742,11078279136.0,1686344596,1686378068,1686378068,93088226.19999997,7678881.200000106,7679263.600000106,7679263.600000106
10,2,1024,1024,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,2,1024,1024,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
1000,1,2048,512,../../binaries/qsort_O1,24707532,1049471,1049711,1049711,3099417016.0,698016076,698049548,698049548,39770219.49999958,2802014.1999999983,2802396.5999999987,2802396.5999999987
1000,1,2048,512,prob_../../binaries/qsort_O1,24707532,1049471,1049711,1049711,3099417016.0,698016076,698049548,698049548,39770219.49999958,2802014.1999999983,2802396.5999999987,2802396.5999999987
1000,1,2048,512,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1,2048,512,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1,2048,512,../../binaries/qsort_O3,25616916,853672,853912,853912,3286946328.0,721267508,721300980,721300980,41490577.89999953,2828582.800000034,2828965.2000000337,2828965.2000000337
1000,1,2048,512,prob_../../binaries/qsort_O3,25616916,853672,853912,853912,3286946328.0,721267508,721300980,721300980,41490577.89999953,2828582.800000034,2828965.2000000337,2828965.2000000337
1000,1,2048,1024,../../binaries/db,452156030,18016003,18016083,18016083,153976621600.0,39364651880,39364682152,39364682152,1809811089.9000027,171066818.30005288,171067120.70005286,171067120.70005286
1000,1,2048,1024,prob_../../binaries/db,452156030,18016003,18016083,18016083,153976621600.0,39364651880,39364682152,39364682152,1809811089.9000027,171066818.30005288,171067120.70005286,171067120.70005286
1000,1,2048,1024,../../binaries/lesolve_O0,688813122,735220,735300,735300,535019468048.0,85587438068,85587468340,85587468340,5079490363.099975,326916641.29986984,326916943.6998699,326916943.6998699
1000,1,2048,1024,prob_../../binaries/lesolve_O0,688813122,735220,735300,735300,535019468048.0,85587438068,85587468340,85587468340,5079490363.099975,326916641.29986984,326916943.6998699,326916943.6998699
1000,1,2048,1024,../../binaries/lesolve_O1,151742442,3740436,3740516,3740516,31674840088.0,11172213108,11172243380,11172243380,595178887.0999991,30582160.599987872,30582462.999987874,30582462.999987874
1000,1,2048,1024,prob_../../binaries/lesolve_O1,151742442,3740436,3740516,3740516,31674840088.0,11172213108,11172243380,11172243380,595178887.0999991,30582160.599987872,30582462.999987874,30582462.999987874
1000,1,2048,1024,../../binaries/lesolve_O2,143063750,736448,736528,736528,28205740680.0,10169561880,10169592152,10169592152,552549506.7999848,26395603.700001735,26395906.100001737,26395906.100001737
1000,1,2048,1024,prob_../../binaries/lesolve_O2,143063750,736448,736528,736528,28205740680.0,10169561880,10169592152,10169592152,552549506.7999848,26395603.700001735,26395906.100001737,26395906.100001737
1000,1,2048,1024,../../binaries/lesolve_O3,416534,4920,5000,5000,93233536.0,29982056,30012328,30012328,1657093.999999985,86565.80000000077,86868.20000000078,86868.20000000078
1000,1,2048,1024,prob_../../binaries/lesolve_O3,416534,4920,5000,5000,93233536.0,29982056,30012328,30012328,1657093.999999985,86565.80000000077,86868.20000000078,86868.20000000078
1000,1,2048,1024,../../binaries/qsort_O0,15934434,46834,46914,46914,8196978976.0,1684471236,1684501508,1684501508,77153792.1999999,7632047.200000107,7632349.600000107,7632349.600000107
1000,1,2048,1024,prob_../../binaries/qsort_O0,15934434,46834,46914,46914,8196978976.0,1684471236,1684501508,1684501508,77153792.1999999,7632047.200000107,7632349.600000107,7632349.600000107
1000,1,2048,1024,../../binaries/qsort_O1,8235844,501329,501409,501409,2155470056.0,687053236,687083508,687083508,31534375.49999953,2527943.2000000044,2528245.6000000047,2528245.6000000047
1000,1,2048,1024,prob_../../binaries/qsort_O1,8235844,501329,501409,501409,2155470056.0,687053236,687083508,687083508,31534375.49999953,2527943.2000000044,2528245.6000000047,2528245.6000000047
10,2,1024,1024,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,2,1024,1024,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1,2048,1024,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1,2048,1024,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1,2048,1024,../../binaries/qsort_O3,8538972,403850,403930,403930,2294865688.0,712271068,712301340,712301340,32951605.899999533,2603671.8000000245,2603974.2000000244,2603974.2000000244
1000,1,2048,1024,prob_../../binaries/qsort_O3,8538972,403850,403930,403930,2294865688.0,712271068,712301340,712301340,32951605.899999533,2603671.8000000245,2603974.2000000244,2603974.2000000244
1000,1,2048,2048,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,1,2048,2048,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,1,2048,2048,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,1,2048,2048,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,1,2048,2048,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,1,2048,2048,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,1,2048,2048,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,1,2048,2048,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,1,2048,2048,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,1,2048,2048,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,1,2048,2048,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,1,2048,2048,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,1,2048,2048,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,1,2048,2048,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,1,2048,2048,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1,2048,2048,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,2,1024,1024,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,2,1024,1024,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
1000,1,2048,2048,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,1,2048,2048,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,2,1024,32,../../binaries/db,14016836930,1812800120,1812803096,1812803096,425270239600.0,75260334220,75260422412,75260422412,8592151539.89994,1068458876.7996356,1068460627.1996356,1068460627.1996356
1000,2,1024,32,prob_../../binaries/db,14016836930,1812800120,1812803096,1812803096,425270239600.0,75260334220,75260422412,75260422412,8592151539.89994,1068458876.7996356,1068460627.1996356,1068460627.1996356
1000,2,1024,32,../../binaries/lesolve_O0,21353206782,388977704,388980680,388980680,948307341248.0,93352287748,93352375940,93352375940,15411687193.09982,521037883.2997626,521039633.69976264,521039633.69976264
1000,2,1024,32,prob_../../binaries/lesolve_O0,21353206782,388977704,388980680,388980680,948307341248.0,93352287748,93352375940,93352375940,15411687193.09982,521037883.2997626,521039633.69976264,521039633.69976264
1000,2,1024,32,../../binaries/lesolve_O1,4704015702,406031576,406034552,406034552,122720305288.0,19218035908,19218124100,19218124100,2871315517.09998,231727730.6000902,231729481.0000902,231729481.0000902
1000,2,1024,32,prob_../../binaries/lesolve_O1,4704015702,406031576,406034552,406034552,122720305288.0,19218035908,19218124100,19218124100,2871315517.09998,231727730.6000902,231729481.0000902,231729481.0000902
1000,2,1024,32,../../binaries/lesolve_O2,4434976250,305791522,305794498,305794498,114043990680.0,16270663360,16270751552,16270751552,2698505756.80008,178923140.69995657,178924891.09995654,178924891.09995654
1000,2,1024,32,prob_../../binaries/lesolve_O2,4434976250,305791522,305794498,305794498,114043990680.0,16270663360,16270751552,16270751552,2698505756.80008,178923140.69995657,178924891.09995654,178924891.09995654
1000,2,1024,32,../../binaries/lesolve_O3,12912554,668056,671032,671032,343153936.0,43244776,43332968,43332968,7905103.9999999935,418133.8000000008,419884.20000000077,419884.20000000077
1000,2,1024,32,prob_../../binaries/lesolve_O3,12912554,668056,671032,671032,343153936.0,43244776,43332968,43332968,7905103.9999999935,418133.8000000008,419884.20000000077,419884.20000000077
1000,2,1024,32,../../binaries/qsort_O0,493967454,10666884,10669860,10669860,17757639376.0,1896872236,1896960428,1896960428,316170302.1999992,12942072.199999753,12943822.599999754,12943822.599999754
1000,2,1024,32,prob_../../binaries/qsort_O0,493967454,10666884,10669860,10669860,17757639376.0,1896872236,1896960428,1896960428,316170302.1999992,12942072.199999753,12943822.599999754,12943822.599999754
1000,2,1024,32,../../binaries/qsort_O1,255311164,26741976,26744952,26744952,7096976456.0,1211866176,1211954368,1211954368,155072035.50000006,15648266.700000077,15650017.100000078,15650017.100000078
1000,2,1024,32,prob_../../binaries/qsort_O1,255311164,26741976,26744952,26744952,7096976456.0,1211866176,1211954368,1211954368,155072035.50000006,15648266.700000077,15650017.100000078,15650017.100000078
1000,2,1024,32,../../binaries/qsort_O2,372,6,6,6,16248.0,1328,1328,1328,269.5,10.399999999999999,10.399999999999999,10.399999999999999
1000,2,1024,32,prob_../../binaries/qsort_O2,372,6,6,6,16248.0,1328,1328,1328,269.5,10.399999999999999,10.399999999999999,10.399999999999999
1000,2,1024,32,../../binaries/qsort_O3,264708132,23496112,23499088,23499088,7418248888.0,1174116308,1174204500,1174204500,161036185.90000007,14149802.799999775,14151553.199999776,14151553.199999776
1000,2,1024,32,prob_../../binaries/qsort_O3,264708132,23496112,23499088,23499088,7418248888.0,1174116308,1174204500,1174204500,161036185.90000007,14149802.799999775,14151553.199999776,14151553.199999776
10,4,512,16,../../binaries/db,14016836930,3490948360,3494844328,3494844328,425270239600.0,108823299020,109041919052.0,109041919052.0,8592151539.813877,1907532996.9287379,1910291443.329085,1910291443.329085
10,4,512,16,prob_../../binaries/db,14016836930,3490948360,3494844328,3494844328,425270239600.0,108823299020,109041919052.0,109041919052.0,8592151539.813877,1907532996.9287379,1910291443.329085,1910291443.329085
1000,2,1024,64,../../binaries/db,6782340450,884430018,884431458,884431458,326517115040.0,56692932180,56692989652,56692989652,4974903299.900036,604273825.7998437,604274808.1998436,604274808.1998436
1000,2,1024,64,prob_../../binaries/db,6782340450,884430018,884431458,884431458,326517115040.0,56692932180,56692989652,56692989652,4974903299.900036,604273825.7998437,604274808.1998436,604274808.1998436
1000,2,1024,64,../../binaries/lesolve_O0,10332196830,27996038,27997478,27997478,824111077568.0,86132654428,86132711900,86132711900,9901182217.099749,340547050.29985696,340548032.69985694,340548032.69985694
1000,2,1024,64,prob_../../binaries/lesolve_O0,10332196830,27996038,27997478,27997478,824111077568.0,86132654428,86132711900,86132711900,9901182217.099749,340547050.29985696,340548032.69985694,340548032.69985694
1000,2,1024,64,../../binaries/lesolve_O1,2276136630,203274446,203275886,203275886,81121488248.0,15162893308,15162950780,15162950780,1657375981.1000185,130349165.60005395,130350148.00005394,130350148.00005394
1000,2,1024,64,prob_../../binaries/lesolve_O1,2276136630,203274446,203275886,203275886,81121488248.0,15162893308,15162950780,15162950780,1657375981.1000185,130349165.60005395,130350148.00005394,130350148.00005394
1000,2,1024,64,../../binaries/lesolve_O2,2145956250,151717138,151718578,151718578,74480971640.0,13189175680,13189233152,13189233152,1553995756.8000207,101885948.69999471,101886931.0999947,101886931.0999947
1000,2,1024,64,prob_../../binaries/lesolve_O2,2145956250,151717138,151718578,151718578,74480971640.0,13189175680,13189233152,13189233152,1553995756.8000207,101885948.69999471,101886931.0999947,101886931.0999947
1000,2,1024,64,../../binaries/lesolve_O3,6248010,267806,269246,269246,230707936.0,35239776,35297248,35297248,4572831.999999983,218008.80000000107,218991.2000000011,218991.2000000011
1000,2,1024,64,prob_../../binaries/lesolve_O3,6248010,267806,269246,269246,230707936.0,35239776,35297248,35297248,4572831.999999983,218008.80000000107,218991.2000000011,218991.2000000011
1000,2,1024,64,../../binaries/qsort_O0,239016510,1436026,1437466,1437466,14902543296.0,1712255076,1712312548,1712312548,188694830.2000003,8326643.200000107,8327625.600000108,8327625.600000108
1000,2,1024,64,prob_../../binaries/qsort_O0,239016510,1436026,1437466,1437466,14902543296.0,1712255076,1712312548,1712312548,188694830.2000003,8326643.200000107,8327625.600000108,8327625.600000108
1000,2,1024,64,../../binaries/qsort_O1,123537660,12531938,12533378,12533378,5076019576.0,927665416,927722888,927722888,89185283.49999991,8543247.699999966,8544230.099999968,8544230.099999968
1000,2,1024,64,prob_../../binaries/qsort_O1,123537660,12531938,12533378,12533378,5076019576.0,927665416,927722888,927722888,89185283.49999991,8543247.699999966,8544230.099999968,8544230.099999968
1000,2,1024,64,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2,1024,64,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2,1024,64,../../binaries/qsort_O3,128084580,11906360,11907800,11907800,5336299608.0,942321268,942378740,942378740,92724409.89999966,8354926.800000067,8355909.200000066,8355909.200000066
1000,2,1024,64,prob_../../binaries/qsort_O3,128084580,11906360,11907800,11907800,5336299608.0,942321268,942378740,942378740,92724409.89999966,8354926.800000067,8355909.200000066,8355909.200000066
1000,2,1024,128,../../binaries/db,3165092210,420206012,420206684,420206684,267296951680.0,47408452060,47408494172,47408494172,3166279179.9000225,372161822.79998666,372162421.19998664,372162421.19998664
1000,2,1024,128,prob_../../binaries/db,3165092210,420206012,420206684,420206684,267296951680.0,47408452060,47408494172,47408494172,3166279179.9000225,372161822.79998666,372162421.19998664,372162421.19998664
10,1,2048,128,../../binaries/lesolve_O0,10332196830,13305829,13307029,13307029,824111077568.0,85838850248,85838902920,85838902920,9901182217.131336,333201945.7978677,333202808.19786704,333202808.19786704
10,1,2048,128,prob_../../binaries/lesolve_O0,10332196830,13305829,13307029,13307029,824111077568.0,85838850248,85838902920,85838902920,9901182217.131336,333201945.7978677,333202808.19786704,333202808.19786704
10,4,512,16,../../binaries/lesolve_O0,21353206782,751286880,751290848,751290848,948307341248.0,100598471268,100598579300,100598579300,15411687193.057423,702192471.2816814,702194717.681683,702194717.681683
10,4,512,16,prob_../../binaries/lesolve_O0,21353206782,751286880,751290848,751290848,948307341248.0,100598471268,100598579300,100598579300,15411687193.057423,702192471.2816814,702194717.681683,702194717.681683
1000,2,1024,128,../../binaries/lesolve_O0,4821691854,11761616,11762288,11762288,741393531008.0,85807965988,85808008100,85808008100,7145929729.099871,332429839.2998642,332430437.6998642,332430437.6998642
1000,2,1024,128,prob_../../binaries/lesolve_O0,4821691854,11761616,11762288,11762288,741393531008.0,85807965988,85808008100,85808008100,7145929729.099871,332429839.2998642,332430437.6998642,332430437.6998642
1000,2,1024,128,../../binaries/lesolve_O1,1062197094,80338002,80338674,80338674,58830915928.0,12704164428,12704206540,12704206540,1050406213.1000003,68880943.59998003,68881541.99998003,68881541.99998003
1000,2,1024,128,prob_../../binaries/lesolve_O1,1062197094,80338002,80338674,80338674,58830915928.0,12704164428,12704206540,12704206540,1050406213.1000003,68880943.59998003,68881541.99998003,68881541.99998003
1000,2,1024,128,../../binaries/lesolve_O2,1001446250,56343332,56344004,56344004,53367166200.0,11281699560,11281741672,11281741672,981740756.7999786,54199045.70001454,54199644.10001454,54199644.10001454
1000,2,1024,128,prob_../../binaries/lesolve_O2,1001446250,56343332,56344004,56344004,53367166200.0,11281699560,11281741672,11281741672,981740756.7999786,54199045.70001454,54199644.10001454,54199644.10001454
1000,2,1024,128,../../binaries/lesolve_O3,2915738,65350,66022,66022,170018176.0,31190656,31232768,31232768,2906695.999999983,116780.80000000063,117379.20000000062,117379.20000000062
1000,2,1024,128,prob_../../binaries/lesolve_O3,2915738,65350,66022,66022,170018176.0,31190656,31232768,31232768,2906695.999999983,116780.80000000063,117379.20000000062,117379.20000000062
1000,2,1024,128,../../binaries/qsort_O0,111541038,655676,656348,656348,12994154656.0,1696648076,1696690188,1696690188,124957094.20000008,7936468.200000109,7937066.600000109,7937066.600000109
1000,2,1024,128,prob_../../binaries/qsort_O0,111541038,655676,656348,656348,12994154656.0,1696648076,1696690188,1696690188,124957094.20000008,7936468.200000109,7937066.600000109,7937066.600000109
1000,2,1024,128,../../binaries/qsort_O1,57650908,6130704,6131376,6131376,3933859736.0,799640736,799682848,799682848,56241907.49999984,5342630.699999985,5343229.099999986,5343229.099999986
1000,2,1024,128,prob_../../binaries/qsort_O1,57650908,6130704,6131376,6131376,3933859736.0,799640736,799682848,799682848,56241907.49999984,5342630.699999985,5343229.099999986,5343229.099999986
1000,2,1024,128,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2,1024,128,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2,1024,128,../../binaries/qsort_O3,59772804,5685988,5686660,5686660,4155927448.0,817913828,817955940,817955940,58568521.89999962,5244740.800000072,5245339.200000072,5245339.200000072
1000,2,1024,128,prob_../../binaries/qsort_O3,59772804,5685988,5686660,5686660,4155927448.0,817913828,817955940,817955940,58568521.89999962,5244740.800000072,5245339.200000072,5245339.200000072
1000,2,1024,256,../../binaries/db,1356468090,108086000,108086288,108086288,217999667840.0,41166051820,41166086252,41166086252,2261967119.9000216,216101816.80007496,216102223.20007497,216102223.20007497
1000,2,1024,256,prob_../../binaries/db,1356468090,108086000,108086288,108086288,217999667840.0,41166051820,41166086252,41166086252,2261967119.9000216,216101816.80007496,216102223.20007497,216102223.20007497
1000,2,1024,256,../../binaries/lesolve_O0,2066439366,4411322,4411610,4411610,658795928288.0,85660960108,85660994540,85660994540,5768303485.09993,328754692.29986763,328755098.6998676,328755098.6998676
1000,2,1024,256,prob_../../binaries/lesolve_O0,2066439366,4411322,4411610,4411610,658795928288.0,85660960108,85660994540,85660994540,5768303485.09993,328754692.29986763,328755098.6998676,328755098.6998676
10,4,512,16,../../binaries/lesolve_O1,4704015702,898973624,1338230512,1188616312,122720305288.0,29076876868,54270315660.0,45781938420.0,2871315517.012084,478198754.59983826,789592951.997598,684075580.9984095
10,4,512,16,prob_../../binaries/lesolve_O1,4704015702,898973624,1338230512,1331799712,122720305288.0,29076876868,54270315660.0,54002055300.0,2871315517.012084,478198754.59983826,789592951.997598,785560441.997842
1000,2,1024,256,../../binaries/lesolve_O1,455227326,18055274,18055562,18055562,44703302168.0,11458509868,11458544300,11458544300,746921329.1000023,37739579.59998365,37739985.999983646,37739985.999983646
1000,2,1024,256,prob_../../binaries/lesolve_O1,455227326,18055274,18055562,18055562,44703302168.0,11458509868,11458544300,11458544300,746921329.1000023,37739579.59998365,37739985.999983646,37739985.999983646
1000,2,1024,256,../../binaries/lesolve_O2,429191250,6893430,6893718,6893718,40145671640.0,10292701520,10292735952,10292735952,695613256.7999789,29474094.70000292,29474501.100002922,29474501.100002922
1000,2,1024,256,prob_../../binaries/lesolve_O2,429191250,6893430,6893718,6893718,40145671640.0,10292701520,10292735952,10292735952,695613256.7999789,29474094.70000292,29474501.100002922,29474501.100002922
1000,2,1024,256,../../binaries/lesolve_O3,1249602,25396,25684,25684,130739776.0,30391576,30426008,30426008,2073627.999999986,96803.80000000073,97210.20000000071,97210.20000000071
1000,2,1024,256,prob_../../binaries/lesolve_O3,1249602,25396,25684,25684,130739776.0,30391576,30426008,30426008,2073627.999999986,96803.80000000073,97210.20000000071,97210.20000000071
1000,2,1024,256,../../binaries/qsort_O0,47803302,281004,281292,281292,11078279136.0,1689154636,1689189068,1689189068,93088226.19999997,7749132.200000107,7749538.600000107,7749538.600000107
1000,2,1024,256,prob_../../binaries/qsort_O0,47803302,281004,281292,281292,11078279136.0,1689154636,1689189068,1689189068,93088226.19999997,7749132.200000107,7749538.600000107,7749538.600000107
1000,2,1024,256,../../binaries/qsort_O1,24707532,2098942,2099230,2099230,3099417016.0,719005496,719039928,719039928,39770219.49999958,3326749.6999999885,3327156.099999989,3327156.099999989
1000,2,1024,256,prob_../../binaries/qsort_O1,24707532,2098942,2099230,2099230,3099417016.0,719005496,719039928,719039928,39770219.49999958,3326749.6999999885,3327156.099999989,3327156.099999989
1000,2,1024,256,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2,1024,256,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2,1024,256,../../binaries/qsort_O3,25616916,1707344,1707632,1707632,3286946328.0,738340948,738375380,738375380,41490577.89999953,3255418.8000000557,3255825.2000000556,3255825.2000000556
1000,2,1024,256,prob_../../binaries/qsort_O3,25616916,1707344,1707632,1707632,3286946328.0,738340948,738375380,738375380,41490577.89999953,3255418.8000000557,3255825.2000000556,3255825.2000000556
1000,2,1024,512,../../binaries/db,452156030,36032006,36032102,36032102,153976621600.0,39724971940,39725002532,39725002532,1809811089.9000027,180074819.80005816,180075130.20005816,180075130.20005816
1000,2,1024,512,prob_../../binaries/db,452156030,36032006,36032102,36032102,153976621600.0,39724971940,39725002532,39725002532,1809811089.9000027,180074819.80005816,180075130.20005816,180075130.20005816
1000,2,1024,512,../../binaries/lesolve_O0,688813122,1470440,1470536,1470536,535019468048.0,85602142468,85602173060,85602173060,5079490363.099975,327284251.2998692,327284561.69986916,327284561.69986916
1000,2,1024,512,prob_../../binaries/lesolve_O0,688813122,1470440,1470536,1470536,535019468048.0,85602142468,85602173060,85602173060,5079490363.099975,327284251.2998692,327284561.69986916,327284561.69986916
1000,2,1024,512,../../binaries/lesolve_O1,151742442,7480872,7480968,7480968,31674840088.0,11247021828,11247052420,11247052420,595178887.0999991,32452378.5999866,32452688.9999866,32452688.9999866
1000,2,1024,512,prob_../../binaries/lesolve_O1,151742442,7480872,7480968,7480968,31674840088.0,11247021828,11247052420,11247052420,595178887.0999991,32452378.5999866,32452688.9999866,32452688.9999866
10,4,512,16,../../binaries/lesolve_O2,4434976250,670732644,671442932,670736612,114043990680.0,23569485800,23610091832.0,23569593832,2698505756.7325544,361393701.7025102,361899547.90258354,361395948.10251045
10,4,512,16,prob_../../binaries/lesolve_O2,4434976250,670732644,671442932,670736612,114043990680.0,23569485800,23610091832.0,23569593832,2698505756.7325544,361393701.7025102,361899547.90258354,361395948.10251045
1000,2,1024,512,../../binaries/lesolve_O2,143063750,1472896,1472992,1472992,28205740680.0,10184290840,10184321432,10184321432,552549506.7999848,26763827.7000019,26764138.100001898,26764138.100001898
1000,2,1024,512,prob_../../binaries/lesolve_O2,143063750,1472896,1472992,1472992,28205740680.0,10184290840,10184321432,10184321432,552549506.7999848,26763827.7000019,26764138.100001898,26764138.100001898
1000,2,1024,512,../../binaries/lesolve_O3,416534,9840,9936,9936,93233536.0,30080456,30111048,30111048,1657093.999999985,89025.80000000077,89336.20000000077,89336.20000000077
1000,2,1024,512,prob_../../binaries/lesolve_O3,416534,9840,9936,9936,93233536.0,30080456,30111048,30111048,1657093.999999985,89025.80000000077,89336.20000000077,89336.20000000077
1000,2,1024,512,../../binaries/qsort_O0,15934434,93668,93764,93764,8196978976.0,1685407916,1685438508,1685438508,77153792.1999999,7655464.200000105,7655774.600000106,7655774.600000106
1000,2,1024,512,prob_../../binaries/qsort_O0,15934434,93668,93764,93764,8196978976.0,1685407916,1685438508,1685438508,77153792.1999999,7655464.200000105,7655774.600000106,7655774.600000106
1000,2,1024,512,../../binaries/qsort_O1,8235844,1002658,1002754,1002754,2155470056.0,697079816,697110408,697110408,31534375.49999953,2778607.6999999997,2778918.0999999996,2778918.0999999996
1000,2,1024,512,prob_../../binaries/qsort_O1,8235844,1002658,1002754,1002754,2155470056.0,697079816,697110408,697110408,31534375.49999953,2778607.6999999997,2778918.0999999996,2778918.0999999996
1000,2,1024,512,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2,1024,512,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2,1024,512,../../binaries/qsort_O3,8538972,807700,807796,807796,2294865688.0,720348068,720378660,720378660,32951605.899999533,2805596.800000034,2805907.200000034,2805907.200000034
1000,2,1024,512,prob_../../binaries/qsort_O3,8538972,807700,807796,807796,2294865688.0,720348068,720378660,720378660,32951605.899999533,2805596.800000034,2805907.200000034,2805907.200000034
1000,2,1024,1024,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,2,1024,1024,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,2,1024,1024,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,2,1024,1024,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,2,1024,1024,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,2,1024,1024,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,2,1024,1024,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,2,1024,1024,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
10,4,512,16,../../binaries/lesolve_O3,12912554,1372116,1376084,1376084,343153936.0,57325976,57434008,57434008,7905104.000000671,770163.8000001085,772410.2000001097,772410.2000001097
10,4,512,16,prob_../../binaries/lesolve_O3,12912554,1372116,1376084,1376084,343153936.0,57325976,57434008,57434008,7905104.000000671,770163.8000001085,772410.2000001097,772410.2000001097
1000,2,1024,1024,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,2,1024,1024,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,2,1024,1024,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,2,1024,1024,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,2,1024,1024,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,2,1024,1024,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,2,1024,1024,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2,1024,1024,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2,1024,1024,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,2,1024,1024,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,4,512,16,../../binaries/db,14016836930,3625600240,3625604208,3625604208,425270239600.0,111516336620,111516444652,111516444652,8592151539.89994,1974858936.8003192,1974861183.2003193,1974861183.2003193
1000,4,512,16,prob_../../binaries/db,14016836930,3625600240,3625604208,3625604208,425270239600.0,111516336620,111516444652,111516444652,8592151539.89994,1974858936.8003192,1974861183.2003193,1974861183.2003193
1000,4,512,16,../../binaries/lesolve_O0,21353206782,777955408,777959376,777959376,948307341248.0,101131841828,101131949860,101131949860,15411687193.09982,715526735.3000131,715528981.700013,715528981.700013
1000,4,512,16,prob_../../binaries/lesolve_O0,21353206782,777955408,777959376,777959376,948307341248.0,101131841828,101131949860,101131949860,15411687193.09982,715526735.3000131,715528981.700013,715528981.700013
1000,4,512,16,../../binaries/lesolve_O1,4704015702,812063152,812067120,812067120,122720305288.0,27338667428,27338775460,27338775460,2871315517.09998,434743518.5998506,434745764.9998506,434745764.9998506
1000,4,512,16,prob_../../binaries/lesolve_O1,4704015702,812063152,812067120,812067120,122720305288.0,27338667428,27338775460,27338775460,2871315517.09998,434743518.5998506,434745764.9998506,434745764.9998506
1000,4,512,16,../../binaries/lesolve_O2,4434976250,611583044,611587012,611587012,114043990680.0,22386493800,22386601832,22386601832,2698505756.80008,331818901.69998074,331821148.0999808,331821148.0999808
1000,4,512,16,prob_../../binaries/lesolve_O2,4434976250,611583044,611587012,611587012,114043990680.0,22386493800,22386601832,22386601832,2698505756.80008,331818901.69998074,331821148.0999808,331821148.0999808
1000,4,512,16,../../binaries/lesolve_O3,12912554,1336112,1340080,1340080,343153936.0,56605896,56713928,56713928,7905103.9999999935,752161.7999999995,754408.1999999994,754408.1999999994
1000,4,512,16,prob_../../binaries/lesolve_O3,12912554,1336112,1340080,1340080,343153936.0,56605896,56713928,56713928,7905103.9999999935,752161.7999999995,754408.1999999994,754408.1999999994
10,4,512,16,../../binaries/qsort_O0,493967454,20722944,20726912,20726912,17757639376.0,2097993436,2098101468,2098101468,316170302.1999902,17970102.19996557,17972348.59996555,17972348.59996555
10,4,512,16,prob_../../binaries/qsort_O0,493967454,20722944,20726912,20726912,17757639376.0,2097993436,2098101468,2098101468,316170302.1999902,17970102.19996557,17972348.59996555,17972348.59996555
1000,4,512,16,../../binaries/qsort_O0,493967454,21333768,21337736,21337736,17757639376.0,2110209916,2110317948,2110317948,316170302.1999992,18275514.199999623,18277760.599999625,18277760.599999625
1000,4,512,16,prob_../../binaries/qsort_O0,493967454,21333768,21337736,21337736,17757639376.0,2110209916,2110317948,2110317948,316170302.1999992,18275514.199999623,18277760.599999625,18277760.599999625
1000,4,512,16,../../binaries/qsort_O1,255311164,53483952,53487920,53487920,7096976456.0,1746705696,1746813728,1746813728,155072035.50000006,29019254.70000012,29021501.100000117,29021501.100000117
1000,4,512,16,prob_../../binaries/qsort_O1,255311164,53483952,53487920,53487920,7096976456.0,1746705696,1746813728,1746813728,155072035.50000006,29019254.70000012,29021501.100000117,29021501.100000117
1000,4,512,16,../../binaries/qsort_O2,372,12,12,12,16248.0,1448,1448,1448,269.5,13.399999999999999,13.399999999999999,13.399999999999999
1000,4,512,16,prob_../../binaries/qsort_O2,372,12,12,12,16248.0,1448,1448,1448,269.5,13.399999999999999,13.399999999999999,13.399999999999999
1000,4,512,16,../../binaries/qsort_O3,264708132,46992224,46996192,46996192,7418248888.0,1644038548,1644146580,1644146580,161036185.90000007,25897858.79999972,25900105.199999724,25900105.199999724
1000,4,512,16,prob_../../binaries/qsort_O3,264708132,46992224,46996192,46996192,7418248888.0,1644038548,1644146580,1644146580,161036185.90000007,25897858.79999972,25900105.199999724,25900105.199999724
1000,4,512,32,../../binaries/db,6782340450,1768860036,1768861956,1768861956,326517115040.0,74381532540,74381599612,74381599612,4974903299.900036,1046488834.7996414,1046490057.1996413,1046490057.1996413
1000,4,512,32,prob_../../binaries/db,6782340450,1768860036,1768861956,1768861956,326517115040.0,74381532540,74381599612,74381599612,4974903299.900036,1046488834.7996414,1046490057.1996413,1046490057.1996413
1000,4,512,32,../../binaries/lesolve_O0,10332196830,55992076,55993996,55993996,824111077568.0,86692575188,86692642260,86692642260,9901182217.099749,354545069.2998455,354546291.69984555,354546291.69984555
1000,4,512,32,prob_../../binaries/lesolve_O0,10332196830,55992076,55993996,55993996,824111077568.0,86692575188,86692642260,86692642260,9901182217.099749,354545069.2998455,354546291.69984555,354546291.69984555
1000,4,512,32,../../binaries/lesolve_O1,2276136630,406548892,406550812,406550812,81121488248.0,19228382228,19228449300,19228449300,1657375981.1000185,231986388.6000903,231987611.0000903,231987611.0000903
1000,4,512,32,prob_../../binaries/lesolve_O1,2276136630,406548892,406550812,406550812,81121488248.0,19228382228,19228449300,19228449300,1657375981.1000185,231986388.6000903,231987611.0000903,231987611.0000903
1000,4,512,32,../../binaries/lesolve_O2,2145956250,303434276,303436196,303436196,74480971640.0,16223518440,16223585512,16223585512,1553995756.8000207,177744517.69995716,177745740.09995717,177745740.09995717
1000,4,512,32,prob_../../binaries/lesolve_O2,2145956250,303434276,303436196,303436196,74480971640.0,16223518440,16223585512,16223585512,1553995756.8000207,177744517.69995716,177745740.09995717,177745740.09995717
1000,4,512,32,../../binaries/lesolve_O3,6248010,535612,537532,537532,230707936.0,40595896,40662968,40662968,4572831.999999983,351911.800000001,353134.20000000094,353134.20000000094
1000,4,512,32,prob_../../binaries/lesolve_O3,6248010,535612,537532,537532,230707936.0,40595896,40662968,40662968,4572831.999999983,351911.800000001,353134.20000000094,353134.20000000094
1000,4,512,32,../../binaries/qsort_O0,239016510,2872052,2873972,2873972,14902543296.0,1740975596,1741042668,1741042668,188694830.2000003,9044656.200000035,9045878.600000035,9045878.600000035
1000,4,512,32,prob_../../binaries/qsort_O0,239016510,2872052,2873972,2873972,14902543296.0,1740975596,1741042668,1741042668,188694830.2000003,9044656.200000035,9045878.600000035,9045878.600000035
10,4,512,16,../../binaries/qsort_O1,255311164,56109736,81789360,69386764,7096976456.0,1799221376,3250052592.0,2534971536.0,155072035.50016472,30332146.69998756,48278092.90000176,39538517.69999371
10,4,512,16,prob_../../binaries/qsort_O1,255311164,56109736,81789360,69386764,7096976456.0,1799221376,3250052592.0,2534971536.0,155072035.50016472,30332146.69998756,48278092.90000176,39538517.69999371
1000,4,512,32,../../binaries/qsort_O1,123537660,25063876,25065796,25065796,5076019576.0,1178304176,1178371248,1178371248,89185283.49999991,14809216.700000076,14810439.100000076,14810439.100000076
1000,4,512,32,prob_../../binaries/qsort_O1,123537660,25063876,25065796,25065796,5076019576.0,1178304176,1178371248,1178371248,89185283.49999991,14809216.700000076,14810439.100000076,14810439.100000076
1000,4,512,32,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,4,512,32,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,4,512,32,../../binaries/qsort_O3,128084580,23812720,23814640,23814640,5336299608.0,1180448468,1180515540,1180515540,92724409.89999966,14308106.799999768,14309329.199999768,14309329.199999768
1000,4,512,32,prob_../../binaries/qsort_O3,128084580,23812720,23814640,23814640,5336299608.0,1180448468,1180515540,1180515540,92724409.89999966,14308106.799999768,14309329.199999768,14309329.199999768
1000,4,512,64,../../binaries/db,3165092210,840412024,840412920,840412920,267296951680.0,55812572300,55812618892,55812618892,3166279179.9000225,582264828.7998617,582265539.1998616,582265539.1998616
1000,4,512,64,prob_../../binaries/db,3165092210,840412024,840412920,840412920,267296951680.0,55812572300,55812618892,55812618892,3166279179.9000225,582264828.7998617,582265539.1998616,582265539.1998616
1000,4,512,64,../../binaries/lesolve_O0,4821691854,23523232,23524128,23524128,741393531008.0,86043198308,86043244900,86043244900,7145929729.099871,338310647.29985875,338311357.6998588,338311357.6998588
1000,4,512,64,prob_../../binaries/lesolve_O0,4821691854,23523232,23524128,23524128,741393531008.0,86043198308,86043244900,86043244900,7145929729.099871,338310647.29985875,338311357.6998588,338311357.6998588
1000,4,512,64,../../binaries/lesolve_O1,1062197094,160676004,160676900,160676900,58830915928.0,14310924468,14310971060,14310971060,1050406213.1000003,109049944.60003775,109050655.00003776,109050655.00003776
1000,4,512,64,prob_../../binaries/lesolve_O1,1062197094,160676004,160676900,160676900,58830915928.0,14310924468,14310971060,14310971060,1050406213.1000003,109049944.60003775,109050655.00003776,109050655.00003776
1000,4,512,64,../../binaries/lesolve_O2,1001446250,112686664,112687560,112687560,53367166200.0,12408566200,12408612792,12408612792,981740756.7999786,82370711.70000514,82371422.10000515,82371422.10000515
1000,4,512,64,prob_../../binaries/lesolve_O2,1001446250,112686664,112687560,112687560,53367166200.0,12408566200,12408612792,12408612792,981740756.7999786,82370711.70000514,82371422.10000515,82371422.10000515
1000,4,512,64,../../binaries/lesolve_O3,2915738,130700,131596,131596,170018176.0,32497656,32544248,32544248,2906695.999999983,149455.8000000007,150166.2000000007,150166.2000000007
1000,4,512,64,prob_../../binaries/lesolve_O3,2915738,130700,131596,131596,170018176.0,32497656,32544248,32544248,2906695.999999983,149455.8000000007,150166.2000000007,150166.2000000007
1000,4,512,64,../../binaries/qsort_O0,111541038,1311352,1312248,1312248,12994154656.0,1709761596,1709808188,1709808188,124957094.20000008,8264306.200000108,8265016.600000108,8265016.600000108
1000,4,512,64,prob_../../binaries/qsort_O0,111541038,1311352,1312248,1312248,12994154656.0,1709761596,1709808188,1709808188,124957094.20000008,8264306.200000108,8265016.600000108,8265016.600000108
1000,4,512,64,../../binaries/qsort_O1,57650908,12261408,12262304,12262304,3933859736.0,922254816,922301408,922301408,56241907.49999984,8407982.699999977,8408693.099999975,8408693.099999975
1000,4,512,64,prob_../../binaries/qsort_O1,57650908,12261408,12262304,12262304,3933859736.0,922254816,922301408,922301408,56241907.49999984,8407982.699999977,8408693.099999975,8408693.099999975
10,4,512,16,../../binaries/qsort_O2,372,12,12,12,16248.0,1448,1448,1448,269.5,13.399999999999999,13.399999999999999,13.399999999999999
10,4,512,16,prob_../../binaries/qsort_O2,372,12,12,12,16248.0,1448,1448,1448,269.5,13.399999999999999,13.399999999999999,13.399999999999999
1000,4,512,64,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,4,512,64,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,4,512,64,../../binaries/qsort_O3,59772804,11371976,11372872,11372872,4155927448.0,931633588,931680180,931680180,58568521.89999962,8087734.800000065,8088445.200000064,8088445.200000064
1000,4,512,64,prob_../../binaries/qsort_O3,59772804,11371976,11372872,11372872,4155927448.0,931633588,931680180,931680180,58568521.89999962,8087734.800000065,8088445.200000064,8088445.200000064
1000,4,512,128,../../binaries/db,1356468090,216172000,216172384,216172384,217999667840.0,43327771820,43327808172,43327808172,2261967119.9000216,270144816.8000888,270145271.20008886,270145271.20008886
1000,4,512,128,prob_../../binaries/db,1356468090,216172000,216172384,273998384,217999667840.0,43327771820,43327808172,53177009512.0,2261967119.9000216,270144816.8000888,270145271.20008886,373983617.8999471
1000,4,512,128,../../binaries/lesolve_O0,2066439366,8822644,8823028,8823028,658795928288.0,85749186548,85749222900,85749222900,5768303485.09993,330960353.29986554,330960807.6998655,330960807.6998655
1000,4,512,128,prob_../../binaries/lesolve_O0,2066439366,8822644,8823028,8823028,658795928288.0,85749186548,85749222900,85749222900,5768303485.09993,330960353.29986554,330960807.6998655,330960807.6998655
1000,4,512,128,../../binaries/lesolve_O1,455227326,36110548,36110932,36110932,44703302168.0,11819615348,11819651700,11819651700,746921329.1000023,46767216.599980325,46767670.999980316,46767670.999980316
1000,4,512,128,prob_../../binaries/lesolve_O1,455227326,36110548,36110932,36110932,44703302168.0,11819615348,11819651700,11819651700,746921329.1000023,46767216.599980325,46767670.999980316,46767670.999980316
1000,4,512,128,../../binaries/lesolve_O2,429191250,13786860,13787244,13787244,40145671640.0,10430570120,10430606472,10430606472,695613256.7999789,32920809.70000389,32921264.10000389,32921264.10000389
1000,4,512,128,prob_../../binaries/lesolve_O2,429191250,13786860,13787244,13787244,40145671640.0,10430570120,10430606472,10430606472,695613256.7999789,32920809.70000389,32921264.10000389,32921264.10000389
1000,4,512,128,../../binaries/lesolve_O3,1249602,50792,51176,51176,130739776.0,30899496,30935848,30935848,2073627.999999986,109501.80000000066,109956.20000000065,109956.20000000065
1000,4,512,128,prob_../../binaries/lesolve_O3,1249602,50792,51176,51176,130739776.0,30899496,30935848,30935848,2073627.999999986,109501.80000000066,109956.20000000065,109956.20000000065
1000,4,512,128,../../binaries/qsort_O0,47803302,562008,562392,562392,11078279136.0,1694774716,1694811068,1694811068,93088226.19999997,7889634.200000108,7890088.600000108,7890088.600000108
1000,4,512,128,prob_../../binaries/qsort_O0,47803302,562008,562392,562392,11078279136.0,1694774716,1694811068,1694811068,93088226.19999997,7889634.200000108,7890088.600000108,7890088.600000108
1000,4,512,128,../../binaries/qsort_O1,24707532,4197884,4198268,4198268,3099417016.0,760984336,761020688,761020688,39770219.49999958,4376220.699999983,4376675.099999984,4376675.099999984
1000,4,512,128,prob_../../binaries/qsort_O1,24707532,4197884,4198268,4198268,3099417016.0,760984336,761020688,761020688,39770219.49999958,4376220.699999983,4376675.099999984,4376675.099999984
1000,4,512,128,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,4,512,128,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,4,512,16,../../binaries/qsort_O3,264708132,48571712,54430276,48575680,7418248888.0,1675628308,2006603436.0,1675736340,161036185.90014493,26687602.80000373,30770555.500003587,26689849.20000373
10,4,512,16,prob_../../binaries/qsort_O3,264708132,48571712,54430276,48575680,7418248888.0,1675628308,2006603436.0,1675736340,161036185.90014493,26687602.80000373,30770555.500003587,26689849.20000373
1000,4,512,128,../../binaries/qsort_O3,25616916,3414688,3415072,3415072,3286946328.0,772487828,772524180,772524180,41490577.89999953,4109090.8000000753,4109545.200000075,4109545.200000075
1000,4,512,128,prob_../../binaries/qsort_O3,25616916,3414688,3415072,3415072,3286946328.0,772487828,772524180,772524180,41490577.89999953,4109090.8000000753,4109545.200000075,4109545.200000075
1000,4,512,256,../../binaries/db,452156030,72064012,72064124,91246980,153976621600.0,40445612060,40445656152.0,47252298632.0,1809811089.9000027,198090822.80006734,198091368.30006734,282607915.90009946
1000,4,512,256,prob_../../binaries/db,452156030,72064012,72064124,168206590,153976621600.0,40445612060,40445656152.0,74468161552.0,1809811089.9000027,198090822.80006734,198091368.30006734,620732267.499542
1000,4,512,256,../../binaries/lesolve_O0,688813122,2940880,2941008,2941008,535019468048.0,85631551268,85631582500,85631582500,5079490363.099975,328019471.2998679,328019797.6998679,328019797.6998679
1000,4,512,256,prob_../../binaries/lesolve_O0,688813122,2940880,2941008,2941008,535019468048.0,85631551268,85631582500,85631582500,5079490363.099975,328019471.2998679,328019797.6998679,328019797.6998679
1000,4,512,256,../../binaries/lesolve_O1,151742442,14961744,14961872,14961872,31674840088.0,11396639268,11396670500,11396670500,595178887.0999991,36192814.59998444,36193140.999984436,36193140.999984436
1000,4,512,256,prob_../../binaries/lesolve_O1,151742442,14961744,14961872,15253698,31674840088.0,11396639268,11396670500,11496955832.0,595178887.0999991,36192814.59998444,36193140.999984436,38144824.89998338
1000,4,512,256,../../binaries/lesolve_O2,143063750,2945792,2945920,2945920,28205740680.0,10213748760,10213779992,10213779992,552549506.7999848,27500275.700002182,27500602.10000218,27500602.10000218
1000,4,512,256,prob_../../binaries/lesolve_O2,143063750,2945792,2945920,2945920,28205740680.0,10213748760,10213779992,10213779992,552549506.7999848,27500275.700002182,27500602.10000218,27500602.10000218
1000,4,512,256,../../binaries/lesolve_O3,416534,19680,19808,19808,93233536.0,30277256,30308488,30308488,1657093.999999985,93945.80000000073,94272.20000000074,94272.20000000074
1000,4,512,256,prob_../../binaries/lesolve_O3,416534,19680,19808,19808,93233536.0,30277256,30308488,30308488,1657093.999999985,93945.80000000073,94272.20000000074,94272.20000000074
1000,4,512,256,../../binaries/qsort_O0,15934434,187336,187464,187464,8196978976.0,1687281276,1687312508,1687312508,77153792.1999999,7702298.200000108,7702624.600000108,7702624.600000108
1000,4,512,256,prob_../../binaries/qsort_O0,15934434,187336,187464,187464,8196978976.0,1687281276,1687312508,1687312508,77153792.1999999,7702298.200000108,7702624.600000108,7702624.600000108
1000,4,512,256,../../binaries/qsort_O1,8235844,2005316,2005444,2028964,2155470056.0,717132976,717164208,724915968.0,31534375.49999953,3279936.6999999885,3280263.0999999885,3388230.899999986
1000,4,512,256,prob_../../binaries/qsort_O1,8235844,2005316,2005444,2396406,2155470056.0,717132976,717164208,888463680.0,31534375.49999953,3279936.6999999885,3280263.0999999885,5814786.499999945
1000,4,512,256,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,4,512,256,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,4,512,256,../../binaries/qsort_O3,8538972,1615400,1615528,1615528,2294865688.0,736502068,736533300,736533300,32951605.899999533,3209446.8000000543,3209773.200000054,3209773.200000054
1000,4,512,256,prob_../../binaries/qsort_O3,8538972,1615400,1615528,1615528,2294865688.0,736502068,736533300,736533300,32951605.899999533,3209446.8000000543,3209773.200000054,3209773.200000054
10,4,512,32,../../binaries/db,6782340450,1703506176,1705372096,1705372096,326517115040.0,73074455340,73261434412.0,73261434412.0,4974903299.878048,1013811904.7515625,1015555327.1515353,1015555327.1515353
10,4,512,32,prob_../../binaries/db,6782340450,1703506176,1705372096,1705372096,326517115040.0,73074455340,73261434412.0,73261434412.0,4974903299.878048,1013811904.7515625,1015555327.1515353,1015555327.1515353
1000,4,512,512,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,4,512,512,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,4,512,512,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,4,512,512,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,4,512,512,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,4,512,512,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,4,512,512,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,4,512,512,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,4,512,512,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,4,512,512,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,4,512,512,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,4,512,512,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,4,512,512,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,4,512,512,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,4,512,512,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,4,512,512,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,4,512,512,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,4,512,512,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,8,256,8,../../binaries/db,14016836930,7251200480,7251205028,11874803520,425270239600.0,184028341420,184028474232.0,353311714620.0,8592151539.89994,3787659056.801318,3787661820.301318,7038994748.194014
1000,8,256,8,prob_../../binaries/db,14016836930,7251200480,7251205028,11025974960,425270239600.0,184028341420,184028474232.0,323959819340.0,8592151539.89994,3787659056.801318,3787661820.301318,6426101747.595599
10,4,512,32,../../binaries/lesolve_O0,10332196830,53223316,53225236,53225236,824111077568.0,86637199988,86637267060,86637267060,9901182217.131336,353160689.2959777,353161911.6959792,353161911.6959792
10,4,512,32,prob_../../binaries/lesolve_O0,10332196830,53223316,53225236,53225236,824111077568.0,86637199988,86637267060,86637267060,9901182217.131336,353160689.2959777,353161911.6959792,353161911.6959792
1000,8,256,8,../../binaries/lesolve_O0,21353206782,1555910816,1555916768,1555916768,948307341248.0,116690949988,116691097700,116691097700,15411687193.09982,1104504439.3003132,1104507677.7003133,1104507677.7003133
1000,8,256,8,prob_../../binaries/lesolve_O0,21353206782,1555910816,1555916768,1555916768,948307341248.0,116690949988,116691097700,116691097700,15411687193.09982,1104504439.3003132,1104507677.7003133,1104507677.7003133
1000,8,256,8,../../binaries/lesolve_O1,4704015702,1624126304,1624132256,1790887822,122720305288.0,43579930468,43580078180,48362319188.0,2871315517.09998,840775094.5996577,840778332.9996576,951406749.9996151
1000,8,256,8,prob_../../binaries/lesolve_O1,4704015702,1624126304,1624132256,1703251678,122720305288.0,43579930468,43580078180,46041844460.0,2871315517.09998,840775094.5996577,840778332.9996576,899411740.99963
1000,8,256,8,../../binaries/lesolve_O2,4434976250,1223166088,1223172040,1223172040,114043990680.0,34618154680,34618302392,34618302392,2698505756.80008,637610423.7001352,637613662.1001352,637613662.1001352
1000,8,256,8,prob_../../binaries/lesolve_O2,4434976250,1223166088,1223172040,1223172040,114043990680.0,34618154680,34618302392,34618302392,2698505756.80008,637610423.7001352,637613662.1001352,637613662.1001352
1000,8,256,8,../../binaries/lesolve_O3,12912554,2672224,2678176,2678176,343153936.0,83328136,83475848,83475848,7905103.9999999935,1420217.7999999993,1423456.1999999993,1423456.1999999993
1000,8,256,8,prob_../../binaries/lesolve_O3,12912554,2672224,2678176,2678176,343153936.0,83328136,83475848,83475848,7905103.9999999935,1420217.7999999993,1423456.1999999993,1423456.1999999993
1000,8,256,8,../../binaries/qsort_O0,493967454,42667536,42673488,43619260,17757639376.0,2536885276,2537032988,2570546076.0,316170302.1999992,28942398.19999956,28945636.59999956,29548622.29999956
1000,8,256,8,prob_../../binaries/qsort_O0,493967454,42667536,42673488,43619260,17757639376.0,2536885276,2537032988,2570546076.0,316170302.1999992,28942398.19999956,28945636.59999956,29548622.29999956
1000,8,256,8,../../binaries/qsort_O1,255311164,106967904,107019324,255311164,7096976456.0,2816384736,2821045764.0,7096976456.0,155072035.50000006,55761230.69999975,55842992.09999975,155072035.50000006
1000,8,256,8,prob_../../binaries/qsort_O1,255311164,106967904,107019324,134637442,7096976456.0,2816384736,2821045764.0,3788401256.0,155072035.50000006,55761230.69999975,55842992.09999975,75997842.59999956
1000,8,256,8,../../binaries/qsort_O2,372,24,24,372,16248.0,1688,1688,16248.0,269.5,19.4,19.4,269.5
1000,8,256,8,prob_../../binaries/qsort_O2,372,24,24,372,16248.0,1688,1688,16248.0,269.5,19.4,19.4,269.5
1000,8,256,8,../../binaries/qsort_O3,264708132,93984448,93990400,93990400,7418248888.0,2583883028,2584030740,2584030740,161036185.90000007,49393970.80000072,49397209.20000072,49397209.20000072
1000,8,256,8,prob_../../binaries/qsort_O3,264708132,93984448,93990400,93990400,7418248888.0,2583883028,2584030740,2584030740,161036185.90000007,49393970.80000072,49397209.20000072,49397209.20000072
1000,8,256,16,../../binaries/db,6782340450,3537720072,3537722188,5757103312,326517115040.0,109758733260,109758821352.0,260139363660.0,4974903299.900036,1930918852.8003004,1930920400.3003004,3980144644.2022667
1000,8,256,16,prob_../../binaries/db,6782340450,3537720072,3537722188,5350446632,326517115040.0,109758733260,109758821352.0,233234952780.0,4974903299.900036,1930918852.8003004,1930920400.3003004,3588337583.6034107
1000,8,256,16,../../binaries/lesolve_O0,10332196830,111984152,111987032,111987032,824111077568.0,87812416708,87812502980,87812502980,9901182217.099749,382541107.2998273,382542809.6998273,382542809.6998273
1000,8,256,16,prob_../../binaries/lesolve_O0,10332196830,111984152,111987032,111987032,824111077568.0,87812416708,87812502980,87812502980,9901182217.099749,382541107.2998273,382542809.6998273,382542809.6998273
10,1,2048,128,../../binaries/lesolve_O1,2276136630,110069813,110071013,110071013,81121488248.0,13298800648,13298853320,13298853320,1657375981.1878192,83746849.09994051,83747711.49994051,83747711.49994051
10,1,2048,128,prob_../../binaries/lesolve_O1,2276136630,110069813,110071013,110071013,81121488248.0,13298800648,13298853320,13298853320,1657375981.1878192,83746849.09994051,83747711.49994051,83747711.49994051
10,4,512,32,../../binaries/lesolve_O1,2276136630,440279252,718175732,582680132,81121488248.0,19902989428,48608522180.0,34701878940.0,1657375981.1878192,248851568.6004948,508350261.9991721,382318450.40003735
10,4,512,32,prob_../../binaries/lesolve_O1,2276136630,440279252,718175732,648812492,81121488248.0,19902989428,48608522180.0,41527567700.0,1657375981.1878192,248851568.6004948,508350261.9991721,444066831.9995762
1000,8,256,16,../../binaries/lesolve_O1,2276136630,813097784,813100664,1287080618,81121488248.0,27359360068,27359446340,45902870780.0,1657375981.1000185,435260834.59985006,435262536.99985003,831306367.7996918
1000,8,256,16,prob_../../binaries/lesolve_O1,2276136630,813097784,813100664,849463042,81121488248.0,27359360068,27359446340,29270010288.0,1657375981.1000185,435260834.59985006,435262536.99985003,472461231.19981015
1000,8,256,16,../../binaries/lesolve_O2,2145956250,606868552,606871432,606871432,74480971640.0,22292203960,22292290232,22292290232,1553995756.8000207,329461655.6999794,329463358.0999794,329463358.0999794
1000,8,256,16,prob_../../binaries/lesolve_O2,2145956250,606868552,606871432,606871432,74480971640.0,22292203960,22292290232,22292290232,1553995756.8000207,329461655.6999794,329463358.0999794,329463358.0999794
1000,8,256,16,../../binaries/lesolve_O3,6248010,1071224,1074104,1074104,230707936.0,51308136,51394408,51394408,4572831.999999983,619717.7999999999,621420.2,621420.2
1000,8,256,16,prob_../../binaries/lesolve_O3,6248010,1071224,1074104,1074104,230707936.0,51308136,51394408,51394408,4572831.999999983,619717.7999999999,621420.2,621420.2
1000,8,256,16,../../binaries/qsort_O0,239016510,5744104,5746984,6228572,14902543296.0,1798416636,1798502908,1827073436.0,188694830.2000003,10480682.19999992,10482384.599999918,10853278.299999887
1000,8,256,16,prob_../../binaries/qsort_O0,239016510,5744104,5746984,6228572,14902543296.0,1798416636,1798502908,1827073436.0,188694830.2000003,10480682.19999992,10482384.599999918,10853278.299999887
1000,8,256,16,../../binaries/qsort_O1,123537660,50127752,50163148,123537660,5076019576.0,1679581696,1688714972.0,5076019576.0,89185283.49999991,27341154.7000001,27459318.40000011,89185283.49999991
1000,8,256,16,prob_../../binaries/qsort_O1,123537660,50127752,50163148,63662410,5076019576.0,1679581696,1688714972.0,2515650296.0,89185283.49999991,27341154.7000001,27459318.40000011,40510326.59999961
1000,8,256,16,../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
1000,8,256,16,prob_../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
1000,8,256,16,../../binaries/qsort_O3,128084580,47625440,47634020,47628320,5336299608.0,1656702868,1657953304.0,1656789140,92724409.89999966,26214466.799999718,26229203.599999715,26216169.199999716
1000,8,256,16,prob_../../binaries/qsort_O3,128084580,47625440,47634020,47628320,5336299608.0,1656702868,1657953304.0,1656789140,92724409.89999966,26214466.799999718,26229203.599999715,26216169.199999716
1000,8,256,32,../../binaries/db,3165092210,1680824048,1680825020,2698227248,267296951680.0,72620812780,72620879112.0,207299457580.0,3166279179.9000225,1002470840.7996535,1002471816.2996535,2450706612.2021227
1000,8,256,32,prob_../../binaries/db,3165092210,1680824048,1680825020,2512671528,267296951680.0,72620812780,72620879112.0,182989650700.0,3166279179.9000225,1002470840.7996535,1002471816.2996535,2169450031.602161
1000,8,256,32,../../binaries/lesolve_O0,4821691854,47046464,47047808,47047808,741393531008.0,86513662948,86513718500,86513718500,7145929729.099871,350072263.29984885,350073197.69984883,350073197.69984883
1000,8,256,32,prob_../../binaries/lesolve_O0,4821691854,47046464,47047808,47047808,741393531008.0,86513662948,86513718500,86513718500,7145929729.099871,350072263.29984885,350073197.69984883,350073197.69984883
1000,8,256,32,../../binaries/lesolve_O1,1062197094,321352008,321353352,972368070,58830915928.0,17524444548,17524500100,54442859036.0,1050406213.1000003,189387946.60007933,189388881.00007933,945329675.6999264
1000,8,256,32,prob_../../binaries/lesolve_O1,1062197094,321352008,321353352,345904844,58830915928.0,17524444548,17524500100,19650822704.0,1050406213.1000003,189387946.60007933,189388881.00007933,224986422.7000956
10,4,512,32,../../binaries/lesolve_O2,2145956250,327017868,327475308,327131928,74480971640.0,16695190280,16742252812.0,16706992872.0,1553995756.7632582,189536313.68885532,189966624.3888271,189644273.08884656
10,4,512,32,prob_../../binaries/lesolve_O2,2145956250,327017868,327475308,327131928,74480971640.0,16695190280,16742252812.0,16706992872.0,1553995756.7632582,189536313.68885532,189966624.3888271,189644273.08884656
1000,8,256,32,../../binaries/lesolve_O2,1001446250,225373328,225374672,225374672,53367166200.0,14662299480,14662355032,14662355032,981740756.7999786,138714043.6999802,138714978.09998018,138714978.09998018
1000,8,256,32,prob_../../binaries/lesolve_O2,1001446250,225373328,225374672,225374672,53367166200.0,14662299480,14662355032,14662355032,981740756.7999786,138714043.6999802,138714978.09998018,138714978.09998018
1000,8,256,32,../../binaries/lesolve_O3,2915738,261400,262744,262744,170018176.0,35111656,35167208,35167208,2906695.999999983,214805.80000000104,215740.20000000106,215740.20000000106
1000,8,256,32,prob_../../binaries/lesolve_O3,2915738,261400,262744,262744,170018176.0,35111656,35167208,35167208,2906695.999999983,214805.80000000104,215740.20000000106,215740.20000000106
1000,8,256,32,../../binaries/qsort_O0,111541038,2622704,2624048,2850260,12994154656.0,1735988636,1736044188,1760747516.0,124957094.20000008,8919982.200000046,8920916.600000046,9164122.300000018
1000,8,256,32,prob_../../binaries/qsort_O0,111541038,2622704,2624048,2850260,12994154656.0,1735988636,1736044188,1760747516.0,124957094.20000008,8919982.200000046,8920916.600000046,9164122.300000018
1000,8,256,32,../../binaries/qsort_O1,57650908,24522816,24523184,57650908,3933859736.0,1167482976,1215967800.0,3933859736.0,56241907.49999984,14538686.700000076,15115884.900000066,56241907.49999984
1000,8,256,32,prob_../../binaries/qsort_O1,57650908,24522816,24523184,30426010,3933859736.0,1167482976,1215967800.0,1892850776.0,56241907.49999984,14538686.700000076,15115884.900000066,23892126.599999845
1000,8,256,32,../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
1000,8,256,32,prob_../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
1000,8,256,32,../../binaries/qsort_O3,59772804,22743952,22771604,22745296,4155927448.0,1159073108,1198331932.0,1159128660,58568521.89999962,13773722.79999979,14170208.099999769,13774657.199999789
1000,8,256,32,prob_../../binaries/qsort_O3,59772804,22743952,22771604,22745296,4155927448.0,1159073108,1198331932.0,1159128660,58568521.89999962,13773722.79999979,14170208.099999769,13774657.199999789
1000,8,256,64,../../binaries/db,1356468090,432344000,432344404,1082747390,217999667840.0,47651211820,47651265672.0,172427255040.0,2261967119.9000216,378230816.79998225,378231508.29998225,1703457950.9011202
1000,8,256,64,prob_../../binaries/db,1356468090,432344000,432344404,967269800,217999667840.0,47651211820,47651265672.0,152867195700.0,2261967119.9000216,378230816.79998225,378231508.29998225,1464827016.9007068
1000,8,256,64,../../binaries/lesolve_O0,2066439366,17645288,17645864,17645864,658795928288.0,85925639428,85925679620,85925679620,5768303485.09993,335371675.29986155,335372225.6998615,335372225.6998615
1000,8,256,64,prob_../../binaries/lesolve_O0,2066439366,17645288,17645864,17645864,658795928288.0,85925639428,85925679620,85925679620,5768303485.09993,335371675.29986155,335372225.6998615,335372225.6998615
1000,8,256,64,../../binaries/lesolve_O1,455227326,72221096,72221672,405443346,44703302168.0,12541826308,12541866500,41088527076.0,746921329.1000023,64822490.599976175,64823040.999976166,656055831.1999329
1000,8,256,64,prob_../../binaries/lesolve_O1,455227326,72221096,72221672,76967708,44703302168.0,12541826308,12541866500,13377761296.0,746921329.1000023,64822490.599976175,64823040.999976166,80749544.10000323
1000,8,256,64,../../binaries/lesolve_O2,429191250,27573720,27574296,27574296,40145671640.0,10706307320,10706347512,10706347512,695613256.7999789,39814239.70000843,39814790.100008436,39814790.100008436
1000,8,256,64,prob_../../binaries/lesolve_O2,429191250,27573720,27574296,27574296,40145671640.0,10706307320,10706347512,10706347512,695613256.7999789,39814239.70000843,39814790.100008436,39814790.100008436
10,4,512,32,../../binaries/lesolve_O3,6248010,559548,561468,561468,230707936.0,41074616,41141688,41141688,4572832.000000699,363879.79999996844,365102.19999996846,365102.19999996846
10,4,512,32,prob_../../binaries/lesolve_O3,6248010,559548,561468,561468,230707936.0,41074616,41141688,41141688,4572832.000000699,363879.79999996844,365102.19999996846,365102.19999996846
1000,8,256,64,../../binaries/lesolve_O3,1249602,101584,102160,102160,130739776.0,31915336,31955528,31955528,2073627.999999986,134897.8000000006,135448.2000000006,135448.2000000006
1000,8,256,64,prob_../../binaries/lesolve_O3,1249602,101584,102160,102160,130739776.0,31915336,31955528,31955528,2073627.999999986,134897.8000000006,135448.2000000006,135448.2000000006
1000,8,256,64,../../binaries/qsort_O0,47803302,1124016,1124592,1221540,11078279136.0,1706014876,1706055068,1726932796.0,93088226.19999997,8170638.200000108,8171188.600000108,8349762.300000106
1000,8,256,64,prob_../../binaries/qsort_O0,47803302,1124016,1124592,1221540,11078279136.0,1706014876,1706055068,1726932796.0,93088226.19999997,8170638.200000108,8171188.600000108,8349762.300000106
1000,8,256,64,../../binaries/qsort_O1,24707532,8395768,8288818,24707532,3099417016.0,844942016,960640104.0,3099417016.0,39770219.49999958,6475162.6999999825,7996789.599999951,39770219.49999958
1000,8,256,64,prob_../../binaries/qsort_O1,24707532,8395768,8288818,11044210,3099417016.0,844942016,960640104.0,1463286296.0,39770219.49999958,6475162.6999999825,7996789.599999951,14201226.600000003
1000,8,256,64,../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
1000,8,256,64,prob_../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
1000,8,256,64,../../binaries/qsort_O3,25616916,6829376,6831020,6829952,3286946328.0,840781588,841893304.0,840821780,41490577.89999953,5816434.800000069,5827703.6000000695,5816985.200000069
1000,8,256,64,prob_../../binaries/qsort_O3,25616916,6829376,6831020,6829952,3286946328.0,840781588,841893304.0,840821780,41490577.89999953,5816434.800000069,5827703.6000000695,5816985.200000069
1000,8,256,128,../../binaries/db,452156030,144128024,144128124,360414034,153976621600.0,41886892300,41886936152.0,126692841920.0,1809811089.9000027,234122828.80008137,234123368.30008137,1342291272.9003296
1000,8,256,128,prob_../../binaries/db,452156030,144128024,144128124,321749744,153976621600.0,41886892300,41886936152.0,114965108980.0,1809811089.9000027,234122828.80008137,234123368.30008137,1142066988.8994343
1000,8,256,128,../../binaries/lesolve_O0,688813122,5881760,5881952,5881952,535019468048.0,85690368868,85690401380,85690401380,5079490363.099975,329489911.29986715,329490269.6998672,329490269.6998672
1000,8,256,128,prob_../../binaries/lesolve_O0,688813122,5881760,5881952,5881952,535019468048.0,85690368868,85690401380,85690401380,5079490363.099975,329489911.29986715,329490269.6998672,329490269.6998672
1000,8,256,128,../../binaries/lesolve_O1,151742442,29923488,29900724,151742442,31674840088.0,11695874148,12269016532.0,31674840088.0,595178887.0999991,43673686.59998142,61772383.999977335,595178887.0999991
1000,8,256,128,prob_../../binaries/lesolve_O1,151742442,29923488,29900724,50064698,31674840088.0,11695874148,12269016532.0,16332044812.0,595178887.0999991,43673686.59998142,61772383.999977335,148813964.00007048
1000,8,256,128,../../binaries/lesolve_O2,143063750,5891584,5891776,5891776,28205740680.0,10272664600,10272697112,10272697112,552549506.7999848,28973171.70000273,28973530.10000273,28973530.10000273
1000,8,256,128,prob_../../binaries/lesolve_O2,143063750,5891584,5891776,5891776,28205740680.0,10272664600,10272697112,10272697112,552549506.7999848,28973171.70000273,28973530.10000273,28973530.10000273
1000,8,256,128,../../binaries/lesolve_O3,416534,39360,39552,39552,93233536.0,30670856,30703368,30703368,1657093.999999985,103785.80000000069,104144.2000000007,104144.2000000007
1000,8,256,128,prob_../../binaries/lesolve_O3,416534,39360,39552,39552,93233536.0,30670856,30703368,30703368,1657093.999999985,103785.80000000069,104144.2000000007,104144.2000000007
10,4,512,32,../../binaries/qsort_O0,239016510,3085892,3087812,3087812,14902543296.0,1745252396,1745319468,1745319468,188694830.20001218,9151576.200015428,9152798.600015422,9152798.600015422
10,4,512,32,prob_../../binaries/qsort_O0,239016510,3085892,3087812,3087812,14902543296.0,1745252396,1745319468,1745319468,188694830.20001218,9151576.200015428,9152798.600015422,9152798.600015422
1000,8,256,128,../../binaries/qsort_O0,15934434,374672,374864,407180,8196978976.0,1691027996,1691060508,1706304476.0,77153792.1999999,7795966.200000107,7796324.600000108,7942582.300000106
1000,8,256,128,prob_../../binaries/qsort_O0,15934434,374672,374864,407180,8196978976.0,1691027996,1691060508,1706304476.0,77153792.1999999,7795966.200000107,7796324.600000108,7942582.300000106
1000,8,256,128,../../binaries/qsort_O1,8235844,4010632,3516736,8235844,2155470056.0,757239296,994376168.0,2155470056.0,31534375.49999953,4282594.699999986,8572363.599999892,31534375.49999953
1000,8,256,128,prob_../../binaries/qsort_O1,8235844,4010632,3516736,8235844,2155470056.0,757239296,994376168.0,2155470056.0,31534375.49999953,4282594.699999986,8572363.599999892,31534375.49999953
1000,8,256,128,../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
1000,8,256,128,prob_../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
1000,8,256,128,../../binaries/qsort_O3,8538972,3230800,2993466,3935984,2294865688.0,768810068,975276108.0,923550336.0,32951605.899999533,4017146.800000075,7293493.100000002,6712400.500000036
1000,8,256,128,prob_../../binaries/qsort_O3,8538972,3230800,2993466,3230992,2294865688.0,768810068,975276108.0,768842580,32951605.899999533,4017146.800000075,7293493.100000002,4017505.2000000747
1000,8,256,256,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,8,256,256,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,8,256,256,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,8,256,256,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,8,256,256,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,8,256,256,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,8,256,256,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,8,256,256,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,8,256,256,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,8,256,256,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,8,256,256,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,8,256,256,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
10,4,512,32,../../binaries/qsort_O1,123537660,26392060,41824020,32790056,5076019576.0,1204867856,2786126024.0,1837772496.0,89185283.50001408,15473308.699996963,29663336.199987598,21240163.69999217
10,4,512,32,prob_../../binaries/qsort_O1,123537660,26392060,41824020,32790056,5076019576.0,1204867856,2786126024.0,1837772496.0,89185283.50001408,15473308.699996963,29663336.199987598,21240163.69999217
1000,8,256,256,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,8,256,256,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,8,256,256,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,8,256,256,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,8,256,256,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,8,256,256,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,16,128,4,../../binaries/db,14016836930,14502400960,14016836930,14016836930,425270239600.0,329052351020,425270239600.0,425270239600.0,8592151539.89994,7413259296.798937,8592151539.89994,8592151539.89994
1000,16,128,4,prob_../../binaries/db,14016836930,14502400960,14016836930,14125790860,425270239600.0,329052351020,425270239600.0,423847333360.0,8592151539.89994,7413259296.798937,8592151539.89994,8586796392.799875
1000,16,128,4,../../binaries/lesolve_O0,21353206782,3111821632,3111831552,3111831552,948307341248.0,147809166308,147809393380,147809393380,15411687193.09982,1882459847.3008792,1882465069.700879,1882465069.700879
1000,16,128,4,prob_../../binaries/lesolve_O0,21353206782,3111821632,3111831552,3111831552,948307341248.0,147809166308,147809393380,147809393380,15411687193.09982,1882459847.3008792,1882465069.700879,1882465069.700879
1000,16,128,4,../../binaries/lesolve_O1,4704015702,3248252608,3168668596,4704015702,122720305288.0,76062456548,75087958768.0,122720305288.0,2871315517.09998,1652838246.600519,1632404871.8004892,2871315517.09998
1000,16,128,4,prob_../../binaries/lesolve_O1,4704015702,3248252608,3168668596,4617398988,122720305288.0,76062456548,75087958768.0,120569990132.0,2871315517.09998,1652838246.600519,1632404871.8004892,2814052661.900105
1000,16,128,4,../../binaries/lesolve_O2,4434976250,2446332176,2446342096,4434976250,114043990680.0,59081476440,59081703512,114043990680.0,2698505756.80008,1249193467.7001286,1249198690.1001284,2698505756.80008
1000,16,128,4,prob_../../binaries/lesolve_O2,4434976250,2446332176,2446342096,2975669408,114043990680.0,59081476440,59081703512,75129237104.0,2698505756.80008,1249193467.7001286,1249198690.1001284,1603079914.800102
1000,16,128,4,../../binaries/lesolve_O3,12912554,5344448,5354368,12912554,343153936.0,136772616,136999688,343153936.0,7905103.9999999935,2756329.8000000026,2761552.200000003,7905103.9999999935
1000,16,128,4,prob_../../binaries/lesolve_O3,12912554,5344448,5354368,12912554,343153936.0,136772616,136999688,343153936.0,7905103.9999999935,2756329.8000000026,2761552.200000003,7905103.9999999935
1000,16,128,4,../../binaries/qsort_O0,493967454,85335072,85344992,86295252,17757639376.0,3390235996,3390463068,3424065916.0,316170302.1999992,50276166.20000087,50281388.60000087,50886618.30000086
1000,16,128,4,prob_../../binaries/qsort_O0,493967454,85335072,85344992,86295252,17757639376.0,3390235996,3390463068,3424065916.0,316170302.1999992,50276166.20000087,50281388.60000087,50886618.30000086
1000,16,128,4,../../binaries/qsort_O1,255311164,213935808,184200020,255311164,7096976456.0,4955742816,4741038108.0,7096976456.0,155072035.50000006,109245182.6999996,101091808.99999979,155072035.50000006
1000,16,128,4,prob_../../binaries/qsort_O1,255311164,213935808,184200020,255311164,7096976456.0,4955742816,4741038108.0,7096976456.0,155072035.50000006,109245182.6999996,101091808.99999979,155072035.50000006
10,4,512,32,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,4,512,32,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,16,128,4,../../binaries/qsort_O2,372,48,48,372,16248.0,2168,2168,16248.0,269.5,31.4,31.4,269.5
1000,16,128,4,prob_../../binaries/qsort_O2,372,48,48,372,16248.0,2168,2168,16248.0,269.5,31.4,31.4,269.5
1000,16,128,4,../../binaries/qsort_O3,264708132,187968896,168105326,264708132,7418248888.0,4463571988,4413402528.0,7418248888.0,161036185.90000007,96386194.80000106,91958423.20000102,161036185.90000007
1000,16,128,4,prob_../../binaries/qsort_O3,264708132,187968896,168105326,264708132,7418248888.0,4463571988,4413402528.0,7418248888.0,161036185.90000007,96386194.80000106,91958423.20000102,161036185.90000007
1000,16,128,8,../../binaries/db,6782340450,7075440144,6782340450,6782340450,326517115040.0,180513134700,326517115040.0,326517115040.0,4974903299.900036,3699778888.8012886,4974903299.900036,4974903299.900036
1000,16,128,8,prob_../../binaries/db,6782340450,7075440144,6782340450,6837939100,326517115040.0,180513134700,326517115040.0,321948867600.0,4974903299.900036,3699778888.8012886,4974903299.900036,4942870512.800543
1000,16,128,8,../../binaries/lesolve_O0,10332196830,223968304,223973104,223973104,824111077568.0,90052099748,90052224420,90052224420,9901182217.099749,438533183.29979455,438535845.69979453,438535845.69979453
1000,16,128,8,prob_../../binaries/lesolve_O0,10332196830,223968304,223973104,223973104,824111077568.0,90052099748,90052224420,90052224420,9901182217.099749,438533183.29979455,438535845.69979453,438535845.69979453
1000,16,128,8,../../binaries/lesolve_O1,2276136630,1626195568,1583387404,2276136630,81121488248.0,43621315748,43719117288.0,81121488248.0,1657375981.1000185,841809726.5996577,839829333.299669,1657375981.1000185
1000,16,128,8,prob_../../binaries/lesolve_O1,2276136630,1626195568,1583387404,2234942444,81121488248.0,43621315748,43719117288.0,79631269224.0,1657375981.1000185,841809726.5996577,839829333.299669,1621975089.0000696
1000,16,128,8,../../binaries/lesolve_O2,2145956250,1213737104,1213741904,2145956250,74480971640.0,34429575000,34429699672,74480971640.0,1553995756.8000207,632895931.7001331,632898594.1001331,1553995756.8000207
1000,16,128,8,prob_../../binaries/lesolve_O2,2145956250,1213737104,1213741904,1455873434,74480971640.0,34429575000,34429699672,45690421388.0,1553995756.8000207,632895931.7001331,632898594.1001331,840011551.0000573
1000,16,128,8,../../binaries/lesolve_O3,6248010,2142448,2147248,6248010,230707936.0,72732616,72857288,230707936.0,4572831.999999983,1155329.7999999986,1157992.1999999986,4572831.999999983
1000,16,128,8,prob_../../binaries/lesolve_O3,6248010,2142448,2147248,6248010,230707936.0,72732616,72857288,230707936.0,4572831.999999983,1155329.7999999986,1157992.1999999986,4572831.999999983
1000,16,128,8,../../binaries/qsort_O0,239016510,11488208,11493008,12000724,14902543296.0,1913298716,1913423388,1942516476.0,188694830.2000003,13352734.199999737,13355396.599999739,13739354.299999723
1000,16,128,8,prob_../../binaries/qsort_O0,239016510,11488208,11493008,12000724,14902543296.0,1913298716,1913423388,1942516476.0,188694830.2000003,13352734.199999737,13355396.599999739,13739354.299999723
1000,16,128,8,../../binaries/qsort_O1,123537660,100255504,85816786,123537660,5076019576.0,2682136736,2928992124.0,5076019576.0,89185283.49999991,52405030.69999973,51831848.39999964,89185283.49999991
1000,16,128,8,prob_../../binaries/qsort_O1,123537660,100255504,85816786,123537660,5076019576.0,2682136736,2928992124.0,5076019576.0,89185283.49999991,52405030.69999973,51831848.39999964,89185283.49999991
1000,16,128,8,../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
1000,16,128,8,prob_../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
10,4,512,32,../../binaries/qsort_O3,128084580,24534144,30282164,24536064,5336299608.0,1194876948,1775334868.0,1194944020,92724409.90002823,14668818.800004296,19892696.800003774,14670041.200004293
10,4,512,32,prob_../../binaries/qsort_O3,128084580,24534144,30282164,24536064,5336299608.0,1194876948,1775334868.0,1194944020,92724409.90002823,14668818.800004296,19892696.800003774,14670041.200004293
1000,16,128,8,../../binaries/qsort_O3,128084580,95250880,83868132,128084580,5336299608.0,2609211668,2881119120.0,5336299608.0,92724409.89999966,50027186.800000764,49994552.90000052,92724409.89999966
1000,16,128,8,prob_../../binaries/qsort_O3,128084580,95250880,83868132,128084580,5336299608.0,2609211668,2881119120.0,5336299608.0,92724409.89999966,50027186.800000764,49994552.90000052,92724409.89999966
1000,16,128,16,../../binaries/db,3165092210,3361648096,3165092210,3165092210,267296951680.0,106237293740,267296951680.0,267296951680.0,3166279179.9000225,1842882864.8002605,3166279179.9000225,3166279179.9000225
1000,16,128,16,prob_../../binaries/db,3165092210,3361648096,3165092210,3193995660,267296951680.0,106237293740,267296951680.0,261601018640.0,3166279179.9000225,1842882864.8002605,3166279179.9000225,3120898792.8004837
1000,16,128,16,../../binaries/lesolve_O0,4821691854,94092928,94095168,94095168,741393531008.0,87454592228,87454665700,87454665700,7145929729.099871,373595495.29983336,373596877.69983333,373596877.69983333
1000,16,128,16,prob_../../binaries/lesolve_O0,4821691854,94092928,94095168,94095168,741393531008.0,87454592228,87454665700,87454665700,7145929729.099871,373595495.29983336,373596877.69983333,373596877.69983333
1000,16,128,16,../../binaries/lesolve_O1,1062197094,642704016,624091446,1062197094,58830915928.0,23951484708,24620674748.0,58830915928.0,1050406213.1000003,350063950.5999456,360043620.6999333,1050406213.1000003
1000,16,128,16,prob_../../binaries/lesolve_O1,1062197094,642704016,624091446,1036195422,58830915928.0,23951484708,24620674748.0,57568509268.0,1050406213.1000003,350063950.5999456,360043620.6999333,1021855319.2999568
1000,16,128,16,../../binaries/lesolve_O2,1001446250,450746656,450748896,1001439646,53367166200.0,19169766040,19169839512,53366963368.0,981740756.7999786,251400707.69993198,251402090.099932,981727264.9999785
1000,16,128,16,prob_../../binaries/lesolve_O2,1001446250,450746656,450748896,470262892,53367166200.0,19169766040,19169839512,20486798880.0,981740756.7999786,251400707.69993198,251402090.099932,273481846.1999372
1000,16,128,16,../../binaries/lesolve_O3,2915738,522800,525040,2915738,170018176.0,40339656,40413128,170018176.0,2906695.999999983,345505.800000001,346888.200000001,2906695.999999983
1000,16,128,16,prob_../../binaries/lesolve_O3,2915738,522800,525040,2915738,170018176.0,40339656,40413128,170018176.0,2906695.999999983,345505.800000001,346888.200000001,2906695.999999983
1000,16,128,16,../../binaries/qsort_O0,111541038,5245408,5247648,5487524,12994154656.0,1788442716,1788516188,1813492796.0,124957094.20000008,10231334.199999943,10232716.599999942,10482754.29999992
1000,16,128,16,prob_../../binaries/qsort_O0,111541038,5245408,5247648,5487524,12994154656.0,1788442716,1788516188,1813492796.0,124957094.20000008,10231334.199999943,10232716.599999942,10482754.29999992
1000,16,128,16,../../binaries/qsort_O1,57650908,49045632,41156424,57650908,3933859736.0,1657939296,2094932820.0,3933859736.0,56241907.49999984,26800094.700000104,29681320.299999896,56241907.49999984
1000,16,128,16,prob_../../binaries/qsort_O1,57650908,49045632,41156424,57650908,3933859736.0,1657939296,2094932820.0,3933859736.0,56241907.49999984,26800094.700000104,29681320.299999896,56241907.49999984
1000,16,128,16,../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
1000,16,128,16,prob_../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
1000,16,128,16,../../binaries/qsort_O3,59772804,45487904,39147900,59772804,4155927448.0,1613952148,2050039828.0,4155927448.0,58568521.89999962,25145698.79999973,27883417.29999958,58568521.89999962
1000,16,128,16,prob_../../binaries/qsort_O3,59772804,45487904,39147900,59772804,4155927448.0,1613952148,2050039828.0,4155927448.0,58568521.89999962,25145698.79999973,27883417.29999958,58568521.89999962
10,4,512,64,../../binaries/db,3165092210,810706084,811574980,1790574980,267296951680.0,55218453500,55388052092.0,237257794152.0,3166279179.901655,567411858.7602918,568656769.160243,1885272365.8419003
10,4,512,64,prob_../../binaries/db,3165092210,810706084,811574980,1790574980,267296951680.0,55218453500,55388052092.0,237257794152.0,3166279179.901655,567411858.7602918,568656769.160243,1885272365.8419003
1000,16,128,32,../../binaries/db,1356468090,864688000,864688436,1356468090,217999667840.0,56298091820,56298146312.0,217999667840.0,2261967119.9000216,594402816.7998514,594403524.2998515,2261967119.9000216
1000,16,128,32,prob_../../binaries/db,1356468090,864688000,864688436,1340729980,217999667840.0,56298091820,56298146312.0,212004685200.0,2261967119.9000216,594402816.7998514,594403524.2998515,2194265952.8000627
1000,16,128,32,../../binaries/lesolve_O0,2066439366,35290576,35291536,35291536,658795928288.0,86278545188,86278593060,86278593060,5768303485.09993,344194319.2998534,344195061.6998534,344195061.6998534
1000,16,128,32,prob_../../binaries/lesolve_O0,2066439366,35290576,35291536,35291536,658795928288.0,86278545188,86278593060,86278593060,5768303485.09993,344194319.2998534,344195061.6998534,344195061.6998534
1000,16,128,32,../../binaries/lesolve_O1,455227326,144442192,138221102,455227326,44703302168.0,13986248228,14797278768.0,44703302168.0,746921329.1000023,100933038.6000298,116903774.00004348,746921329.1000023
1000,16,128,32,prob_../../binaries/lesolve_O1,455227326,144442192,138221102,229838096,44703302168.0,13986248228,14797278768.0,24210519040.0,746921329.1000023,100933038.6000298,116903774.00004348,295737257.00003254
1000,16,128,32,../../binaries/lesolve_O2,429191250,55147440,55148400,429181372,40145671640.0,11257781720,11257829592,40145419392.0,695613256.7999789,53601099.70001428,53601842.10001428,695592996.9999789
1000,16,128,32,prob_../../binaries/lesolve_O2,429191250,55147440,55148400,57142330,40145671640.0,11257781720,11257829592,11437871180.0,695613256.7999789,53601099.70001428,53601842.10001428,56737983.40001526
1000,16,128,32,../../binaries/lesolve_O3,1249602,203168,204128,1249602,130739776.0,33947016,33994888,130739776.0,2073627.999999986,185689.8000000009,186432.20000000088,2073627.999999986
1000,16,128,32,prob_../../binaries/lesolve_O3,1249602,203168,204128,1166060,130739776.0,33947016,33994888,127745908.0,2073627.999999986,185689.8000000009,186432.20000000088,1891515.199999986
1000,16,128,32,../../binaries/qsort_O0,47803302,2248032,2248992,2351796,11078279136.0,1728495196,1728543068,1749537916.0,93088226.19999997,8732646.20000007,8733388.60000007,8914890.300000047
1000,16,128,32,prob_../../binaries/qsort_O0,47803302,2248032,2248992,2351796,11078279136.0,1728495196,1728543068,1749537916.0,93088226.19999997,8732646.20000007,8733388.60000007,8914890.300000047
1000,16,128,32,../../binaries/qsort_O1,24707532,16791536,13165452,24707532,3099417016.0,1012857376,1430943584.0,3099417016.0,39770219.49999958,10673046.700000035,14977466.199999938,39770219.49999958
1000,16,128,32,prob_../../binaries/qsort_O1,24707532,16791536,13165452,24707532,3099417016.0,1012857376,1430943584.0,3099417016.0,39770219.49999958,10673046.700000035,14977466.199999938,39770219.49999958
1000,16,128,32,../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
1000,16,128,32,prob_../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
1000,16,128,32,../../binaries/qsort_O3,25616916,13658752,11483230,25616916,3286946328.0,977369108,1382717656.0,3286946328.0,41490577.89999953,9231122.800000004,13223621.399999682,41490577.89999953
1000,16,128,32,prob_../../binaries/qsort_O3,25616916,13658752,11483230,25541556,3286946328.0,977369108,1382717656.0,3269819188.0,41490577.89999953,9231122.800000004,13223621.399999682,41170477.99999949
1000,16,128,64,../../binaries/db,452156030,288256048,288256124,452156030,153976621600.0,44769452780,44769496152.0,153976621600.0,1809811089.9000027,306186840.800045,306187368.300045,1809811089.9000027
1000,16,128,64,prob_../../binaries/db,452156030,288256048,288256124,446910020,153976621600.0,44769452780,44769496152.0,150269716560.0,1809811089.9000027,306186840.800045,306187368.300045,1747355972.7999747
10,4,512,64,../../binaries/lesolve_O0,4821691854,22214708,22215604,22215604,741393531008.0,86017027828,86017074420,86017074420,7145929729.153641,337656385.2973259,337657095.6973264,337657095.6973264
10,4,512,64,prob_../../binaries/lesolve_O0,4821691854,22214708,22215604,22215604,741393531008.0,86017027828,86017074420,86017074420,7145929729.153641,337656385.2973259,337657095.6973264,337657095.6973264
1000,16,128,64,../../binaries/lesolve_O0,688813122,11763520,11763840,11763840,535019468048.0,85808004068,85808039140,85808039140,5079490363.099975,332430791.2998642,332431213.6998642,332431213.6998642
1000,16,128,64,prob_../../binaries/lesolve_O0,688813122,11763520,11763840,11763840,535019468048.0,85808004068,85808039140,85808039140,5079490363.099975,332430791.2998642,332431213.6998642,332431213.6998642
1000,16,128,64,../../binaries/lesolve_O1,151742442,59846976,53741680,151742442,31674840088.0,12294343908,12795640448.0,31674840088.0,595178887.0999991,58635430.59997727,75110450.49999344,595178887.0999991
1000,16,128,64,prob_../../binaries/lesolve_O1,151742442,59846976,53741680,94112462,31674840088.0,12294343908,12795640448.0,21556921264.0,595178887.0999991,58635430.59997727,75110450.49999344,284488068.7000511
1000,16,128,64,../../binaries/lesolve_O2,143063750,11783168,11783488,11783488,28205740680.0,10390496280,10390531352,10390531352,552549506.7999848,31918963.700003598,31919386.100003596,31919386.100003596
1000,16,128,64,prob_../../binaries/lesolve_O2,143063750,11783168,11783488,11787702,28205740680.0,10390496280,10390531352,10391427796.0,552549506.7999848,31918963.700003598,31919386.100003596,31937459.9000036
1000,16,128,64,../../binaries/lesolve_O3,416534,78720,79040,416534,93233536.0,31458056,31493128,93233536.0,1657093.999999985,123465.80000000061,123888.20000000061,1657093.999999985
1000,16,128,64,prob_../../binaries/lesolve_O3,416534,78720,79040,414938,93233536.0,31458056,31493128,93302084.0,1657093.999999985,123465.80000000061,123888.20000000061,1647712.1999999853
1000,16,128,64,../../binaries/qsort_O0,15934434,749344,749664,783932,8196978976.0,1698521436,1698556508,1713839516.0,77153792.1999999,7983302.200000109,7983724.600000109,8130958.300000107
1000,16,128,64,prob_../../binaries/qsort_O0,15934434,749344,749664,783932,8196978976.0,1698521436,1698556508,1713839516.0,77153792.1999999,7983302.200000109,7983724.600000109,8130958.300000107
1000,16,128,64,../../binaries/qsort_O1,8235844,8021264,5184234,8235844,2155470056.0,837451936,1202219104.0,2155470056.0,31534375.49999953,6287910.699999983,12357669.399999913,31534375.49999953
1000,16,128,64,prob_../../binaries/qsort_O1,8235844,8021264,5184234,8235844,2155470056.0,837451936,1202219104.0,2155470056.0,31534375.49999953,6287910.699999983,12357669.399999913,31534375.49999953
1000,16,128,64,../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
1000,16,128,64,prob_../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
1000,16,128,64,../../binaries/qsort_O3,8538972,6461600,4509054,8538972,2294865688.0,833426068,1182701140.0,2294865688.0,32951605.899999533,5632546.800000068,10906892.09999974,32951605.899999533
1000,16,128,64,prob_../../binaries/qsort_O3,8538972,6461600,4509054,8533048,2294865688.0,833426068,1182701140.0,2287953072.0,32951605.899999533,5632546.800000068,10906892.09999974,32693379.6999995
1000,16,128,128,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,16,128,128,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,16,128,128,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,16,128,128,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
10,4,512,64,../../binaries/lesolve_O1,1062197094,181134624,376761620,249783800,58830915928.0,14720096868,54208047140.0,28758167100.0,1050406213.1652217,119279254.60004027,398786076.9996917,218318896.4006325
10,4,512,64,prob_../../binaries/lesolve_O1,1062197094,181134624,376761620,279187520,58830915928.0,14720096868,54208047140.0,34745662620.0,1050406213.1652217,119279254.60004027,398786076.9996917,260675311.40073487
1000,16,128,128,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,16,128,128,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,16,128,128,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,16,128,128,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,16,128,128,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,16,128,128,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,16,128,128,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,16,128,128,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,16,128,128,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,16,128,128,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,16,128,128,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,16,128,128,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,16,128,128,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,16,128,128,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,32,64,2,../../binaries/db,14016836930,29004801920,14016836930,14016836930,425270239600,619100370220,425270239600,425270239600,8592151539.89994,14664459776.79489,8592151539.89994,8592151539.89994
1000,32,64,2,prob_../../binaries/db,14016836930,29004801920,14016836930,14878396860,425270239600,619100370220,425270239600,438899453360,8592151539.89994,14664459776.79489,8592151539.89994,8963099392.79958
1000,32,64,2,../../binaries/lesolve_O0,21353206782,6223643264,6223661120,6223661120,948307341248,210045598948,210045984740,210045984740,15411687193.09982,3438370663.299433,3438379853.6994333,3438379853.6994333
1000,32,64,2,prob_../../binaries/lesolve_O0,21353206782,6223643264,6223661120,6223732618,948307341248,210045598948,210045984740,210048608200,15411687193.09982,3438370663.299433,3438379853.6994333,3438428126.499433
1000,32,64,2,../../binaries/lesolve_O1,4704015702,6496505216,4643643982,4704015702,122720305288,141027508708,121053090888,122720305288,2871315517.09998,3276964550.601347,2829749231.500078,2871315517.09998
1000,32,64,2,prob_../../binaries/lesolve_O1,4704015702,6496505216,4643643982,4704010122,122720305288,141027508708,121053090888,122720270872,2871315517.09998,3276964550.601347,2829749231.500078,2871284322.79998
10,1,2048,128,../../binaries/lesolve_O2,2145956250,81754467,81755667,81755667,74480971640.0,11789922260,11789974932,11789974932,1553995756.7632582,66904613.203890756,66905475.60389084,66905475.60389084
10,1,2048,128,prob_../../binaries/lesolve_O2,2145956250,81754467,81755667,81755667,74480971640.0,11789922260,11789974932,11789974932,1553995756.7632582,66904613.203890756,66905475.60389084,66905475.60389084
10,4,512,64,../../binaries/lesolve_O2,1001446250,126166012,126379428,126219168,53367166200.0,12678153160,12721103212.0,12688929672.0,981740756.8162693,89110385.6995563,89418684.39950997,89187893.0995444
10,4,512,64,prob_../../binaries/lesolve_O2,1001446250,126166012,126379428,126219168,53367166200.0,12678153160,12721103212.0,12688929672.0,981740756.8162693,89110385.6995563,89418684.39950997,89187893.0995444
1000,32,64,2,../../binaries/lesolve_O2,4434976250,4892664352,4397757472,4434976250,114043990680,108008119960,113071590588,114043990680,2698505756.80008,2472359555.6995077,2668216234.600093,2698505756.80008
1000,32,64,2,prob_../../binaries/lesolve_O2,4434976250,4892664352,4397757472,4428980680,114043990680,108008119960,113071590588,113904188192,2698505756.80008,2472359555.6995077,2668216234.600093,2689736925.4001107
1000,32,64,2,../../binaries/lesolve_O3,12912554,10688896,10704432,12912554,343153936,243661576,244027728,343153936,7905103.9999999935,5428553.800000005,5437159.000000005,7905103.9999999935
1000,32,64,2,prob_../../binaries/lesolve_O3,12912554,10688896,10704432,12912554,343153936,243661576,244027728,343153936,7905103.9999999935,5428553.800000005,5437159.000000005,7905103.9999999935
1000,32,64,2,../../binaries/qsort_O0,493967454,170670144,170688000,172532900,17757639376,5096937436,5097323228,5162225020,316170302.1999992,92943702.20000152,92952892.60000151,94124351.10000153
1000,32,64,2,prob_../../binaries/qsort_O0,493967454,170670144,170688000,182575024,17757639376,5096937436,5097323228,5520615488,316170302.1999992,92943702.20000152,92952892.60000151,100545766.9000017
1000,32,64,2,../../binaries/qsort_O1,255311164,427871616,259111868,255311164,7096976456,9234458976,7107533028,7096976456,155072035.50000006,216213086.70000103,154779922.5000007,155072035.50000006
1000,32,64,2,prob_../../binaries/qsort_O1,255311164,427871616,259111868,255311164,7096976456,9234458976,7107533028,7096976456,155072035.50000006,216213086.70000103,154779922.5000007,155072035.50000006
1000,32,64,2,../../binaries/qsort_O2,372,96,96,372,16248,3128,3128,16248,269.5,55.4,55.4,269.5
1000,32,64,2,prob_../../binaries/qsort_O2,372,96,96,372,16248,3128,3128,16248,269.5,55.4,55.4,269.5
1000,32,64,2,../../binaries/qsort_O3,264708132,375937792,258377486,264708132,7418248888,8222949908,6841145124,7418248888,161036185.90000007,190370642.79999754,148070861.4000013,161036185.90000007
1000,32,64,2,prob_../../binaries/qsort_O3,264708132,375937792,258377486,264708132,7418248888,8222949908,6841145124,7418248888,161036185.90000007,190370642.79999754,148070861.4000013,161036185.90000007
1000,32,64,4,../../binaries/db,6782340450,14150880288,6782340450,6782340450,326517115040,322021937580,326517115040,326517115040,4974903299.900036,7237498960.799021,4974903299.900036,4974903299.900036
1000,32,64,4,prob_../../binaries/db,6782340450,14150880288,6782340450,7204982300,326517115040,322021937580,326517115040,329289731600,4974903299.900036,7237498960.799021,4974903299.900036,5126392112.800489
1000,32,64,4,../../binaries/lesolve_O0,10332196830,447936608,447945248,447945248,824111077568,94531465828,94531667300,94531667300,9901182217.099749,550517335.2997812,550521917.6997812,550521917.6997812
1000,32,64,4,prob_../../binaries/lesolve_O0,10332196830,447936608,447945248,447945248,824111077568,94531465828,94531667300,94531667300,9901182217.099749,550517335.2997812,550521917.6997812,550521917.6997812
1000,32,64,4,../../binaries/lesolve_O1,2276136630,3252391136,2247489232,2276136630,81121488248,76145227108,79875941828,81121488248,1657375981.1000185,1654907510.600521,1631684906.5000463,1657375981.1000185
1000,32,64,4,prob_../../binaries/lesolve_O1,2276136630,3252391136,2247489232,2270807542,81121488248,76145227108,79875941828,80879987192,1657375981.1000185,1654907510.600521,1631684906.5000463,1652387012.3000238
1000,32,64,4,../../binaries/lesolve_O2,2145956250,2427474208,2122985234,2145956250,74480971640,58704317080,73669365148,74480971640,1553995756.8000207,1239764483.7001338,1530613264.000031,1553995756.8000207
1000,32,64,4,prob_../../binaries/lesolve_O2,2145956250,2427474208,2122985234,2137212338,74480971640,58704317080,73669365148,74178500028,1553995756.8000207,1239764483.7001338,1530613264.000031,1542513887.9000332
10,4,512,64,../../binaries/lesolve_O3,2915738,130672,131568,131568,170018176.0,32497096,32543688,32543688,2906696.0000003115,149441.7999999929,150152.19999999244,150152.19999999244
10,4,512,64,prob_../../binaries/lesolve_O3,2915738,130672,131568,131568,170018176.0,32497096,32543688,32543688,2906696.0000003115,149441.7999999929,150152.19999999244,150152.19999999244
1000,32,64,4,../../binaries/lesolve_O3,6248010,4284896,4292688,6248010,230707936,115581576,115805168,230707936,4572831.999999983,2226553.8000000007,2231287.0000000005,4572831.999999983
1000,32,64,4,prob_../../binaries/lesolve_O3,6248010,4284896,4292688,6248010,230707936,115581576,115805168,230707936,4572831.999999983,2226553.8000000007,2231287.0000000005,4572831.999999983
1000,32,64,4,../../binaries/qsort_O0,239016510,22976416,22985056,23545028,14902543296,2143062876,2143264348,2173402556,188694830.2000003,19096838.199999623,19101420.599999625,19511506.299999613
1000,32,64,4,prob_../../binaries/qsort_O0,239016510,22976416,22985056,27499666,14902543296,2143062876,2143264348,2386888992,188694830.2000003,19096838.199999623,19101420.599999625,22409948.699999586
1000,32,64,4,../../binaries/qsort_O1,123537660,200511008,123963238,123537660,5076019576,4687246816,4470310784,5076019576,89185283.49999991,102532782.69999968,80647728.39999911,89185283.49999991
1000,32,64,4,prob_../../binaries/qsort_O1,123537660,200511008,123963238,123537660,5076019576,4687246816,4470310784,5076019576,89185283.49999991,102532782.69999968,80647728.39999911,89185283.49999991
1000,32,64,4,../../binaries/qsort_O2,180,0,0,180,14648,1208,1208,14648,173.5,7.3999999999999995,7.3999999999999995,173.5
1000,32,64,4,prob_../../binaries/qsort_O2,180,0,0,180,14648,1208,1208,14648,173.5,7.3999999999999995,7.3999999999999995,173.5
1000,32,64,4,../../binaries/qsort_O3,128084580,190501760,126327150,128084580,5336299608,4514229268,4634534352,5336299608,92724409.89999966,97652626.80000108,82389597.50000085,92724409.89999966
1000,32,64,4,prob_../../binaries/qsort_O3,128084580,190501760,126327150,128084580,5336299608,4514229268,4634534352,5336299608,92724409.89999966,97652626.80000108,82389597.50000085,92724409.89999966
1000,32,64,8,../../binaries/db,3165092210,6723296192,3165092210,3165092210,267296951680,173470255660,267296951680,267296951680,3166279179.9000225,3523706912.801226,3166279179.9000225,3166279179.9000225
1000,32,64,8,prob_../../binaries/db,3165092210,6723296192,3165092210,3368239900,267296951680,173470255660,267296951680,265085903440,3166279179.9000225,3523706912.801226,3166279179.9000225,3208020912.800513
1000,32,64,8,../../binaries/lesolve_O0,4821691854,188185856,188189888,188189888,741393531008,89336450788,89336560100,89336560100,7145929729.099871,420641959.2998042,420644237.69980425,420644237.69980425
1000,32,64,8,prob_../../binaries/lesolve_O0,4821691854,188185856,188189888,188189888,741393531008,89336450788,89336560100,89336560100,7145929729.099871,420641959.2998042,420644237.69980425,420644237.69980425
1000,32,64,8,../../binaries/lesolve_O1,1062197094,1285408032,1037770298,1062197094,58830915928,36805565028,57591273548,58830915928,1050406213.1000003,671415958.5997108,1026556262.3999647,1050406213.1000003
1000,32,64,8,prob_../../binaries/lesolve_O1,1062197094,1285408032,1037770298,1048184084,58830915928,36805565028,57591273548,58111482024,1050406213.1000003,671415958.5997108,1026556262.3999647,1036498826.6999779
1000,32,64,8,../../binaries/lesolve_O2,1001446250,901493312,901901520,1001446250,53367166200,28184699160,28229511588,53367166200,981740756.7999786,476774035.70004827,477429282.80004823,981740756.7999786
1000,32,64,8,prob_../../binaries/lesolve_O2,1001446250,901493312,901901520,999046820,53367166200,28184699160,28229511588,53225246764,981740756.7999786,476774035.70004827,477429282.80004823,974697274.0999686
1000,32,64,8,../../binaries/lesolve_O3,2915738,1045600,1049264,2915738,170018176,50795656,50940208,170018176,2906695.999999983,606905.7999999999,609575.0000000001,2906695.999999983
1000,32,64,8,prob_../../binaries/lesolve_O3,2915738,1045600,1049264,2915738,170018176,50795656,50940208,170018176,2906695.999999983,606905.7999999999,609575.0000000001,2906695.999999983
10,4,512,64,../../binaries/qsort_O0,111541038,1425900,1426796,1426796,12994154656.0,1712052556,1712099148,1712099148,124957094.20000663,8321580.200023742,8322290.600023745,8322290.600023745
10,4,512,64,prob_../../binaries/qsort_O0,111541038,1425900,1426796,1426796,12994154656.0,1712052556,1712099148,1712099148,124957094.20000663,8321580.200023742,8322290.600023745,8322290.600023745
1000,32,64,8,../../binaries/qsort_O0,111541038,10490816,10494848,10762052,12994154656,1893350876,1893460188,1918983356,124957094.20000008,12854038.199999766,12856316.599999767,13120018.299999746
1000,32,64,8,prob_../../binaries/qsort_O0,111541038,10490816,10494848,12621378,12994154656,1893350876,1893460188,2099393312,124957094.20000008,12854038.199999766,12856316.599999767,14970804.699999688
1000,32,64,8,../../binaries/qsort_O1,57650908,98091264,58225618,57650908,3933859736,2638851936,3794765856,3933859736,56241907.49999984,51322910.699999735,54160765.09999936,56241907.49999984
1000,32,64,8,prob_../../binaries/qsort_O1,57650908,98091264,58225618,57650908,3933859736,2638851936,3794765856,3933859736,56241907.49999984,51322910.699999735,54160765.09999936,56241907.49999984
1000,32,64,8,../../binaries/qsort_O2,84,0,0,84,13368,1208,1208,13368,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
1000,32,64,8,prob_../../binaries/qsort_O2,84,0,0,84,13368,1208,1208,13368,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
1000,32,64,8,../../binaries/qsort_O3,59772804,90975808,58739712,59772804,4155927448,2523710228,3328591872,4155927448,58568521.89999962,47889650.80000063,47789599.90000002,58568521.89999962
1000,32,64,8,prob_../../binaries/qsort_O3,59772804,90975808,58739712,59772804,4155927448,2523710228,3328591872,4155927448,58568521.89999962,47889650.80000063,47789599.90000002,58568521.89999962
1000,32,64,16,../../binaries/db,1356468090,1729376000,1356468090,1356468090,217999667840,73591851820,217999667840,217999667840,2261967119.9000216,1026746816.7996467,2261967119.9000216,2261967119.9000216
1000,32,64,16,prob_../../binaries/db,1356468090,1729376000,1356468090,1387280780,217999667840,73591851820,217999667840,212935701200,2261967119.9000216,1026746816.7996467,2261967119.9000216,2217541352.800087
1000,32,64,16,../../binaries/lesolve_O0,2066439366,70581152,70582880,70582880,658795928288,86984356708,86984419940,86984419940,5768303485.09993,361839607.29984033,361840733.6998403,361840733.6998403
1000,32,64,16,prob_../../binaries/lesolve_O0,2066439366,70581152,70582880,70582880,658795928288,86984356708,86984419940,86984419940,5768303485.09993,361839607.29984033,361840733.6998403,361840733.6998403
1000,32,64,16,../../binaries/lesolve_O1,455227326,288884384,257748182,455227326,44703302168,16875092068,17231496428,44703302168,746921329.1000023,173154134.60007384,177464385.5000733,746921329.1000023
1000,32,64,16,prob_../../binaries/lesolve_O1,455227326,288884384,257748182,431709372,44703302168,16875092068,17231496428,41510054032,746921329.1000023,173154134.60007384,177464385.5000733,670452658.9999242
1000,32,64,16,../../binaries/lesolve_O2,429191250,110294880,110296608,429191250,40145671640,12360730520,12360793752,40145671640,695613256.7999789,81174819.70000602,81175946.10000603,695613256.7999789
1000,32,64,16,prob_../../binaries/lesolve_O2,429191250,110294880,110296608,196170958,40145671640,12360730520,12360793752,20543663396,695613256.7999789,81174819.70000602,81175946.10000603,211037225.69998667
1000,32,64,16,../../binaries/lesolve_O3,1249602,406336,407824,1249602,130739776,38010376,38107888,130739776,2073627.999999986,287273.8000000012,288855.0000000012,2073627.999999986
1000,32,64,16,prob_../../binaries/lesolve_O3,1249602,406336,407824,1249602,130739776,38010376,38107888,130739776,2073627.999999986,287273.8000000012,288855.0000000012,2073627.999999986
1000,32,64,16,../../binaries/qsort_O0,47803302,4496064,4497792,4612308,11078279136,1773455836,1773519068,1794748156,93088226.19999997,9856662.19999998,9857788.599999981,10045146.299999958
1000,32,64,16,prob_../../binaries/qsort_O0,47803302,4496064,4497792,5409162,11078279136,1773455836,1773519068,1945078912,93088226.19999997,9856662.19999998,9857788.599999981,11364696.699999865
10,4,512,64,../../binaries/qsort_O1,57650908,12558568,19759960,15550904,3933859736.0,928198016,2372951088.0,1502913776.0,56241907.49993156,8556562.70000298,18640762.89999484,12620587.69999932
10,4,512,64,prob_../../binaries/qsort_O1,57650908,12558568,19759960,15550904,3933859736.0,928198016,2372951088.0,1502913776.0,56241907.49993156,8556562.70000298,18640762.89999484,12620587.69999932
1000,32,64,16,../../binaries/qsort_O1,24707532,33583072,19134690,24707532,3099417016,1348688096,1926513348,3099417016,39770219.49999958,19068814.700000077,22586977.899999868,39770219.49999958
1000,32,64,16,prob_../../binaries/qsort_O1,24707532,33583072,19134690,24707532,3099417016,1348688096,1926513348,3099417016,39770219.49999958,19068814.700000077,22586977.899999868,39770219.49999958
1000,32,64,16,../../binaries/qsort_O2,36,0,0,36,11768,1208,1208,11768,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
1000,32,64,16,prob_../../binaries/qsort_O2,36,0,0,36,11768,1208,1208,11768,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
1000,32,64,16,../../binaries/qsort_O3,25616916,27317504,17077250,25616916,3286946328,1250544148,1753172416,3286946328,41490577.89999953,16060498.799999714,19149968.4999995,41490577.89999953
1000,32,64,16,prob_../../binaries/qsort_O3,25616916,27317504,17077250,25616916,3286946328,1250544148,1753172416,3286946328,41490577.89999953,16060498.799999714,19149968.4999995,41490577.89999953
1000,32,64,32,../../binaries/db,452156030,576512096,452156030,452156030,153976621600,50534573740,153976621600,153976621600,1809811089.9000027,450314864.79993975,1809811089.9000027,1809811089.9000027
1000,32,64,32,prob_../../binaries/db,452156030,576512096,452156030,462426980,153976621600,50534573740,153976621600,150580055760,1809811089.9000027,450314864.79993975,1809811089.9000027,1755114452.7999775
1000,32,64,32,../../binaries/lesolve_O0,688813122,23527040,23527616,23527616,535019468048,86043274468,86043314660,86043314660,5079490363.099975,338312551.29985875,338313101.6998588,338313101.6998588
1000,32,64,32,prob_../../binaries/lesolve_O0,688813122,23527040,23527616,23527616,535019468048,86043274468,86043314660,86043314660,5079490363.099975,338312551.29985875,338313101.6998588,338313101.6998588
1000,32,64,32,../../binaries/lesolve_O1,151742442,119693952,101181384,151742442,31674840088,13491283428,13773325744,31674840088,595178887.0999991,88558918.60001495,99449720.40002769,595178887.0999991
1000,32,64,32,prob_../../binaries/lesolve_O1,151742442,119693952,101181384,150744214,31674840088,13491283428,13773325744,31540469420,595178887.0999991,88558918.60001495,99449720.40002769,586018557.5999796
1000,32,64,32,../../binaries/lesolve_O2,143063750,23566336,23566912,143061794,28205740680,10626159640,10626199832,28205918576,552549506.7999848,37810547.700007245,37811098.10000724,552527988.5999848
1000,32,64,32,prob_../../binaries/lesolve_O2,143063750,23566336,23566912,23750538,28205740680,10626159640,10626199832,10662151464,552549506.7999848,37810547.700007245,37811098.10000724,38420821.200007565
1000,32,64,32,../../binaries/lesolve_O3,416534,157440,158016,416534,93233536,33032456,33072648,93233536,1657093.999999985,162825.80000000075,163376.20000000077,1657093.999999985
1000,32,64,32,prob_../../binaries/lesolve_O3,416534,157440,158016,416534,93233536,33032456,33072648,93233536,1657093.999999985,162825.80000000075,163376.20000000077,1657093.999999985
1000,32,64,32,../../binaries/qsort_O0,15934434,1498688,1499264,1537436,8196978976,1713508316,1713548508,1728909596,77153792.1999999,8357974.200000107,8358524.600000108,8507710.300000101
1000,32,64,32,prob_../../binaries/qsort_O0,15934434,1498688,1499264,1803054,8196978976,1713508316,1713548508,1837711472,77153792.1999999,8357974.200000107,8358524.600000108,9561642.700000005
1000,32,64,32,../../binaries/qsort_O1,8235844,16042528,7328242,8235844,2155470056,997877216,1689865104,2155470056,31534375.49999953,10298542.700000022,21325775.49999976,31534375.49999953
1000,32,64,32,prob_../../binaries/qsort_O1,8235844,16042528,7328242,8235844,2155470056,997877216,1689865104,2155470056,31534375.49999953,10298542.700000022,21325775.49999976,31534375.49999953
10,4,512,64,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,4,512,64,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,32,64,32,../../binaries/qsort_O2,12,0,0,12,9048,1208,1208,9048,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
1000,32,64,32,prob_../../binaries/qsort_O2,12,0,0,12,9048,1208,1208,9048,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
1000,32,64,32,../../binaries/qsort_O3,8538972,12923200,6493496,8538972,2294865688,962658068,1458125276,2294865688,32951605.899999533,8863346.80000002,16112763.899999455,32951605.899999533
1000,32,64,32,prob_../../binaries/qsort_O3,8538972,12923200,6493496,8538972,2294865688,962658068,1458125276,2294865688,32951605.899999533,8863346.80000002,16112763.899999455,32951605.899999533
1000,32,64,64,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,32,64,64,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,32,64,64,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,32,64,64,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,32,64,64,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,32,64,64,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,32,64,64,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,32,64,64,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,32,64,64,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,32,64,64,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,32,64,64,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,32,64,64,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,32,64,64,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,32,64,64,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,32,64,64,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,32,64,64,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,4,512,64,../../binaries/qsort_O3,59772804,11356592,17047476,11357488,4155927448.0,931325908,2047500796.0,931372500,58568521.89993911,8080042.799999088,15906672.400006052,8080753.199999087
10,4,512,64,prob_../../binaries/qsort_O3,59772804,11356592,17047476,11357488,4155927448.0,931325908,2047500796.0,931372500,58568521.89993911,8080042.799999088,15906672.400006052,8080753.199999087
1000,32,64,64,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,32,64,64,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,64,32,1,../../binaries/db,28033673860,58009603840,28033673860,28033673860,603889767040,1199196408620,603889767040,603889767040,15600570004.899807,29166860736.80402,15600570004.899807,15600570004.899807
1000,64,32,1,prob_../../binaries/db,28033673860,58009603840,28033673860,29756793720,603889767040,1199196408620,603889767040,639351986800,15600570004.899807,29166860736.80402,15600570004.899807,16402297822.797073
1000,64,32,1,../../binaries/lesolve_O0,42706413564,12447286528,12447322240,12447322240,1162304191448,334518464228,334519207140,334519207140,26088290584.10056,6550192295.296964,6550210413.696964,6550210413.696964
1000,64,32,1,prob_../../binaries/lesolve_O0,42706413564,12447286528,12447322240,12447465236,1162304191448,334518464228,334519207140,334522294600,26088290584.10056,6550192295.296964,6550210413.696964,6550294435.496964
1000,64,32,1,../../binaries/lesolve_O1,9408031404,12993010432,9287287964,9408031404,201391926728,270957613028,198990268488,201391926728,5223323368.099941,6525217158.598012,5151571222.499976,5223323368.099941
1000,64,32,1,prob_../../binaries/lesolve_O1,9408031404,12993010432,9287287964,9408020244,201391926728,270957613028,198990268488,201393082712,5223323368.099941,6525217158.598012,5151571222.499976,5223289383.799941
1000,64,32,1,../../binaries/lesolve_O2,8869952500,9785328704,8795514944,8869952500,188976457840,205861407000,187513668908,188976457840,4915993881.800054,4918691731.699434,4867094970.600063,4915993881.800054
1000,64,32,1,prob_../../binaries/lesolve_O2,8869952500,9785328704,8795514944,8857961360,188976457840,205861407000,187513668908,188840929952,4915993881.800054,4918691731.699434,4867094970.600063,4904227265.400061
1000,64,32,1,../../binaries/lesolve_O3,25825108,21377792,21408864,25825108,555248496,457439496,458089088,555248496,14361380.999999993,10773001.79999999,10789374.99999999,14361380.999999993
1000,64,32,1,prob_../../binaries/lesolve_O3,25825108,21377792,21408864,25825108,555248496,457439496,458089088,555248496,14361380.999999993,10773001.79999999,10789374.99999999,14361380.999999993
1000,64,32,1,../../binaries/qsort_O0,987934908,341340288,341376000,345065800,22668302256,8510340316,8511083228,8594497540,563154029.1999992,178278774.199998,178296892.599998,180390801.0999981
1000,64,32,1,prob_../../binaries/qsort_O0,987934908,341340288,341376000,365150048,22668302256,8510340316,8511083228,9048779368,563154029.1999992,178278774.199998,178296892.599998,191833278.89999768
1000,64,32,1,../../binaries/qsort_O1,510622328,855743232,518223736,510622328,10842491936,17791891296,11052915028,10842491936,282727617.50000006,430148894.7000016,284335856.50000215,282727617.50000006
1000,64,32,1,prob_../../binaries/qsort_O1,510622328,855743232,518223736,510622328,10842491936,17791891296,11052915028,10842491936,282727617.50000006,430148894.7000016,284335856.50000215,282727617.50000006
1000,64,32,1,../../binaries/qsort_O2,744,192,192,744,18728,5048,5048,18728,455.5,103.4,103.4,455.5
1000,64,32,1,prob_../../binaries/qsort_O2,744,192,192,744,18728,5048,5048,18728,455.5,103.4,103.4,455.5
1000,64,32,1,../../binaries/qsort_O3,529416264,751875584,516754972,529416264,11271970488,15741705748,11098202524,11271970488,293390251.9000002,378339538.79999566,277259604.39999723,293390251.9000002
1000,64,32,1,prob_../../binaries/qsort_O3,529416264,751875584,516754972,529416264,11271970488,15741705748,11098202524,11271970488,293390251.9000002,378339538.79999566,277259604.39999723,293390251.9000002
10,4,512,128,../../binaries/db,1356468090,202308040,202678424,1042678424,217999667840.0,43050492620,43207560972.0,377863695632.0,2261967119.9237123,263212836.81221223,264208491.2122244,2338450626.705326
10,4,512,128,prob_../../binaries/db,1356468090,202308040,202678424,1042678424,217999667840.0,43050492620,43207560972.0,377863695632.0,2261967119.9237123,263212836.81221223,264208491.2122244,2338450626.705326
1000,64,32,2,../../binaries/db,13564680900,28301760576,13564680900,13564680900,412945918640,605039543340,412945918640,412945918640,8366073524.899935,14312939104.795013,8366073524.899935,8366073524.899935
1000,64,32,2,prob_../../binaries/db,13564680900,28301760576,13564680900,14409964600,412945918640,605039543340,412945918640,426398053200,8366073524.899935,14312939104.795013,8366073524.899935,8728883262.79976
1000,64,32,2,../../binaries/lesolve_O0,20664393660,895873216,895890496,895890496,927657940568,103490197988,103490572260,103490572260,15067280632.09975,774485639.3000736,774494541.7000736,774494541.7000736
1000,64,32,2,prob_../../binaries/lesolve_O0,20664393660,895873216,895890496,895890496,927657940568,103490197988,103490572260,103490572260,15067280632.09975,774485639.3000736,774494541.7000736,774494541.7000736
1000,64,32,2,../../binaries/lesolve_O1,4552273260,6504782272,4494978464,4552273260,119188401848,141193049828,117598526068,119188401848,2795444296.0999827,3281103078.6013474,2755429522.500083,2795444296.0999827
1000,64,32,2,prob_../../binaries/lesolve_O1,4552273260,6504782272,4494978464,4541615084,119188401848,141193049828,117598526068,118886876032,2795444296.0999827,3281103078.6013474,2755429522.500083,2787790783.300005
1000,64,32,2,../../binaries/lesolve_O2,4291912500,4854948416,4245970468,4291912500,110738617040,107253801240,109593442628,110738617040,2626973881.8000817,2453501587.69952,2592105881.0000873,2626973881.8000817
1000,64,32,2,prob_../../binaries/lesolve_O2,4291912500,4854948416,4245970468,4274424676,110738617040,107253801240,109593442628,110335663588,2626973881.8000817,2453501587.69952,2592105881.0000873,2611120056.900107
1000,64,32,2,../../binaries/lesolve_O3,12496020,8569792,8585376,12496020,333334336,201279496,201645728,333334336,7696836.9999999935,4369001.800000006,4377631.0000000065,7696836.9999999935
1000,64,32,2,prob_../../binaries/lesolve_O3,12496020,8569792,8585376,12496020,333334336,201279496,201645728,333334336,7696836.9999999935,4369001.800000006,4377631.0000000065,7696836.9999999935
1000,64,32,2,../../binaries/qsort_O0,478033020,45952832,45970112,47090056,17278670496,2602591196,2602965468,2639651916,308203085.19999915,30585046.199999556,30593948.59999956,31284020.299999557
1000,64,32,2,prob_../../binaries/qsort_O0,478033020,45952832,45970112,54999332,17278670496,2602591196,2602965468,2899119512,308203085.19999915,30585046.199999556,30593948.59999956,36159781.699999765
1000,64,32,2,../../binaries/qsort_O1,247075320,401022016,247926476,247075320,6888365776,8697466976,6521486944,6888365776,150954113.50000003,202788286.70000112,142629347.4000001,150954113.50000003
1000,64,32,2,prob_../../binaries/qsort_O1,247075320,401022016,247926476,247075320,6888365776,8697466976,6521486944,6888365776,150954113.50000003,202788286.70000112,142629347.4000001,150954113.50000003
1000,64,32,2,../../binaries/qsort_O2,360,0,0,360,15848,1208,1208,15848,263.5,7.3999999999999995,7.3999999999999995,263.5
1000,64,32,2,prob_../../binaries/qsort_O2,360,0,0,360,15848,1208,1208,15848,263.5,7.3999999999999995,7.3999999999999995,263.5
1000,64,32,2,../../binaries/qsort_O3,256169160,381003520,252654300,256169160,7201003608,8324264468,6711286752,7201003608,156766699.9000001,192903506.7999973,145553172.50000113,156766699.9000001
1000,64,32,2,prob_../../binaries/qsort_O3,256169160,381003520,252654300,256169160,7201003608,8324264468,6711286752,7201003608,156766699.9000001,192903506.7999973,145553172.50000113,156766699.9000001
1000,64,32,4,../../binaries/db,6330184420,13446592384,6330184420,6330184420,307630393360,307936179500,307630393360,307630393360,4748825284.900013,6885355008.799203,4748825284.900013,4748825284.900013
1000,64,32,4,prob_../../binaries/db,6330184420,13446592384,6330184420,6736479800,307630393360,307936179500,307630393360,310521416720,4748825284.900013,6885355008.799203,4748825284.900013,4892140862.800548
10,4,512,128,../../binaries/lesolve_O0,2066439366,8386588,8386972,8386972,658795928288.0,85740465428,85740501780,85740501780,5768303485.1393175,330742325.2980956,330742779.69809586,330742779.69809586
10,4,512,128,prob_../../binaries/lesolve_O0,2066439366,8386588,8386972,8386972,658795928288.0,85740465428,85740501780,85740501780,5768303485.1393175,330742325.2980956,330742779.69809586,330742779.69809586
1000,64,32,4,../../binaries/lesolve_O0,9643383708,376371712,376379776,376379776,789715400408,93100167908,93100357860,93100357860,9556775656.09979,514734887.2997646,514739181.69976455,514739181.69976455
1000,64,32,4,prob_../../binaries/lesolve_O0,9643383708,376371712,376379776,376379776,789715400408,93100167908,93100357860,93100357860,9556775656.09979,514734887.2997646,514739181.69976455,514739181.69976455
1000,64,32,4,../../binaries/lesolve_O1,2124394188,2570816064,2075540596,2124394188,76595475608,62513725668,74976319508,76595475608,1581504760.1000202,1314119974.6000881,1545441411.400039,1581504760.1000202
1000,64,32,4,prob_../../binaries/lesolve_O1,2124394188,2570816064,2075540596,2096368168,76595475608,62513725668,74976319508,75660264384,1581504760.1000202,1314119974.6000881,1545441411.400039,1560590868.7000327
1000,64,32,4,../../binaries/lesolve_O2,2002892500,1802986624,1803803040,2002892500,70287400720,46214565400,46264406828,70287400720,1482463881.8000185,927520691.7002511,928380042.8002503,1482463881.8000185
1000,64,32,4,prob_../../binaries/lesolve_O2,2002892500,1802986624,1803803040,1998093640,70287400720,46214565400,46264406828,70125905684,1482463881.8000185,927520691.7002511,928380042.8002503,1474220684.100029
1000,64,32,4,../../binaries/lesolve_O3,5831476,2091200,2098528,5831476,217910496,71707656,71919328,217910496,4364564.999999981,1129705.7999999984,1134206.9999999986,4364564.999999981
1000,64,32,4,prob_../../binaries/lesolve_O3,5831476,2091200,2098528,5831476,217910496,71707656,71919328,217910496,4364564.999999981,1129705.7999999984,1134206.9999999986,4364564.999999981
1000,64,32,4,../../binaries/qsort_O0,223082076,20981632,20989696,21524104,14103014016,2103167196,2103357148,2132053836,180727613.20000035,18099446.19999962,18103740.59999962,18501044.299999632
1000,64,32,4,prob_../../binaries/qsort_O0,223082076,20981632,20989696,25242756,14103014016,2103167196,2103357148,2334198232,180727613.20000035,18099446.19999962,18103740.59999962,21281493.699999586
1000,64,32,4,../../binaries/qsort_O1,115301816,196182528,116451236,115301816,4779621296,4600677216,4682171456,4779621296,85067361.49999978,100368542.69999966,83273574.09999947,85067361.49999978
1000,64,32,4,prob_../../binaries/qsort_O1,115301816,196182528,116451236,115301816,4779621296,4600677216,4682171456,4779621296,85067361.49999978,100368542.69999966,83273574.09999947,85067361.49999978
1000,64,32,4,../../binaries/qsort_O2,168,0,0,168,13928,1208,1208,13928,167.5,7.3999999999999995,7.3999999999999995,167.5
1000,64,32,4,prob_../../binaries/qsort_O2,168,0,0,168,13928,1208,1208,13928,167.5,7.3999999999999995,7.3999999999999995,167.5
1000,64,32,4,../../binaries/qsort_O3,119545608,181951616,117479424,119545608,5026122648,4343226388,4303123672,5026122648,88454923.8999997,93377554.80000104,77159455.90000081,88454923.8999997
1000,64,32,4,prob_../../binaries/qsort_O3,119545608,181951616,117479424,119545608,5026122648,4343226388,4303123672,5026122648,88454923.8999997,93377554.80000104,77159455.90000081,88454923.8999997
1000,64,32,8,../../binaries/db,2712936180,3458752000,2712936180,2712936180,235285428560,108179371820,235285428560,235285428560,2940201164.900003,1891434816.8002832,2940201164.900003,2940201164.900003
1000,64,32,8,prob_../../binaries/db,2712936180,3458752000,2712936180,2774561560,235285428560,108179371820,235285428560,231283051920,2940201164.900003,1891434816.8002832,2940201164.900003,2911181742.8003936
1000,64,32,8,../../binaries/lesolve_O0,4132878732,141162304,141165760,141165760,679505300888,88395979748,88396077540,88396077540,6801523168.099873,397130183.2998172,397132173.69981724,397132173.69981724
1000,64,32,8,prob_../../binaries/lesolve_O0,4132878732,141162304,141165760,141165760,679505300888,88395979748,88396077540,88396077540,6801523168.099873,397130183.2998172,397132173.69981724,397132173.69981724
10,4,512,128,../../binaries/lesolve_O1,455227326,37201860,121056024,80997264,44703302168.0,11841441588,48645893660.0,31226840100.0,746921329.1272525,47312872.59991583,272191242.40082324,165555845.40043688
10,4,512,128,prob_../../binaries/lesolve_O1,455227326,37201860,121056024,107862744,44703302168.0,11841441588,48645893660.0,43008185220.0,746921329.1272525,47312872.59991583,272191242.40082324,237401345.40093863
1000,64,32,8,../../binaries/lesolve_O1,910454652,577768768,515496364,910454652,52316684888,22652779748,22313171508,52316684888,974534992.100001,317596326.5999967,306338476.5000149,974534992.100001
1000,64,32,8,prob_../../binaries/lesolve_O1,910454652,577768768,515496364,863418744,52316684888,22652779748,22313171508,48854724352,974534992.100001,317596326.5999967,306338476.5000149,886307344.9999115
1000,64,32,8,../../binaries/lesolve_O2,858382500,220589760,220593216,858382500,47397200720,14566628120,14566725912,47397200720,910208881.7999805,136322259.6999823,136324250.0999823,910208881.7999805
1000,64,32,8,prob_../../binaries/lesolve_O2,858382500,220589760,220593216,392341916,47397200720,14566628120,14566725912,24219016756,910208881.7999805,136322259.6999823,136324250.0999823,309122704.69998044
1000,64,32,8,../../binaries/lesolve_O3,2499204,812672,815648,2499204,151265056,46137096,46261728,151265056,2698428.9999999837,490441.8000000007,492767.00000000064,2698428.9999999837
1000,64,32,8,prob_../../binaries/lesolve_O3,2499204,812672,815648,2499204,151265056,46137096,46261728,151265056,2698428.9999999837,490441.8000000007,492767.00000000064,2698428.9999999837
1000,64,32,8,../../binaries/qsort_O0,95606604,8992128,8995584,9224616,11553504576,1863377116,1863474908,1886064076,116989877.19999991,12104694.199999817,12106684.599999817,12351300.299999787
1000,64,32,8,prob_../../binaries/qsort_O0,95606604,8992128,8995584,10818324,11553504576,1863377116,1863474908,2045709592,116989877.19999991,12104694.199999817,12106684.599999817,14069277.69999971
1000,64,32,8,../../binaries/qsort_O1,49415064,67166144,38269380,49415064,3461886256,2020349536,2253164508,3461886256,52123985.499999814,35860350.70000001,32154322.899999958,52123985.499999814
1000,64,32,8,prob_../../binaries/qsort_O1,49415064,67166144,38269380,49415064,3461886256,2020349536,2253164508,3461886256,52123985.499999814,35860350.70000001,32154322.899999958,52123985.499999814
1000,64,32,8,../../binaries/qsort_O2,72,0,0,72,12008,1208,1208,12008,119.50000000000001,7.3999999999999995,7.3999999999999995,119.50000000000001
1000,64,32,8,prob_../../binaries/qsort_O2,72,0,0,72,12008,1208,1208,12008,119.50000000000001,7.3999999999999995,7.3999999999999995,119.50000000000001
1000,64,32,8,../../binaries/qsort_O3,51233832,54635008,34154500,51233832,3659887128,1796894228,2049840056,3659887128,54299035.899999574,29719250.799999736,27688593.499999534,54299035.899999574
1000,64,32,8,prob_../../binaries/qsort_O3,51233832,54635008,34154500,51233832,3659887128,1796894228,2049840056,3659887128,54299035.899999574,29719250.799999736,27688593.499999534,54299035.899999574
1000,64,32,16,../../binaries/db,904312060,1153024192,904312060,904312060,159738541840,62064815660,159738541840,159738541840,2035889104.9000127,738570912.7997566,2035889104.9000127,2035889104.9000127
1000,64,32,16,prob_../../binaries/db,904312060,1153024192,904312060,924853960,159738541840,62064815660,159738541840,156695840400,2035889104.9000127,738570912.7997566,2035889104.9000127,1986327942.8000133
1000,64,32,16,../../binaries/lesolve_O0,1377626244,47054080,47055232,47055232,541922592248,86513815268,86513866980,86513866980,5423896924.0999365,350076071.29984885,350076909.69984883,350076909.69984883
1000,64,32,16,prob_../../binaries/lesolve_O0,1377626244,47054080,47055232,47055232,541922592248,86513815268,86513866980,86513866980,5423896924.0999365,350076071.29984885,350076909.69984883,350076909.69984883
1000,64,32,16,../../binaries/lesolve_O1,303484884,239387904,202362768,303484884,34212634328,15885162468,15772220944,34212634328,671050108.1000015,148405894.600064,150040412.40006316,671050108.1000015
1000,64,32,16,prob_../../binaries/lesolve_O1,303484884,239387904,202362768,301488428,34212634328,15885162468,15772220944,34068641900,671050108.1000015,148405894.600064,150040412.40006316,661390664.5999845
10,4,512,128,../../binaries/lesolve_O2,429191250,13416188,13484852,13416572,40145671640.0,10423156680,10452946232.0,10423193032,695613256.8168008,32735473.701169316,32920507.901182197,32735928.10116937
10,4,512,128,prob_../../binaries/lesolve_O2,429191250,13416188,13484852,13416572,40145671640.0,10423156680,10452946232.0,10423193032,695613256.8168008,32735473.701169316,32920507.901182197,32735928.10116937
1000,64,32,16,../../binaries/lesolve_O2,286127500,47132672,47133824,286123588,30622917040,11097486360,11097538072,30623077576,624081381.7999822,49593715.70001287,49594554.100012876,624058885.5999823
1000,64,32,16,prob_../../binaries/lesolve_O2,286127500,47132672,47133824,47501076,30622917040,11097486360,11097538072,11136658704,624081381.7999822,49593715.70001287,49594554.100012876,50296090.200013176
1000,64,32,16,../../binaries/lesolve_O3,833068,314880,316032,833068,100075296,36181256,36232968,100075296,1865360.9999999856,241545.80000000118,242384.20000000118,1865360.9999999856
1000,64,32,16,prob_../../binaries/lesolve_O3,833068,314880,316032,833068,100075296,36181256,36232968,100075296,1865360.9999999856,241545.80000000118,242384.20000000118,1865360.9999999856
1000,64,32,16,../../binaries/qsort_O0,31868868,2997376,2998528,3074872,8355387456,1743482076,1743533788,1759348236,85121009.19999996,9107318.200000016,9108156.600000016,9276428.300000004
1000,64,32,16,prob_../../binaries/qsort_O0,31868868,2997376,2998528,3606108,8355387456,1743482076,1743533788,1871255032,85121009.19999996,9107318.200000016,9108156.600000016,10463169.699999928
1000,64,32,16,../../binaries/qsort_O1,16471688,32085056,14656484,16471688,2276293136,1318727776,1809673944,2276293136,35652297.49999959,18319806.70000008,24989896.4999998,35652297.49999959
1000,64,32,16,prob_../../binaries/qsort_O1,16471688,32085056,14656484,16471688,2276293136,1318727776,1809673944,2276293136,35652297.49999959,18319806.70000008,24989896.4999998,35652297.49999959
1000,64,32,16,../../binaries/qsort_O2,24,0,0,24,9128,1208,1208,9128,95.50000000000001,7.3999999999999995,7.3999999999999995,95.50000000000001
1000,64,32,16,prob_../../binaries/qsort_O2,24,0,0,24,9128,1208,1208,9128,95.50000000000001,7.3999999999999995,7.3999999999999995,95.50000000000001
1000,64,32,16,../../binaries/qsort_O3,17077944,25846400,12986992,17077944,2419179288,1221122068,1569047636,2419179288,37221091.89999947,15324946.799999736,19359511.899999477,37221091.89999947
1000,64,32,16,prob_../../binaries/qsort_O3,17077944,25846400,12986992,17077944,2419179288,1221122068,1569047636,2419179288,37221091.89999947,15324946.799999736,19359511.899999477,37221091.89999947
1000,64,32,32,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,64,32,32,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,64,32,32,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,64,32,32,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,64,32,32,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,64,32,32,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,64,32,32,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,64,32,32,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
10,1,2048,128,../../binaries/lesolve_O3,6248010,139887,141087,141087,230707936.0,32681396,32734068,32734068,4572832.000000699,154049.29999999012,154911.69999998965,154911.69999998965
10,1,2048,128,prob_../../binaries/lesolve_O3,6248010,139887,141087,141087,230707936.0,32681396,32734068,32734068,4572832.000000699,154049.29999999012,154911.69999998965,154911.69999998965
10,4,512,128,../../binaries/lesolve_O3,1249602,50212,50596,50596,130739776.0,30887896,30924248,30924248,2073627.9999998312,109211.80000000636,109666.20000000634,109666.20000000634
10,4,512,128,prob_../../binaries/lesolve_O3,1249602,50212,50596,50596,130739776.0,30887896,30924248,30924248,2073627.9999998312,109211.80000000636,109666.20000000634,109666.20000000634
1000,64,32,32,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,64,32,32,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,64,32,32,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,64,32,32,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,64,32,32,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,64,32,32,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,64,32,32,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,64,32,32,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,64,32,32,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,64,32,32,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,128,16,1,../../binaries/db,27129361800,56603521152,27129361800,27129361800,585803525840,1171074754860,585803525840,585803525840,15148413974.899837,28463819392.803673,15148413974.899837,15148413974.899837
1000,128,16,1,prob_../../binaries/db,27129361800,56603521152,27129361800,28819929200,585803525840,1171074754860,585803525840,620614696400,15148413974.899837,28463819392.803673,15148413974.899837,15933865562.797138
1000,128,16,1,../../binaries/lesolve_O0,41328787320,1791746432,1791780992,1791780992,1134751666568,121407662308,121408382180,121408382180,25399477462.10035,1222422247.3004425,1222439789.7004428,1222439789.7004428
1000,128,16,1,prob_../../binaries/lesolve_O0,41328787320,1791746432,1791780992,1791780992,1134751666568,121407662308,121408382180,121408382180,25399477462.10035,1222422247.3004425,1222439789.7004428,1222439789.7004428
1000,128,16,1,../../binaries/lesolve_O1,9104546520,13009564544,8989956928,9104546520,195322229048,271288695268,193043694548,195322229048,5071580926.099963,6533494214.598004,5002918754.5,5071580926.099963
1000,128,16,1,prob_../../binaries/lesolve_O1,9104546520,13009564544,8989956928,9083230168,195322229048,271288695268,193043694548,194900653712,5071580926.099963,6533494214.598004,5002918754.5,5058598325.299968
1000,128,16,1,../../binaries/lesolve_O2,8583825000,9709896832,8491940936,8583825000,183253907840,204352769560,181441597588,183253907840,4772930131.800082,4880975795.699403,4715091115.000082,4772930131.800082
1000,128,16,1,prob_../../binaries/lesolve_O2,8583825000,9709896832,8491940936,8548849352,183253907840,204352769560,181441597588,182649990708,4772930131.800082,4880975795.699403,4715091115.000082,4748332394.900095
1000,128,16,1,../../binaries/lesolve_O3,24992040,17139584,17170752,24992040,538587136,372675336,373326848,538587136,13944846.999999993,8653897.8,8670319.0,13944846.999999993
1000,128,16,1,prob_../../binaries/lesolve_O3,24992040,17139584,17170752,24992040,538587136,372675336,373326848,538587136,13944846.999999993,8653897.8,8670319.0,13944846.999999993
10,4,512,128,../../binaries/qsort_O0,47803302,611100,611484,611484,11078279136.0,1695756556,1695792908,1695792908,93088226.20000283,7914180.200022913,7914634.600022915,7914634.600022915
10,4,512,128,prob_../../binaries/qsort_O0,47803302,611100,611484,611484,11078279136.0,1695756556,1695792908,1695792908,93088226.20000283,7914180.200022913,7914634.600022915,7914634.600022915
1000,128,16,1,../../binaries/qsort_O0,956066040,91905664,91940224,94180112,22030924896,3521647836,3522367708,3572150636,547219595.1999989,53561462.200000994,53579004.600001,54829048.30000102
1000,128,16,1,prob_../../binaries/qsort_O0,956066040,91905664,91940224,109998664,22030924896,3521647836,3522367708,3923580552,547219595.1999989,53561462.200000994,53579004.600001,63659447.70000124
1000,128,16,1,../../binaries/qsort_O1,494150640,802044032,495852952,494150640,10513058176,16717907296,10623839264,10513058176,274491773.5000001,403299294.7000013,266592585.40000412,274491773.5000001
1000,128,16,1,prob_../../binaries/qsort_O1,494150640,802044032,495852952,494150640,10513058176,16717907296,10623839264,10513058176,274491773.5000001,403299294.7000013,266592585.40000412,274491773.5000001
1000,128,16,1,../../binaries/qsort_O2,720,0,0,720,18248,1208,1208,18248,443.5,7.3999999999999995,7.3999999999999995,443.5
1000,128,16,1,prob_../../binaries/qsort_O2,720,0,0,720,18248,1208,1208,18248,443.5,7.3999999999999995,7.3999999999999995,443.5
1000,128,16,1,../../binaries/qsort_O3,512338320,762007040,505308600,512338320,10930411608,15944334868,10864791552,10930411608,284851279.9000001,383405266.79999584,271880322.49999726,284851279.9000001
1000,128,16,1,prob_../../binaries/qsort_O3,512338320,762007040,505308600,512338320,10930411608,15944334868,10864791552,10930411608,284851279.9000001,383405266.79999584,271880322.49999726,284851279.9000001
1000,128,16,2,../../binaries/db,12660368840,26893184768,12660368840,12660368840,388297276720,576868027180,388297276720,388297276720,7913917494.899957,13608651200.795279,7913917494.899957,7913917494.899957
1000,128,16,2,prob_../../binaries/db,12660368840,26893184768,12660368840,13472959600,388297276720,576868027180,388297276720,401392443280,7913917494.899957,13608651200.795279,7913917494.899957,8260380762.799896
1000,128,16,2,../../binaries/lesolve_O0,19286767416,752743424,752759552,752759552,886359139208,100627602148,100627953380,100627953380,14378467510.099792,702920743.3,702929069.6999999,702929069.6999999
1000,128,16,2,prob_../../binaries/lesolve_O0,19286767416,752743424,752759552,752759552,886359139208,100627602148,100627953380,100627953380,14378467510.099792,702920743.3,702929069.6999999,702929069.6999999
1000,128,16,2,../../binaries/lesolve_O1,4248788376,5141632128,4151081192,4248788376,112124594968,113930046948,109746411428,112124594968,2643701854.0999894,2599528006.601122,2583211709.4000745,2643701854.0999894
1000,128,16,2,prob_../../binaries/lesolve_O1,4248788376,5141632128,4151081192,4192736336,112124594968,113930046948,109746411428,110757829104,2643701854.0999894,2599528006.601122,2583211709.4000745,2608774952.700043
1000,128,16,2,../../binaries/lesolve_O2,4005785000,3605973248,3607606080,4005785000,104127869760,82274297880,82334197308,104127869760,2483910131.800065,1829014003.699835,1830281562.799836,2483910131.800065
1000,128,16,2,prob_../../binaries/lesolve_O2,4005785000,3605973248,3607606080,3996187280,104127869760,82274297880,82334197308,103927223524,2483910131.800065,1829014003.699835,1830281562.799836,2473267504.1000996
1000,128,16,2,../../binaries/lesolve_O3,11662952,4182400,4197056,11662952,313695136,113531656,113877568,313695136,7280302.999999993,2175305.8,2183471.0,7280302.999999993
1000,128,16,2,prob_../../binaries/lesolve_O3,11662952,4182400,4197056,11662952,313695136,113531656,113877568,313695136,7280302.999999993,2175305.8,2183471.0,7280302.999999993
1000,128,16,2,../../binaries/qsort_O0,446164152,41963264,41979392,43048208,16320732736,2522799836,2523151068,2558194796,292268651.19999963,28590262.1999996,28598588.599999603,29263096.2999996
1000,128,16,2,prob_../../binaries/qsort_O0,446164152,41963264,41979392,50485512,16320732736,2522799836,2523151068,2803808072,292268651.19999963,28590262.1999996,28598588.599999603,33902871.699999526
10,4,512,128,../../binaries/qsort_O1,24707532,4312424,7399100,5594320,3099417016.0,763275136,2101928480.0,1293857776.0,39770219.499956414,4433490.700001266,12473145.399999468,7642295.700003186
10,4,512,128,prob_../../binaries/qsort_O1,24707532,4312424,7399100,5594320,3099417016.0,763275136,2101928480.0,1293857776.0,39770219.499956414,4433490.700001266,12473145.399999468,7642295.700003186
1000,128,16,2,../../binaries/qsort_O1,230603632,392365056,232902472,230603632,6471144416,8524327776,6456982656,6471144416,142718269.5,198459806.70000103,141499192.1000005,142718269.5
1000,128,16,2,prob_../../binaries/qsort_O1,230603632,392365056,232902472,230603632,6471144416,8524327776,6456982656,6471144416,142718269.5,198459806.70000103,141499192.1000005,142718269.5
1000,128,16,2,../../binaries/qsort_O2,336,0,0,336,15048,1208,1208,15048,251.5,7.3999999999999995,7.3999999999999995,251.5
1000,128,16,2,prob_../../binaries/qsort_O2,336,0,0,336,15048,1208,1208,15048,251.5,7.3999999999999995,7.3999999999999995,251.5
1000,128,16,2,../../binaries/qsort_O3,239091216,363903232,234958848,239091216,6766513048,7982258708,6252187272,6766513048,148227727.90000027,184353362.7999976,135899167.90000182,148227727.90000027
1000,128,16,2,prob_../../binaries/qsort_O3,239091216,363903232,234958848,239091216,6766513048,7982258708,6252187272,6766513048,148227727.90000027,184353362.7999976,135899167.90000182,148227727.90000027
1000,128,16,4,../../binaries/db,5425872360,6917504000,5425872360,5425872360,269856950000,177354411820,269856950000,269856950000,4296669254.900031,3620810816.8012614,4296669254.900031,4296669254.900031
1000,128,16,4,prob_../../binaries/db,5425872360,6917504000,5425872360,5549123120,269856950000,177354411820,269856950000,267977753360,4296669254.900031,3620810816.8012614,4296669254.900031,4298462522.800757
1000,128,16,4,../../binaries/lesolve_O0,8265757464,282324608,282331520,282331520,720924046088,91219225828,91219392740,91219392740,8867962534.099823,467711335.29978126,467715053.69978124,467715053.69978124
1000,128,16,4,prob_../../binaries/lesolve_O0,8265757464,282324608,282331520,282331520,720924046088,91219225828,91219392740,91219392740,8867962534.099823,467711335.29978126,467715053.69978124,467715053.69978124
1000,128,16,4,../../binaries/lesolve_O1,1820909304,1155537536,1030992728,1820909304,67543450328,34208155108,32476521668,67543450328,1429762318.1000125,606480710.599737,564086658.4997641,1429762318.1000125
1000,128,16,4,prob_../../binaries/lesolve_O1,1820909304,1155537536,1030992728,1726837488,67543450328,34208155108,32476521668,63544064992,1429762318.1000125,606480710.599737,564086658.4997641,1318016717.0000496
1000,128,16,4,../../binaries/lesolve_O2,1716765000,441179520,441186432,1716765000,61900258880,18978423320,18978590232,61900258880,1339400131.800003,246617139.699933,246620858.09993297,1339400131.800003
1000,128,16,4,prob_../../binaries/lesolve_O2,1716765000,441179520,441186432,784683832,61900258880,18978423320,18978590232,31569723476,1339400131.800003,246617139.699933,246620858.09993297,505293662.6999727
1000,128,16,4,../../binaries/lesolve_O3,4998408,1625344,1631296,4998408,192315616,62390536,62569408,192315616,3948030.999999981,896777.7999999992,900590.9999999993,3948030.999999981
1000,128,16,4,prob_../../binaries/lesolve_O3,4998408,1625344,1631296,4998408,192315616,62390536,62569408,192315616,3948030.999999981,896777.7999999992,900590.9999999993,3948030.999999981
1000,128,16,4,../../binaries/qsort_O0,191213208,17984256,17991168,18449232,12503955456,2043219676,2043386588,2068695916,164793179.20000038,16600758.199999621,16604476.599999622,16963608.299999624
1000,128,16,4,prob_../../binaries/qsort_O0,191213208,17984256,17991168,21636648,12503955456,2043219676,2043386588,2246970952,164793179.20000038,16600758.199999621,16604476.599999622,19478439.699999586
1000,128,16,4,../../binaries/qsort_O1,98830128,134332288,76538760,98830128,4186824736,3363672416,2906466828,4186824736,76831517.49999972,69443422.69999969,51289012.899999395,76831517.49999972
1000,128,16,4,prob_../../binaries/qsort_O1,98830128,134332288,76538760,98830128,4186824736,3363672416,2906466828,4186824736,76831517.49999972,69443422.69999969,51289012.899999395,76831517.49999972
10,4,512,128,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,4,512,128,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,128,16,4,../../binaries/qsort_O2,144,0,0,144,12488,1208,1208,12488,155.5,7.3999999999999995,7.3999999999999995,155.5
1000,128,16,4,prob_../../binaries/qsort_O2,144,0,0,144,12488,1208,1208,12488,155.5,7.3999999999999995,7.3999999999999995,155.5
1000,128,16,4,../../binaries/qsort_O3,102467664,109270016,68309000,102467664,4405768728,2889594388,2643175336,4405768728,79915951.89999971,57036754.80000095,44765843.500000186,79915951.89999971
1000,128,16,4,prob_../../binaries/qsort_O3,102467664,109270016,68309000,102467664,4405768728,2889594388,2643175336,4405768728,79915951.89999971,57036754.80000095,44765843.500000186,79915951.89999971
1000,128,16,8,../../binaries/db,1808624120,2306048384,1808624120,1808624120,171262382320,85125299500,171262382320,171262382320,2488045134.9000144,1315083008.7999103,2488045134.9000144,2488045134.9000144
1000,128,16,8,prob_../../binaries/db,1808624120,2306048384,1808624120,1849707920,171262382320,85125299500,171262382320,168927409680,2488045134.9000144,1315083008.7999103,2488045134.9000144,2448754922.8002086
1000,128,16,8,../../binaries/lesolve_O0,2755252488,94108160,94110464,94110464,555728840648,87454896868,87454971620,87454971620,6112710046.099936,373603111.29983336,373604525.6998334,373604525.6998334
1000,128,16,8,prob_../../binaries/lesolve_O0,2755252488,94108160,94110464,94110464,555728840648,87454896868,87454971620,87454971620,6112710046.099936,373603111.29983336,373604525.6998334,373604525.6998334
1000,128,16,8,../../binaries/lesolve_O1,606969768,478775808,404725536,606969768,39288222808,20672920548,19770011344,39288222808,822792550.1000036,268099846.60009676,251221796.4000909,822792550.1000036
1000,128,16,8,prob_../../binaries/lesolve_O1,606969768,478775808,404725536,602976856,39288222808,20672920548,19770011344,39124986860,822792550.1000036,268099846.60009676,251221796.4000909,812134878.5999829
1000,128,16,8,../../binaries/lesolve_O2,572255000,94265344,94267648,572247176,35457269760,12040139800,12040214552,35457395576,767145131.7999759,73160051.70001194,73161466.10001193,767120679.5999758
1000,128,16,8,prob_../../binaries/lesolve_O2,572255000,94265344,94267648,95002152,35457269760,12040139800,12040214552,12085673184,767145131.7999759,73160051.70001194,73161466.10001193,74046628.2000112
1000,128,16,8,../../binaries/lesolve_O3,1666136,629760,632064,1666136,113758816,42478856,42553608,113758816,2281894.999999985,398985.80000000086,400400.2000000008,2281894.999999985
1000,128,16,8,prob_../../binaries/lesolve_O3,1666136,629760,632064,1666136,113758816,42478856,42553608,113758816,2281894.999999985,398985.80000000086,400400.2000000008,2281894.999999985
1000,128,16,8,../../binaries/qsort_O0,63737736,5994752,5997056,6149744,8672204416,1803429596,1803504348,1820225516,101055443.20000006,10606006.199999912,10607420.59999991,10813864.299999887
1000,128,16,8,prob_../../binaries/qsort_O0,63737736,5994752,5997056,7212216,8672204416,1803429596,1803504348,1938342152,101055443.20000006,10606006.199999912,10607420.59999991,12266223.699999811
1000,128,16,8,../../binaries/qsort_O1,32943376,64170112,29312968,32943376,2517939296,1960428896,2049291624,2517939296,43888141.499999635,34362334.700000115,32318138.49999988,43888141.499999635
1000,128,16,8,prob_../../binaries/qsort_O1,32943376,64170112,29312968,32943376,2517939296,1960428896,2049291624,2517939296,43888141.499999635,34362334.700000115,32318138.49999988,43888141.499999635
1000,128,16,8,../../binaries/qsort_O2,48,0,0,48,9288,1208,1208,9288,107.50000000000001,7.3999999999999995,7.3999999999999995,107.50000000000001
1000,128,16,8,prob_../../binaries/qsort_O2,48,0,0,48,9288,1208,1208,9288,107.50000000000001,7.3999999999999995,7.3999999999999995,107.50000000000001
10,4,512,128,../../binaries/qsort_O3,25616916,3396540,4551932,3396924,3286946328.0,772124868,1263801728.0,772161220,41490577.89996176,4100016.7999987626,7043374.39999915,4100471.199998763
10,4,512,128,prob_../../binaries/qsort_O3,25616916,3396540,4551932,3396924,3286946328.0,772124868,1263801728.0,772161220,41490577.89996176,4100016.7999987626,7043374.39999915,4100471.199998763
1000,128,16,8,../../binaries/qsort_O3,34155888,51692800,25973984,34155888,2667806488,1738050068,1790892356,2667806488,45760063.899999544,28248146.79999973,25853007.899999514,45760063.899999544
1000,128,16,8,prob_../../binaries/qsort_O3,34155888,51692800,25973984,34155888,2667806488,1738050068,1790892356,2667806488,45760063.899999544,28248146.79999973,25853007.899999514,45760063.899999544
1000,128,16,16,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,128,16,16,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,128,16,16,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,128,16,16,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,128,16,16,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,128,16,16,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,128,16,16,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,128,16,16,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,128,16,16,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,128,16,16,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,128,16,16,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,128,16,16,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,128,16,16,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,128,16,16,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,128,16,16,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,128,16,16,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,128,16,16,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,128,16,16,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
10,4,512,256,../../binaries/db,452156030,68104012,68342140,354342140,153976621600.0,40366412060,40654465692.0,351687167772.0,1809811089.9171128,196110822.81129828,197839518.41133466,2135283462.409866
10,4,512,256,prob_../../binaries/db,452156030,68104012,68342140,354342140,153976621600.0,40366412060,40654465692.0,351687167772.0,1809811089.9171128,196110822.81129828,197839518.41133466,2135283462.409866
1000,256,8,1,../../binaries/db,25320737680,53786369536,25320737680,25320737680,549631043440,1114731722540,549631043440,549631043440,14244101914.899847,27055243584.80292,14244101914.899847,14244101914.899847
1000,256,8,1,prob_../../binaries/db,25320737680,53786369536,25320737680,26945919200,549631043440,1114731722540,549631043440,583134496400,14244101914.899847,27055243584.80292,14244101914.899847,14996860562.797363
1000,256,8,1,../../binaries/lesolve_O0,38573534832,1505486848,1505519104,1505519104,1079646616808,115682470628,115683144420,115683144420,24021851218.100307,1079292455.3002772,1079308845.7002773,1079308845.7002773
1000,256,8,1,prob_../../binaries/lesolve_O0,38573534832,1505486848,1505519104,1505519104,1079646616808,115682470628,115683144420,115683144420,24021851218.100307,1079292455.3002772,1079308845.7002773,1079308845.7002773
1000,256,8,1,../../binaries/lesolve_O1,8497576752,10283264256,8302162384,8497576752,183182833688,216762689508,179286595268,183182833688,4768096042.099972,5170344070.599799,4658752305.400083,4768096042.099972
1000,256,8,1,prob_../../binaries/lesolve_O1,8497576752,10283264256,8302162384,8385472672,183182833688,216762689508,179286595268,180952958544,4768096042.099972,5170344070.599799,4658752305.400083,4705143120.700036
1000,256,8,1,../../binaries/lesolve_O2,8011570000,7211946496,7215212160,8011570000,171808807840,154393762840,154473778268,171808807840,4486802631.800069,3632000627.699015,3634084602.7990184,4486802631.800069
1000,256,8,1,prob_../../binaries/lesolve_O2,8011570000,7211946496,7215212160,7992374560,171808807840,154393762840,154473778268,171529859204,4486802631.800069,3632000627.699015,3634084602.7990184,4471361144.100094
1000,256,8,1,../../binaries/lesolve_O3,23325904,8364800,8394112,23325904,505264416,197179656,197794048,505264416,13111778.999999993,4266505.800000006,4281999.0000000065,13111778.999999993
1000,256,8,1,prob_../../binaries/lesolve_O3,23325904,8364800,8394112,23325904,505264416,197179656,197794048,505264416,13111778.999999993,4266505.800000006,4281999.0000000065,13111778.999999993
1000,256,8,1,../../binaries/qsort_O0,892328304,83926528,83958784,86096416,20756170176,3362065116,3362738908,3410476716,515350727.1999992,49571894.200000696,49588284.600000694,50787200.30000081
1000,256,8,1,prob_../../binaries/qsort_O0,892328304,83926528,83958784,100971024,20756170176,3362065116,3362738908,3743027752,515350727.1999992,49571894.200000696,49588284.600000694,59145627.70000107
1000,256,8,1,../../binaries/qsort_O1,461207264,784730112,465804944,461207264,9854190656,16371628896,10006605056,9854190656,258020085.49999994,394642334.7000013,257950428.1000025,258020085.49999994
1000,256,8,1,prob_../../binaries/qsort_O1,461207264,784730112,465804944,461207264,9854190656,16371628896,10006605056,9854190656,258020085.49999994,394642334.7000013,257950428.1000025,258020085.49999994
1000,256,8,1,../../binaries/qsort_O2,672,0,0,672,17288,1208,1208,17288,419.5,7.3999999999999995,7.3999999999999995,419.5
1000,256,8,1,prob_../../binaries/qsort_O2,672,0,0,672,17288,1208,1208,17288,419.5,7.3999999999999995,7.3999999999999995,419.5
1000,256,8,1,../../binaries/qsort_O3,478182432,727806464,469917696,478182432,10247293848,15260323348,10150314472,10247293848,267773335.9000003,366304978.7999959,253378591.89999744,267773335.9000003
1000,256,8,1,prob_../../binaries/qsort_O3,478182432,727806464,469917696,478182432,10247293848,15260323348,10150314472,10247293848,267773335.9000003,366304978.7999959,253378591.89999744,267773335.9000003
1000,256,8,2,../../binaries/db,10851744720,13835008000,10851744720,10851744720,338999992880,315704491820,338999992880,338999992880,7009605434.899982,7079562816.799101,7009605434.899982,7009605434.899982
1000,256,8,2,prob_../../binaries/db,10851744720,13835008000,10851744720,11098246240,338999992880,315704491820,338999992880,341367156240,7009605434.899982,7079562816.799101,7009605434.899982,7073024082.800068
10,4,512,256,../../binaries/lesolve_O0,688813122,2795528,2795656,2795656,535019468048.0,85628644228,85628675460,85628675460,5079490363.129495,327946795.2983369,327947121.69833696,327947121.69833696
10,4,512,256,prob_../../binaries/lesolve_O0,688813122,2795528,2795656,2795656,535019468048.0,85628644228,85628675460,85628675460,5079490363.129495,327946795.2983369,327947121.69833696,327947121.69833696
1000,256,8,2,../../binaries/lesolve_O0,16531514928,564649216,564663040,564663040,803761536488,96865717988,96866023140,96866023140,13000841266.099874,608873639.2998778,608880813.6998777,608880813.6998777
1000,256,8,2,prob_../../binaries/lesolve_O0,16531514928,564649216,564663040,564663040,803761536488,96865717988,96866023140,96866023140,13000841266.099874,608873639.2998778,608880813.6998777,608880813.6998777
1000,256,8,2,../../binaries/lesolve_O1,3641818608,2311075072,2061985456,3641818608,97996981208,57318905828,52803221988,97996981208,2340216970.1000133,1184249478.5998533,1079583022.4996383,2340216970.1000133
1000,256,8,2,prob_../../binaries/lesolve_O1,3641818608,2311075072,2061985456,3453674976,97996981208,57318905828,52803221988,92922746272,2340216970.1000133,1184249478.5998533,1079583022.4996383,2181435461.000294
1000,256,8,2,../../binaries/lesolve_O2,3433530000,882359040,882372864,3433530000,90906375200,27802013720,27802318872,90906375200,2197782631.800061,467206899.70004505,467214074.100045,2197782631.800061
1000,256,8,2,prob_../../binaries/lesolve_O2,3433530000,882359040,882372864,1569367664,90906375200,27802013720,27802318872,46271136916,2197782631.800061,467206899.70004505,467214074.100045,897635578.7000632
1000,256,8,2,../../binaries/lesolve_O3,9996816,3250688,3262592,9996816,274416736,94897416,95184768,274416736,6447234.99999999,1709449.7999999989,1716238.999999999,6447234.99999999
1000,256,8,2,prob_../../binaries/lesolve_O3,9996816,3250688,3262592,9996816,274416736,94897416,95184768,274416736,6447234.99999999,1709449.7999999989,1716238.999999999,6447234.99999999
1000,256,8,2,../../binaries/qsort_O0,382426416,35968512,35982336,36898464,14404857216,2402904796,2403209948,2433959596,260399783.20000005,25592886.199999608,25600060.599999603,26188224.29999961
1000,256,8,2,prob_../../binaries/qsort_O0,382426416,35968512,35982336,43273296,14404857216,2402904796,2403209948,2649493672,260399783.20000005,25592886.199999608,25600060.599999603,30296763.699999515
1000,256,8,2,../../binaries/qsort_O1,197660256,268664576,153077520,197660256,5636701696,6050318176,4213071468,5636701696,126246581.49999999,136609566.69999945,89558392.89999938,126246581.49999999
1000,256,8,2,prob_../../binaries/qsort_O1,197660256,268664576,153077520,197660256,5636701696,6050318176,4213071468,5636701696,126246581.49999999,136609566.69999945,89558392.89999938,126246581.49999999
1000,256,8,2,../../binaries/qsort_O2,288,0,0,288,13448,1208,1208,13448,227.5,7.3999999999999995,7.3999999999999995,227.5
1000,256,8,2,prob_../../binaries/qsort_O2,288,0,0,288,13448,1208,1208,13448,227.5,7.3999999999999995,7.3999999999999995,227.5
1000,256,8,2,../../binaries/qsort_O3,204935328,218540032,136618000,204935328,5897531928,5074994708,3829845896,5897531928,131149783.89999992,111671762.8000011,78920343.50000098,131149783.89999992
1000,256,8,2,prob_../../binaries/qsort_O3,204935328,218540032,136618000,204935328,5897531928,5074994708,3829845896,5897531928,131149783.89999992,111671762.8000011,78920343.50000098,131149783.89999992
1000,256,8,4,../../binaries/db,3617248240,4612096768,3617248240,3617248240,194310063280,131246267180,194310063280,194310063280,3392357194.900036,2468107200.8006644,3392357194.900036,3392357194.900036
1000,256,8,4,prob_../../binaries/db,3617248240,4612096768,3617248240,3699415840,194310063280,131246267180,194310063280,193390548240,3392357194.900036,2468107200.8006644,3392357194.900036,3373608882.800562
1000,256,8,4,../../binaries/lesolve_O0,5510504976,188216320,188220928,188220928,583341337448,89337060068,89337180900,89337180900,7490336290.099854,420657191.2998043,420659757.6998043,420659757.6998043
1000,256,8,4,prob_../../binaries/lesolve_O0,5510504976,188216320,188220928,188220928,583341337448,89337060068,89337180900,89337180900,7490336290.099854,420657191.2998043,420659757.6998043,420659757.6998043
10,4,512,256,../../binaries/lesolve_O1,151742442,15574100,55977628,44611828,31674840088.0,11408886388,60948176660.0,46128463020.0,595178887.0938156,36498992.59996437,330222486.6999892,243072576.4009643
10,4,512,256,prob_../../binaries/lesolve_O1,151742442,15574100,55977628,58064188,31674840088.0,11408886388,60948176660.0,62444570340.0,595178887.0938156,36498992.59996437,330222486.6999892,338915880.3999665
1000,256,8,4,../../binaries/lesolve_O1,1213939536,957551616,809451072,1213939536,49439399768,30248436708,27765592144,49439399768,1126277434.1000025,507487750.5997931,453584564.399837,1126277434.1000025
1000,256,8,4,prob_../../binaries/lesolve_O1,1213939536,957551616,809451072,1205953712,49439399768,30248436708,27765592144,49237676780,1126277434.1000025,507487750.5997931,453584564.399837,1113623306.5999844
1000,256,8,4,../../binaries/lesolve_O2,1144510000,188530688,188535296,1144494352,45125975200,13925446680,13925567512,45126031576,1053272631.7999784,120292723.69998762,120295290.09998763,1053244267.5999783
1000,256,8,4,prob_../../binaries/lesolve_O2,1144510000,188530688,188535296,190004304,45125975200,13925446680,13925567512,13983702144,1053272631.7999784,120292723.69998762,120295290.09998763,121547704.19998726
1000,256,8,4,../../binaries/lesolve_O3,3332272,1259520,1264128,3332272,141125856,55074056,55194888,141125856,3114962.999999981,713865.7999999997,716432.1999999996,3114962.999999981
1000,256,8,4,prob_../../binaries/lesolve_O3,3332272,1259520,1264128,3332272,141125856,55074056,55194888,141125856,3114962.999999981,713865.7999999997,716432.1999999996,3114962.999999981
1000,256,8,4,../../binaries/qsort_O0,127475472,11989504,11994112,12299488,9305838336,1923324636,1923445468,1941980076,132924311.2,13603382.19999973,13605948.59999973,13888736.299999716
1000,256,8,4,prob_../../binaries/qsort_O0,127475472,11989504,11994112,14424432,9305838336,1923324636,1923445468,2072516392,132924311.2,13603382.19999973,13605948.59999973,15872331.699999655
1000,256,8,4,../../binaries/qsort_O1,65886752,128340224,58625936,65886752,3001231616,3243831136,2528526984,3001231616,60359829.49999985,66447390.69999968,46974622.499999285,60359829.49999985
1000,256,8,4,prob_../../binaries/qsort_O1,65886752,128340224,58625936,65886752,3001231616,3243831136,2528526984,3001231616,60359829.49999985,66447390.69999968,46974622.499999285,60359829.49999985
1000,256,8,4,../../binaries/qsort_O2,96,0,0,96,9608,1208,1208,9608,131.5,7.3999999999999995,7.3999999999999995,131.5
1000,256,8,4,prob_../../binaries/qsort_O2,96,0,0,96,9608,1208,1208,9608,131.5,7.3999999999999995,7.3999999999999995,131.5
1000,256,8,4,../../binaries/qsort_O3,68311776,103385600,51947968,68311776,3165060888,2771906068,2234581796,3165060888,62838007.899999686,54094546.80000085,38839999.89999982,62838007.899999686
1000,256,8,4,prob_../../binaries/qsort_O3,68311776,103385600,51947968,68311776,3165060888,2771906068,2234581796,3165060888,62838007.899999686,54094546.80000085,38839999.89999982,62838007.899999686
1000,256,8,8,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,256,8,8,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,256,8,8,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,256,8,8,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,256,8,8,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,256,8,8,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
10,4,512,256,../../binaries/lesolve_O2,143063750,2800348,2830356,2830356,28205740680.0,10210839880,10246665772.0,10246665772.0,552549506.8172811,27427553.700733393,27644148.400755186,27644148.400755186
10,4,512,256,prob_../../binaries/lesolve_O2,143063750,2800348,2830356,2830356,28205740680.0,10210839880,10246665772.0,10246665772.0,552549506.8172811,27427553.700733393,27644148.400755186,27644148.400755186
1000,256,8,8,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,256,8,8,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,256,8,8,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,256,8,8,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,256,8,8,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,256,8,8,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,256,8,8,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,256,8,8,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,256,8,8,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,256,8,8,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,256,8,8,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,256,8,8,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,512,4,1,../../binaries/db,21703489440,27670016000,21703489440,21703489440,477286078640,592404651820,477286078640,477286078640,12435477794.899902,13997066816.79513,12435477794.899902,12435477794.899902
1000,512,4,1,prob_../../binaries/db,21703489440,27670016000,21703489440,22196492480,477286078640,592404651820,477286078640,488145962000,12435477794.899902,13997066816.79513,12435477794.899902,12622147202.798029
1000,512,4,1,../../binaries/lesolve_O0,33063029856,1129298432,1129326080,1129326080,969436517288,108158702308,108159283940,108159283940,21266598730.100266,891198247.300164,891212333.7001641,891212333.7001641
1000,512,4,1,prob_../../binaries/lesolve_O0,33063029856,1129298432,1129326080,1129326080,969436517288,108158702308,108159283940,108159283940,21266598730.100266,891198247.300164,891212333.7001641,891212333.7001641
1000,512,4,1,../../binaries/lesolve_O1,7283637216,4622150144,4123970912,7283637216,158904042968,103540407268,93456622628,158904042968,4161126274.0999994,2339787014.601008,2110575750.5008602,4161126274.0999994
1000,512,4,1,prob_../../binaries/lesolve_O1,7283637216,4622150144,4123970912,6907349952,158904042968,103540407268,93456622628,151680108832,4161126274.0999994,2339787014.601008,2110575750.5008602,3908272949.0003643
1000,512,4,1,../../binaries/lesolve_O2,6867060000,1764718080,1764745728,6867060000,148918607840,45449194520,45449776152,148918607840,3914547631.800083,908386419.7002463,908400506.1002463,3914547631.800083
1000,512,4,1,prob_../../binaries/lesolve_O2,6867060000,1764718080,1764745728,3138735328,148918607840,45449194520,45449776152,75673963796,3914547631.800083,908386419.7002463,908400506.1002463,1682319410.7000995
10,4,512,256,../../binaries/lesolve_O3,416534,19680,19808,22626,93233536.0,30277256,30308488,33204288.0,1657093.9999998303,93945.8000000076,94272.2000000076,111574.50000000781
10,4,512,256,prob_../../binaries/lesolve_O3,416534,19680,19808,22626,93233536.0,30277256,30308488,33204288.0,1657093.9999998303,93945.8000000076,94272.2000000076,111574.50000000781
1000,512,4,1,../../binaries/lesolve_O3,19993632,6501376,6525184,19993632,438618976,159911176,160415488,438618976,11445642.999999993,3334793.8000000035,3347535.0000000037,11445642.999999993
1000,512,4,1,prob_../../binaries/lesolve_O3,19993632,6501376,6525184,19993632,438618976,159911176,160415488,438618976,11445642.999999993,3334793.8000000035,3347535.0000000037,11445642.999999993
1000,512,4,1,../../binaries/qsort_O0,764852832,71937024,71964672,73796928,18206660736,3122275036,3122856668,3164486956,451612991.1999993,43577142.20000034,43591228.60000034,44637456.30000044
1000,512,4,1,prob_../../binaries/qsort_O0,764852832,71937024,71964672,86546592,18206660736,3122275036,3122856668,3454539112,451612991.1999993,43577142.20000034,43591228.60000034,51933411.70000076
1000,512,4,1,../../binaries/qsort_O1,395320512,537329152,306155040,395320512,8536455616,11423609696,6826280748,8536455616,225076709.49999958,270941854.7000013,166097152.90000063,225076709.49999958
1000,512,4,1,prob_../../binaries/qsort_O1,395320512,537329152,306155040,395320512,8536455616,11423609696,6826280748,8536455616,225076709.49999958,270941854.7000013,166097152.90000063,225076709.49999958
1000,512,4,1,../../binaries/qsort_O2,576,0,0,576,15368,1208,1208,15368,371.5,7.3999999999999995,7.3999999999999995,371.5
1000,512,4,1,prob_../../binaries/qsort_O2,576,0,0,576,15368,1208,1208,15368,371.5,7.3999999999999995,7.3999999999999995,371.5
1000,512,4,1,../../binaries/qsort_O3,409870656,437080064,273236000,409870656,8881058328,9445795348,6203187016,8881058328,233617447.90000027,220941778.79999655,147229343.50000045,233617447.90000027
1000,512,4,1,prob_../../binaries/qsort_O3,409870656,437080064,273236000,409870656,8881058328,9445795348,6203187016,8881058328,233617447.90000027,220941778.79999655,147229343.50000045,233617447.90000027
1000,512,4,2,../../binaries/db,7234496480,9224193536,7234496480,7234496480,240405425200,223488202540,240405425200,240405425200,5200981314.900041,4774155584.800857,5200981314.900041,5200981314.900041
1000,512,4,2,prob_../../binaries/db,7234496480,9224193536,7234496480,7398831680,240405425200,223488202540,240405425200,242316825360,5200981314.900041,4774155584.800857,5200981314.900041,5223316802.800465
1000,512,4,2,../../binaries/lesolve_O0,11021009952,376432640,376441856,376441856,638566331048,93101386468,93101599460,93101599460,10245588778.099796,514765351.2997646,514770221.69976455,514770221.69976455
1000,512,4,2,prob_../../binaries/lesolve_O0,11021009952,376432640,376441856,376441856,638566331048,93101386468,93101599460,93101599460,10245588778.099796,514765351.2997646,514770221.69976455,514770221.69976455
1000,512,4,2,../../binaries/lesolve_O1,2427879072,1915103232,1618902144,2427879072,69741753688,49399469028,43756753744,69741753688,1733247202.1000223,986263558.5996284,858310100.3996658,1733247202.1000223
1000,512,4,2,prob_../../binaries/lesolve_O1,2427879072,1915103232,1618902144,2411907424,69741753688,49399469028,43756753744,69463056620,1733247202.1000223,986263558.5996284,858310100.3996658,1716600162.6000655
1000,512,4,2,../../binaries/lesolve_O2,2289020000,377061376,377070592,2288988704,64463386080,17696060440,17696273432,64463303576,1625527631.800025,214558067.6999428,214562938.09994277,1625491443.600025
1000,512,4,2,prob_../../binaries/lesolve_O2,2289020000,377061376,377070592,380008608,64463386080,17696060440,17696273432,17779760064,1625527631.800025,214558067.6999428,214562938.09994277,216549856.199942
1000,512,4,2,../../binaries/lesolve_O3,6664544,2519040,2528256,6664544,195859936,80264456,80477448,195859936,4781098.999999985,1343625.799999999,1348496.1999999988,4781098.999999985
1000,512,4,2,prob_../../binaries/lesolve_O3,6664544,2519040,2528256,6664544,195859936,80264456,80477448,195859936,4781098.999999985,1343625.799999999,1348496.1999999988,4781098.999999985
10,1,2048,128,../../binaries/qsort_O0,239016510,771473,772673,772673,14902543296.0,1698964016,1699016688,1699016688,188694830.20001218,7994366.70002309,7995229.10002309,7995229.10002309
10,1,2048,128,prob_../../binaries/qsort_O0,239016510,771473,772673,772673,14902543296.0,1698964016,1699016688,1699016688,188694830.20001218,7994366.70002309,7995229.10002309,7995229.10002309
10,4,512,256,../../binaries/qsort_O0,15934434,203700,203828,203828,8196978976.0,1687608556,1687639788,1687639788,77153792.19999927,7710480.200022448,7710806.60002245,7710806.60002245
10,4,512,256,prob_../../binaries/qsort_O0,15934434,203700,203828,203828,8196978976.0,1687608556,1687639788,1687639788,77153792.19999927,7710480.200022448,7710806.60002245,7710806.60002245
1000,512,4,2,../../binaries/qsort_O0,254950944,23979008,23988224,24598976,10573106176,2163114716,2163327708,2185489196,196662047.2000001,19598134.19999961,19603004.59999961,20038480.29999961
1000,512,4,2,prob_../../binaries/qsort_O0,254950944,23979008,23988224,28848864,10573106176,2163114716,2163327708,2340864872,196662047.2000001,19598134.19999961,19603004.59999961,23084547.699999563
1000,512,4,2,../../binaries/qsort_O1,131773504,256680448,117251872,131773504,3967816256,5810635616,3486997704,3967816256,93303205.49999999,130617502.69999965,76287590.49999899,93303205.49999999
1000,512,4,2,prob_../../binaries/qsort_O1,131773504,256680448,117251872,131773504,3967816256,5810635616,3486997704,3967816256,93303205.49999999,130617502.69999965,76287590.49999899,93303205.49999999
1000,512,4,2,../../binaries/qsort_O2,192,0,0,192,10248,1208,1208,10248,179.5,7.3999999999999995,7.3999999999999995,179.5
1000,512,4,2,prob_../../binaries/qsort_O2,192,0,0,192,10248,1208,1208,10248,179.5,7.3999999999999995,7.3999999999999995,179.5
1000,512,4,2,../../binaries/qsort_O3,136623552,206771200,103895936,136623552,4159569688,4839618068,3121960676,4159569688,96993895.89999974,105787346.80000108,64813983.90000064,96993895.89999974
1000,512,4,2,prob_../../binaries/qsort_O3,136623552,206771200,103895936,136623552,4159569688,4839618068,3121960676,4159569688,96993895.89999974,105787346.80000108,64813983.90000064,96993895.89999974
1000,512,4,4,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,512,4,4,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,512,4,4,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,512,4,4,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,512,4,4,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,512,4,4,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,512,4,4,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,512,4,4,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,512,4,4,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,512,4,4,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,512,4,4,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,512,4,4,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
10,4,512,256,../../binaries/qsort_O1,8235844,2057500,8586150,6644302,2155470056.0,718176656,8470205100.0,6111950848.0,31534375.49997851,3306028.7000004197,48943591.29998723,34995939.399984434
10,4,512,256,prob_../../binaries/qsort_O1,8235844,2057500,8586150,8759634,2155470056.0,718176656,8470205100.0,8484185592.0,31534375.49997851,3306028.7000004197,48943591.29998723,49112103.99998402
1000,512,4,4,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,512,4,4,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,512,4,4,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,512,4,4,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,512,4,4,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,512,4,4,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,1024,2,1,../../binaries/db,14468992960,18448387072,14468992960,14468992960,332596149040,407972073260,332596149040,332596149040,8818229554.899902,9386252352.797728,8818229554.899902,8818229554.899902
1000,1024,2,1,prob_../../binaries/db,14468992960,18448387072,14468992960,14797663360,332596149040,407972073260,332596149040,340169379600,8818229554.899902,9386252352.797728,8818229554.899902,8922732642.799595
1000,1024,2,1,../../binaries/lesolve_O0,22042019904,752865280,752883712,752883712,749016318248,100630039268,100630436580,100630436580,15756093754.099892,702981671.3,702991149.6999999,702991149.6999999
1000,1024,2,1,prob_../../binaries/lesolve_O0,22042019904,752865280,752883712,752883712,749016318248,100630039268,100630436580,100630436580,15756093754.099892,702981671.3,702991149.6999999,702991149.6999999
1000,1024,2,1,../../binaries/lesolve_O1,4855758144,3830206464,3237804288,4855758144,110346461528,87701533668,75739076944,110346461528,2947186738.099981,1943815174.6007671,1667761172.4005244,2947186738.099981
1000,1024,2,1,prob_../../binaries/lesolve_O1,4855758144,3830206464,3237804288,4823814848,110346461528,87701533668,75739076944,109913816300,2947186738.099981,1943815174.6007671,1667761172.4005244,2922553874.6000566
1000,1024,2,1,../../binaries/lesolve_O2,4578040000,754122752,754141184,4577977408,103138207840,25237287960,25237685272,103137847576,2770037631.8000846,403088755.70001954,403098234.1000195,2769985795.6000843
1000,1024,2,1,prob_../../binaries/lesolve_O2,4578040000,754122752,754141184,760017216,103138207840,25237287960,25237685272,25371875904,2770037631.8000846,403088755.70001954,403098234.1000195,406554160.2000207
1000,1024,2,1,../../binaries/lesolve_O3,13329088,5038080,5056512,13329088,305328096,130645256,131042568,305328096,8113370.999999994,2603145.800000002,2612624.2000000025,8113370.999999994
1000,1024,2,1,prob_../../binaries/lesolve_O3,13329088,5038080,5056512,13329088,305328096,130645256,131042568,305328096,8113370.999999994,2603145.800000002,2612624.2000000025,8113370.999999994
1000,1024,2,1,../../binaries/qsort_O0,509901888,47958016,47976448,49197952,13107641856,2642694876,2643092188,2672507436,324137519.1999991,31587638.199999563,31597116.599999562,32337968.299999554
1000,1024,2,1,prob_../../binaries/qsort_O0,509901888,47958016,47976448,57697728,13107641856,2642694876,2643092188,2877561832,324137519.1999991,31587638.199999563,31597116.599999562,37508979.6999999
1000,1024,2,1,../../binaries/qsort_O1,263547008,513360896,234503744,263547008,5900985536,10944244576,5403939144,5900985536,159189957.5000001,258957726.70000124,134913526.49999934,159189957.5000001
1000,1024,2,1,prob_../../binaries/qsort_O1,263547008,513360896,234503744,263547008,5900985536,10944244576,5403939144,5900985536,159189957.5000001,258957726.70000124,134913526.49999934,159189957.5000001
10,4,512,256,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,4,512,256,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1024,2,1,../../binaries/qsort_O2,384,0,0,384,11528,1208,1208,11528,275.5,7.3999999999999995,7.3999999999999995,275.5
1000,1024,2,1,prob_../../binaries/qsort_O2,384,0,0,384,11528,1208,1208,11528,275.5,7.3999999999999995,7.3999999999999995,275.5
1000,1024,2,1,../../binaries/qsort_O3,273247104,413542400,207791872,273247104,6148587288,8975042068,4896718436,6148587288,165305671.9000002,209172946.7999966,116761951.90000117,165305671.9000002
1000,1024,2,1,prob_../../binaries/qsort_O3,273247104,413542400,207791872,273247104,6148587288,8975042068,4896718436,6148587288,165305671.9000002,209172946.7999966,116761951.90000117,165305671.9000002
1000,1024,2,2,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,1024,2,2,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,1024,2,2,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,1024,2,2,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,1024,2,2,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,1024,2,2,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,1024,2,2,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,1024,2,2,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,1024,2,2,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,1024,2,2,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,1024,2,2,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,1024,2,2,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,1024,2,2,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,1024,2,2,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,1024,2,2,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,1024,2,2,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,4,512,256,../../binaries/qsort_O3,8538972,1606804,3670678,1822992,2294865688.0,736330148,3172926360.0,981311684.0,32951605.89997686,3205148.7999991905,17471350.800006397,4627556.999998938
10,4,512,256,prob_../../binaries/qsort_O3,8538972,1606804,3670678,2196590,2294865688.0,736330148,3172926360.0,1412644780.0,32951605.89997686,3205148.7999991905,17471350.800006397,7134862.899999222
1000,1024,2,2,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,1024,2,2,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,2048,1,1,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,2048,1,1,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9000082,162058816.80004698,162059079.200047,162059079.200047
1000,2048,1,1,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,2048,1,1,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099953,326549031.2998701,326549293.69987005,326549293.69987005
1000,2048,1,1,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,2048,1,1,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09999627,28711942.599989314,28712204.999989312,28712204.999989312
1000,2048,1,1,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,2048,1,1,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.79999053,26027379.70000157,26027642.100001574,26027642.100001574
1000,2048,1,1,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,2048,1,1,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999842,84105.80000000077,84368.20000000078,84368.20000000078
1000,2048,1,1,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,2048,1,1,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999976,7608630.200000106,7608892.600000106,7608892.600000106
1000,2048,1,1,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,2048,1,1,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999942,2277278.700000009,2277541.1000000094,2277541.1000000094
1000,2048,1,1,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2048,1,1,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
1000,2048,1,1,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
1000,2048,1,1,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999473,2401746.8000000115,2402009.2000000114,2402009.2000000114
10,4,512,512,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,4,512,512,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
2000,1,2048,64,../../binaries/db,14016836930,906570212,906572692,906572692,425270239600.0,57135736060,57135814332,57135814332,8592151539.900114,615343922.8002415,615345425.2002416,615345425.2002416
2000,1,2048,64,prob_../../binaries/db,14016836930,906570212,906572692,906572692,425270239600.0,57135736060,57135814332,57135814332,8592151539.900114,615343922.8002415,615345425.2002416,615345425.2002416
2000,1,2048,64,../../binaries/lesolve_O0,21353206782,194522780,194525260,194525260,948307341248.0,89463189268,89463267540,89463267540,15411687193.099989,423810421.29994684,423811923.6999468,423811923.6999468
2000,1,2048,64,prob_../../binaries/lesolve_O0,21353206782,194522780,194525260,194525260,948307341248.0,89463189268,89463267540,89463267540,15411687193.099989,423810421.29994684,423811923.6999468,423811923.6999468
2000,1,2048,64,../../binaries/lesolve_O1,4704015702,202903625,202906105,202906105,122720305288.0,15155476888,15155555160,15155555160,2871315517.0999413,130163755.09998097,130165257.49998096,130165257.49998096
2000,1,2048,64,prob_../../binaries/lesolve_O1,4704015702,202903625,202906105,202906105,122720305288.0,15155476888,15155555160,15155555160,2871315517.0999413,130163755.09998097,130165257.49998096,130165257.49998096
2000,1,2048,64,../../binaries/lesolve_O2,4434976250,152821288,152823768,152823768,114043990680.0,13211258680,13211336952,13211336952,2698505756.7999964,102438023.70000382,102439526.10000382,102439526.10000382
2000,1,2048,64,prob_../../binaries/lesolve_O2,4434976250,152821288,152823768,152823768,114043990680.0,13211258680,13211336952,13211336952,2698505756.7999964,102438023.70000382,102439526.10000382,102439526.10000382
2000,1,2048,64,../../binaries/lesolve_O3,12912554,334015,336495,336495,343153936.0,36563956,36642228,36642228,7905103.999999956,251113.30000000205,252615.70000000208,252615.70000000208
2000,1,2048,64,prob_../../binaries/lesolve_O3,12912554,334015,336495,336495,343153936.0,36563956,36642228,36642228,7905103.999999956,251113.30000000205,252615.70000000208,252615.70000000208
2000,1,2048,64,../../binaries/qsort_O0,493967454,5334009,5336489,5336489,17757639376.0,1790214736,1790293008,1790293008,316170302.19999933,10275634.699999845,10277137.099999843,10277137.099999843
2000,1,2048,64,prob_../../binaries/qsort_O0,493967454,5334009,5336489,5336489,17757639376.0,1790214736,1790293008,1790293008,316170302.19999933,10275634.699999845,10277137.099999843,10277137.099999843
2000,1,2048,64,../../binaries/qsort_O1,255311164,13367963,13370443,13370443,7096976456.0,944385916,944464188,944464188,155072035.49999988,8961260.199999982,8962762.599999981,8962762.599999981
2000,1,2048,64,prob_../../binaries/qsort_O1,255311164,13367963,13370443,13370443,7096976456.0,944385916,944464188,944464188,155072035.49999988,8961260.199999982,8962762.599999981,8962762.599999981
2000,1,2048,64,../../binaries/qsort_O2,372,3,3,3,16248.0,1268,1268,1268,269.5,8.899999999999999,8.899999999999999,8.899999999999999
2000,1,2048,64,prob_../../binaries/qsort_O2,372,3,3,3,16248.0,1268,1268,1268,269.5,8.899999999999999,8.899999999999999,8.899999999999999
2000,1,2048,64,../../binaries/qsort_O3,264708132,11746526,11749006,11749006,7418248888.0,939124588,939202860,939202860,161036185.8999999,8275009.799999972,8276512.199999971,8276512.199999971
2000,1,2048,64,prob_../../binaries/qsort_O3,264708132,11746526,11749006,11749006,7418248888.0,939124588,939202860,939202860,161036185.8999999,8275009.799999972,8276512.199999971,8276512.199999971
2000,1,2048,128,../../binaries/db,6782340450,442297598,442298798,442298798,326517115040.0,47850283780,47850336452,47850336452,4974903299.900033,383207615.80015033,383208478.2001503,383208478.2001503
2000,1,2048,128,prob_../../binaries/db,6782340450,442297598,442298798,442298798,326517115040.0,47850283780,47850336452,47850336452,4974903299.900033,383207615.80015033,383208478.2001503,383208478.2001503
10,4,512,512,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,4,512,512,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
2000,1,2048,128,../../binaries/lesolve_O0,10332196830,14001627,14002827,14002827,824111077568.0,85852766208,85852818880,85852818880,9901182217.100061,333549844.79996204,333550707.199962,333550707.199962
2000,1,2048,128,prob_../../binaries/lesolve_O0,10332196830,14001627,14002827,14002827,824111077568.0,85852766208,85852818880,85852818880,9901182217.100061,333549844.79996204,333550707.199962,333550707.199962
2000,1,2048,128,../../binaries/lesolve_O1,2276136630,101593317,101594517,101594517,81121488248.0,13129270728,13129323400,13129323400,1657375981.0998971,79508601.09998697,79509463.49998696,79509463.49998696
2000,1,2048,128,prob_../../binaries/lesolve_O1,2276136630,101593317,101594517,101594517,81121488248.0,13129270728,13129323400,13129323400,1657375981.0998971,79508601.09998697,79509463.49998696,79509463.49998696
2000,1,2048,128,../../binaries/lesolve_O2,2145956250,75828913,75830113,75830113,74480971640.0,11671411180,11671463852,11671463852,1553995756.799959,63941836.20001352,63942698.60001352,63942698.60001352
2000,1,2048,128,prob_../../binaries/lesolve_O2,2145956250,75828913,75830113,75830113,74480971640.0,11671411180,11671463852,11671463852,1553995756.799959,63941836.20001352,63942698.60001352,63942698.60001352
2000,1,2048,128,../../binaries/lesolve_O3,6248010,133887,135087,135087,230707936.0,32561396,32614068,32614068,4572831.999999955,151049.30000000205,151911.70000000208,151911.70000000208
2000,1,2048,128,prob_../../binaries/lesolve_O3,6248010,133887,135087,135087,230707936.0,32561396,32614068,32614068,4572831.999999955,151049.30000000205,151911.70000000208,151911.70000000208
2000,1,2048,128,../../binaries/qsort_O0,239016510,717635,718835,718835,14902543296.0,1697887256,1697939928,1697939928,188694830.19999957,7967447.6999998465,7968310.099999846,7968310.099999846
2000,1,2048,128,prob_../../binaries/qsort_O0,239016510,717635,718835,718835,14902543296.0,1697887256,1697939928,1697939928,188694830.19999957,7967447.6999998465,7968310.099999846,7968310.099999846
2000,1,2048,128,../../binaries/qsort_O1,123537660,6264424,6265624,6265624,5076019576.0,802315136,802367808,802367808,89185283.49999996,5409490.699999947,5410353.0999999475,5410353.0999999475
2000,1,2048,128,prob_../../binaries/qsort_O1,123537660,6264424,6265624,6265624,5076019576.0,802315136,802367808,802367808,89185283.49999996,5409490.699999947,5410353.0999999475,5410353.0999999475
2000,1,2048,128,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1,2048,128,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1,2048,128,../../binaries/qsort_O3,128084580,5952520,5953720,5953720,5336299608.0,823244468,823297140,823297140,92724409.89999989,5378006.799999919,5378869.199999918,5378869.199999918
2000,1,2048,128,prob_../../binaries/qsort_O3,128084580,5952520,5953720,5953720,5336299608.0,823244468,823297140,823297140,92724409.89999989,5378006.799999919,5378869.199999918,5378869.199999918
2000,1,2048,256,../../binaries/db,3165092210,210140547,210141107,210141107,267296951680.0,43207142760,43207182632,43207182632,3166279179.9000063,267129090.29996425,267129632.69996426,267129632.69996426
2000,1,2048,256,prob_../../binaries/db,3165092210,210140547,210141107,210141107,267296951680.0,43207142760,43207182632,43207182632,3166279179.9000063,267129090.29996425,267129632.69996426,267129632.69996426
2000,1,2048,256,../../binaries/lesolve_O0,4821691854,5882506,5883066,5883066,741393531008.0,85690383788,85690423660,85690423660,7145929729.100039,329490284.2999626,329490826.69996256,329490826.69996256
2000,1,2048,256,prob_../../binaries/lesolve_O0,4821691854,5882506,5883066,5883066,741393531008.0,85690383788,85690423660,85690423660,7145929729.100039,329490284.2999626,329490826.69996256,329490826.69996256
10,4,512,512,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,4,512,512,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
2000,1,2048,256,../../binaries/lesolve_O1,1062197094,40142710,40143270,40143270,58830915928.0,11900258588,11900298460,11900298460,1050406213.0999949,48783297.59999533,48783839.99999533,48783839.99999533
2000,1,2048,256,prob_../../binaries/lesolve_O1,1062197094,40142710,40143270,40143270,58830915928.0,11900258588,11900298460,11900298460,1050406213.0999949,48783297.59999533,48783839.99999533,48783839.99999533
2000,1,2048,256,../../binaries/lesolve_O2,1001446250,28154681,28155241,28155241,53367166200.0,10717926540,10717966412,10717966412,981740756.7999947,40104720.20000477,40105262.60000478,40105262.60000478
2000,1,2048,256,prob_../../binaries/lesolve_O2,1001446250,28154681,28155241,28155241,53367166200.0,10717926540,10717966412,10717966412,981740756.7999947,40104720.20000477,40105262.60000478,40105262.60000478
2000,1,2048,256,../../binaries/lesolve_O3,2915738,32674,33234,33234,170018176.0,30537136,30577008,30577008,2906695.9999999553,100442.80000000197,100985.20000000196,100985.20000000196
2000,1,2048,256,prob_../../binaries/lesolve_O3,2915738,32674,33234,33234,170018176.0,30537136,30577008,30577008,2906695.9999999553,100442.80000000197,100985.20000000196,100985.20000000196
2000,1,2048,256,../../binaries/qsort_O0,111541038,327635,328195,328195,12994154656.0,1690087256,1690127128,1690127128,124957094.20000039,7772447.699999845,7772990.099999844,7772990.099999844
2000,1,2048,256,prob_../../binaries/qsort_O0,111541038,327635,328195,328195,12994154656.0,1690087256,1690127128,1690127128,124957094.20000039,7772447.699999845,7772990.099999844,7772990.099999844
2000,1,2048,256,../../binaries/qsort_O1,57650908,3065040,3065600,3065600,3933859736.0,738327456,738367328,738367328,56241907.49999982,3809798.699999921,3810341.0999999214,3810341.0999999214
2000,1,2048,256,prob_../../binaries/qsort_O1,57650908,3065040,3065600,3065600,3933859736.0,738327456,738367328,738367328,56241907.49999982,3809798.699999921,3810341.0999999214,3810341.0999999214
2000,1,2048,256,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1,2048,256,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1,2048,256,../../binaries/qsort_O3,59772804,2843150,2843710,2843710,4155927448.0,761057068,761096940,761096940,58568521.89999996,3823321.799999882,3823864.199999882,3823864.199999882
2000,1,2048,256,prob_../../binaries/qsort_O3,59772804,2843150,2843710,2843710,4155927448.0,761057068,761096940,761096940,58568521.89999996,3823321.799999882,3823864.199999882,3823864.199999882
2000,1,2048,512,../../binaries/db,1356468090,54060516,54060756,54060756,217999667840.0,40085542140,40085575612,40085575612,2261967119.899981,189089074.79994994,189089457.19994995,189089457.19994995
2000,1,2048,512,prob_../../binaries/db,1356468090,54060516,54060756,54060756,217999667840.0,40085542140,40085575612,40085575612,2261967119.899981,189089074.79994994,189089457.19994995,189089457.19994995
2000,1,2048,512,../../binaries/lesolve_O0,2066439366,2206231,2206471,2206471,658795928288.0,85616858288,85616891760,85616891760,5768303485.09996,327652146.79996306,327652529.19996303,327652529.19996303
2000,1,2048,512,prob_../../binaries/lesolve_O0,2066439366,2206231,2206471,2206471,658795928288.0,85616858288,85616891760,85616891760,5768303485.09996,327652146.79996306,327652529.19996303,327652529.19996303
2000,1,2048,512,../../binaries/lesolve_O1,455227326,9026292,9026532,9026532,44703302168.0,11277930228,11277963700,11277963700,746921329.1000123,33225088.600004826,33225471.000004828,33225471.000004828
2000,1,2048,512,prob_../../binaries/lesolve_O1,455227326,9026292,9026532,9026532,44703302168.0,11277930228,11277963700,11277963700,746921329.1000123,33225088.600004826,33225471.000004828,33225471.000004828
10,4,512,512,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,4,512,512,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
2000,1,2048,512,../../binaries/lesolve_O2,429191250,3447183,3447423,3447423,40145671640.0,10223776580,10223810052,10223810052,695613256.7999995,27750971.199999444,27751353.599999443,27751353.599999443
2000,1,2048,512,prob_../../binaries/lesolve_O2,429191250,3447183,3447423,3447423,40145671640.0,10223776580,10223810052,10223810052,695613256.7999995,27750971.199999444,27751353.599999443,27751353.599999443
2000,1,2048,512,../../binaries/lesolve_O3,1249602,12699,12939,12939,130739776.0,30137636,30171108,30171108,2073627.9999999562,90455.30000000192,90837.70000000193,90837.70000000193
2000,1,2048,512,prob_../../binaries/lesolve_O3,1249602,12699,12939,12939,130739776.0,30137636,30171108,30171108,2073627.9999999562,90455.30000000192,90837.70000000193,90837.70000000193
2000,1,2048,512,../../binaries/qsort_O0,47803302,140415,140655,140655,11078279136.0,1686342856,1686376328,1686376328,93088226.20000055,7678837.699999846,7679220.099999845,7679220.099999845
2000,1,2048,512,prob_../../binaries/qsort_O0,47803302,140415,140655,140655,11078279136.0,1686342856,1686376328,1686376328,93088226.20000055,7678837.699999846,7679220.099999845,7679220.099999845
2000,1,2048,512,../../binaries/qsort_O1,24707532,1049355,1049595,1049595,3099417016.0,698013756,698047228,698047228,39770219.499999836,2801956.199999924,2802338.5999999233,2802338.5999999233
2000,1,2048,512,prob_../../binaries/qsort_O1,24707532,1049355,1049595,1049595,3099417016.0,698013756,698047228,698047228,39770219.499999836,2801956.199999924,2802338.5999999233,2802338.5999999233
2000,1,2048,512,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1,2048,512,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1,2048,512,../../binaries/qsort_O3,25616916,853745,853985,853985,3286946328.0,721268968,721302440,721302440,41490577.89999989,2828619.299999899,2829001.699999899,2829001.699999899
2000,1,2048,512,prob_../../binaries/qsort_O3,25616916,853745,853985,853985,3286946328.0,721268968,721302440,721302440,41490577.89999989,2828619.299999899,2829001.699999899,2829001.699999899
2000,1,2048,1024,../../binaries/db,452156030,18021011,18021091,18021091,153976621600.0,39364752040,39364782312,39364782312,1809811089.899983,171069322.2999452,171069624.6999452,171069624.6999452
2000,1,2048,1024,prob_../../binaries/db,452156030,18021011,18021091,18021091,153976621600.0,39364752040,39364782312,39364782312,1809811089.899983,171069322.2999452,171069624.6999452,171069624.6999452
2000,1,2048,1024,../../binaries/lesolve_O0,688813122,735410,735490,735490,535019468048.0,85587441868,85587472140,85587472140,5079490363.100037,326916736.2999633,326917038.69996333,326917038.69996333
2000,1,2048,1024,prob_../../binaries/lesolve_O0,688813122,735410,735490,735490,535019468048.0,85587441868,85587472140,85587472140,5079490363.100037,326916736.2999633,326917038.69996333,326917038.69996333
2000,1,2048,1024,../../binaries/lesolve_O1,151742442,3739677,3739757,3739757,31674840088.0,11172197928,11172228200,11172228200,595178887.1000258,30581781.100004613,30582083.500004616,30582083.500004616
2000,1,2048,1024,prob_../../binaries/lesolve_O1,151742442,3739677,3739757,3739757,31674840088.0,11172197928,11172228200,11172228200,595178887.1000258,30581781.100004613,30582083.500004616,30582083.500004616
2000,1,2048,1024,../../binaries/lesolve_O2,143063750,736632,736712,736712,28205740680.0,10169565560,10169595832,10169595832,552549506.8000095,26395695.69999923,26395998.09999923,26395998.09999923
2000,1,2048,1024,prob_../../binaries/lesolve_O2,143063750,736632,736712,736712,28205740680.0,10169565560,10169595832,10169595832,552549506.8000095,26395695.69999923,26395998.09999923,26395998.09999923
10,4,512,512,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,4,512,512,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
2000,1,2048,1024,../../binaries/lesolve_O3,416534,4920,5000,5000,93233536.0,29982056,30012328,30012328,1657093.9999999565,86565.80000000192,86868.20000000193,86868.20000000193
2000,1,2048,1024,prob_../../binaries/lesolve_O3,416534,4920,5000,5000,93233536.0,29982056,30012328,30012328,1657093.9999999565,86565.80000000192,86868.20000000193,86868.20000000193
2000,1,2048,1024,../../binaries/qsort_O0,15934434,46805,46885,46885,8196978976.0,1684470656,1684500928,1684500928,77153792.20000055,7632032.699999843,7632335.099999843,7632335.099999843
2000,1,2048,1024,prob_../../binaries/qsort_O0,15934434,46805,46885,46885,8196978976.0,1684470656,1684500928,1684500928,77153792.20000055,7632032.699999843,7632335.099999843,7632335.099999843
2000,1,2048,1024,../../binaries/qsort_O1,8235844,501277,501357,501357,2155470056.0,687052196,687082468,687082468,31534375.499999795,2527917.1999999257,2528219.5999999256,2528219.5999999256
2000,1,2048,1024,prob_../../binaries/qsort_O1,8235844,501277,501357,501357,2155470056.0,687052196,687082468,687082468,31534375.499999795,2527917.1999999257,2528219.5999999256,2528219.5999999256
2000,1,2048,1024,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1,2048,1024,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1,2048,1024,../../binaries/qsort_O3,8538972,403877,403957,403957,2294865688.0,712271608,712301880,712301880,32951605.899999846,2603685.2999999016,2603987.699999902,2603987.699999902
2000,1,2048,1024,prob_../../binaries/qsort_O3,8538972,403877,403957,403957,2294865688.0,712271608,712301880,712301880,32951605.899999846,2603685.2999999016,2603987.699999902,2603987.699999902
2000,1,2048,2048,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,1,2048,2048,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,1,2048,2048,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,1,2048,2048,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,1,2048,2048,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,1,2048,2048,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,1,2048,2048,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,1,2048,2048,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,1,2048,2048,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,1,2048,2048,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
10,4,512,512,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,4,512,512,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
2000,1,2048,2048,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,1,2048,2048,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,1,2048,2048,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,1,2048,2048,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,1,2048,2048,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1,2048,2048,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1,2048,2048,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,1,2048,2048,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,2,1024,32,../../binaries/db,14016836930,1813140424,1813143400,1813143400,425270239600.0,75267140300,75267228492,75267228492,8592151539.900114,1068629028.8001425,1068630779.2001425,1068630779.2001425
2000,2,1024,32,prob_../../binaries/db,14016836930,1813140424,1813143400,1813143400,425270239600.0,75267140300,75267228492,75267228492,8592151539.900114,1068629028.8001425,1068630779.2001425,1068630779.2001425
2000,2,1024,32,../../binaries/lesolve_O0,21353206782,389045560,389048536,389048536,948307341248.0,93353644868,93353733060,93353733060,15411687193.099989,521071811.29993635,521073561.6999364,521073561.6999364
2000,2,1024,32,prob_../../binaries/lesolve_O0,21353206782,389045560,389048536,389048536,948307341248.0,93353644868,93353733060,93353733060,15411687193.099989,521071811.29993635,521073561.6999364,521073561.6999364
2000,2,1024,32,../../binaries/lesolve_O1,4704015702,405807250,405810226,405810226,122720305288.0,19213549388,19213637580,19213637580,2871315517.0999413,231615567.60003173,231617318.0000317,231617318.0000317
2000,2,1024,32,prob_../../binaries/lesolve_O1,4704015702,405807250,405810226,405810226,122720305288.0,19213549388,19213637580,19213637580,2871315517.0999413,231615567.60003173,231617318.0000317,231617318.0000317
2000,2,1024,32,../../binaries/lesolve_O2,4434976250,305642576,305645552,305645552,114043990680.0,16267684440,16267772632,16267772632,2698505756.7999964,178848667.699971,178850418.099971,178850418.099971
2000,2,1024,32,prob_../../binaries/lesolve_O2,4434976250,305642576,305645552,305645552,114043990680.0,16267684440,16267772632,16267772632,2698505756.7999964,178848667.699971,178850418.099971,178850418.099971
2000,2,1024,32,../../binaries/lesolve_O3,12912554,668030,671006,671006,343153936.0,43244256,43332448,43332448,7905103.999999956,418120.8000000018,419871.2000000018,419871.2000000018
2000,2,1024,32,prob_../../binaries/lesolve_O3,12912554,668030,671006,671006,343153936.0,43244256,43332448,43332448,7905103.999999956,418120.8000000018,419871.2000000018,419871.2000000018
2000,2,1024,32,../../binaries/qsort_O0,493967454,10668018,10670994,10670994,17757639376.0,1896894916,1896983108,1896983108,316170302.19999933,12942639.199999817,12944389.599999817,12944389.599999817
2000,2,1024,32,prob_../../binaries/qsort_O0,493967454,10668018,10670994,10670994,17757639376.0,1896894916,1896983108,1896983108,316170302.19999933,12942639.199999817,12944389.599999817,12944389.599999817
10,1,2048,128,../../binaries/qsort_O1,123537660,6598015,6599215,6599215,5076019576.0,808986956,809039628,809039628,89185283.50001408,5576286.2000021525,5577148.600002154,5577148.600002154
10,1,2048,128,prob_../../binaries/qsort_O1,123537660,6598015,6599215,6599215,5076019576.0,808986956,809039628,809039628,89185283.50001408,5576286.2000021525,5577148.600002154,5577148.600002154
10,4,512,512,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,4,512,512,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
2000,2,1024,32,../../binaries/qsort_O1,255311164,26735926,26738902,26738902,7096976456.0,1211745176,1211833368,1211833368,155072035.49999988,15645241.699999971,15646992.09999997,15646992.09999997
2000,2,1024,32,prob_../../binaries/qsort_O1,255311164,26735926,26738902,26738902,7096976456.0,1211745176,1211833368,1211833368,155072035.49999988,15645241.699999971,15646992.09999997,15646992.09999997
2000,2,1024,32,../../binaries/qsort_O2,372,6,6,6,16248.0,1328,1328,1328,269.5,10.399999999999999,10.399999999999999,10.399999999999999
2000,2,1024,32,prob_../../binaries/qsort_O2,372,6,6,6,16248.0,1328,1328,1328,269.5,10.399999999999999,10.399999999999999,10.399999999999999
2000,2,1024,32,../../binaries/qsort_O3,264708132,23493052,23496028,23496028,7418248888.0,1174055108,1174143300,1174143300,161036185.8999999,14148272.80000003,14150023.20000003,14150023.20000003
2000,2,1024,32,prob_../../binaries/qsort_O3,264708132,23493052,23496028,23496028,7418248888.0,1174055108,1174143300,1174143300,161036185.8999999,14148272.80000003,14150023.20000003,14150023.20000003
2000,2,1024,64,../../binaries/db,6782340450,884595196,884596636,884596636,326517115040.0,56696235740,56696293212,56696293212,4974903299.900033,604356414.8002473,604357397.2002473,604357397.2002473
2000,2,1024,64,prob_../../binaries/db,6782340450,884595196,884596636,884596636,326517115040.0,56696235740,56696293212,56696293212,4974903299.900033,604356414.8002473,604357397.2002473,604357397.2002473
2000,2,1024,64,../../binaries/lesolve_O0,10332196830,28003254,28004694,28004694,824111077568.0,86132798748,86132856220,86132856220,9901182217.100061,340550658.29996026,340551640.69996023,340551640.69996023
2000,2,1024,64,prob_../../binaries/lesolve_O0,10332196830,28003254,28004694,28004694,824111077568.0,86132798748,86132856220,86132856220,9901182217.100061,340550658.29996026,340551640.69996023,340551640.69996023
2000,2,1024,64,../../binaries/lesolve_O1,2276136630,203186634,203188074,203188074,81121488248.0,15161137068,15161194540,15161194540,1657375981.0998971,130305259.59998097,130306241.99998096,130306241.99998096
2000,2,1024,64,prob_../../binaries/lesolve_O1,2276136630,203186634,203188074,203188074,81121488248.0,15161137068,15161194540,15161194540,1657375981.0998971,130305259.59998097,130306241.99998096,130306241.99998096
2000,2,1024,64,../../binaries/lesolve_O2,2145956250,151657826,151659266,151659266,74480971640.0,13187989440,13188046912,13188046912,1553995756.799959,101856292.70000392,101857275.10000393,101857275.10000393
2000,2,1024,64,prob_../../binaries/lesolve_O2,2145956250,151657826,151659266,151659266,74480971640.0,13187989440,13188046912,13188046912,1553995756.799959,101856292.70000392,101857275.10000393,101857275.10000393
2000,2,1024,64,../../binaries/lesolve_O3,6248010,267774,269214,269214,230707936.0,35239136,35296608,35296608,4572831.999999955,217992.80000000205,218975.20000000208,218975.20000000208
2000,2,1024,64,prob_../../binaries/lesolve_O3,6248010,267774,269214,269214,230707936.0,35239136,35296608,35296608,4572831.999999955,217992.80000000205,218975.20000000208,218975.20000000208
2000,2,1024,64,../../binaries/qsort_O0,239016510,1435270,1436710,1436710,14902543296.0,1712239956,1712297428,1712297428,188694830.19999957,8326265.199999854,8327247.599999854,8327247.599999854
2000,2,1024,64,prob_../../binaries/qsort_O0,239016510,1435270,1436710,1436710,14902543296.0,1712239956,1712297428,1712297428,188694830.19999957,8326265.199999854,8327247.599999854,8327247.599999854
2000,2,1024,64,../../binaries/qsort_O1,123537660,12528848,12530288,12530288,5076019576.0,927603616,927661088,927661088,89185283.49999996,8541702.699999986,8542685.099999987,8542685.099999987
2000,2,1024,64,prob_../../binaries/qsort_O1,123537660,12528848,12530288,12530288,5076019576.0,927603616,927661088,927661088,89185283.49999996,8541702.699999986,8542685.099999987,8542685.099999987
10,4,512,512,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,4,512,512,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2,1024,64,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2,1024,64,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2,1024,64,../../binaries/qsort_O3,128084580,11905040,11906480,11906480,5336299608.0,942294868,942352340,942352340,92724409.89999989,8354266.799999972,8355249.199999972,8355249.199999972
2000,2,1024,64,prob_../../binaries/qsort_O3,128084580,11905040,11906480,11906480,5336299608.0,942294868,942352340,942352340,92724409.89999989,8354266.799999972,8355249.199999972,8355249.199999972
2000,2,1024,128,../../binaries/db,3165092210,420281094,420281766,420281766,267296951680.0,47409953700,47409995812,47409995812,3166279179.9000063,372199363.80013853,372199962.2001385,372199962.2001385
2000,2,1024,128,prob_../../binaries/db,3165092210,420281094,420281766,420281766,267296951680.0,47409953700,47409995812,47409995812,3166279179.9000063,372199363.80013853,372199962.2001385,372199962.2001385
2000,2,1024,128,../../binaries/lesolve_O0,4821691854,11765012,11765684,11765684,741393531008.0,85808033908,85808076020,85808076020,7145929729.100039,332431537.29996204,332432135.699962,332432135.699962
2000,2,1024,128,prob_../../binaries/lesolve_O0,4821691854,11765012,11765684,11765684,741393531008.0,85808033908,85808076020,85808076020,7145929729.100039,332431537.29996204,332432135.699962,332432135.699962
2000,2,1024,128,../../binaries/lesolve_O1,1062197094,80285420,80286092,80286092,58830915928.0,12703112788,12703154900,12703154900,1050406213.0999949,68854652.59998922,68855250.99998923,68855250.99998923
2000,2,1024,128,prob_../../binaries/lesolve_O1,1062197094,80285420,80286092,80286092,58830915928.0,12703112788,12703154900,12703154900,1050406213.0999949,68854652.59998922,68855250.99998923,68855250.99998923
2000,2,1024,128,../../binaries/lesolve_O2,1001446250,56309362,56310034,56310034,53367166200.0,11281020160,11281062272,11281062272,981740756.7999947,54182060.70001082,54182659.10001082,54182659.10001082
2000,2,1024,128,prob_../../binaries/lesolve_O2,1001446250,56309362,56310034,56310034,53367166200.0,11281020160,11281062272,11281062272,981740756.7999947,54182060.70001082,54182659.10001082,54182659.10001082
2000,2,1024,128,../../binaries/lesolve_O3,2915738,65348,66020,66020,170018176.0,31190616,31232728,31232728,2906695.9999999553,116779.80000000197,117378.20000000196,117378.20000000196
2000,2,1024,128,prob_../../binaries/lesolve_O3,2915738,65348,66020,66020,170018176.0,31190616,31232728,31232728,2906695.9999999553,116779.80000000197,117378.20000000196,117378.20000000196
2000,2,1024,128,../../binaries/qsort_O0,111541038,655270,655942,655942,12994154656.0,1696639956,1696682068,1696682068,124957094.20000039,7936265.1999998465,7936863.599999847,7936863.599999847
2000,2,1024,128,prob_../../binaries/qsort_O0,111541038,655270,655942,655942,12994154656.0,1696639956,1696682068,1696682068,124957094.20000039,7936265.1999998465,7936863.599999847,7936863.599999847
2000,2,1024,128,../../binaries/qsort_O1,57650908,6130080,6130752,6130752,3933859736.0,799628256,799670368,799670368,56241907.49999982,5342318.699999948,5342917.0999999475,5342917.0999999475
2000,2,1024,128,prob_../../binaries/qsort_O1,57650908,6130080,6130752,6130752,3933859736.0,799628256,799670368,799670368,56241907.49999982,5342318.699999948,5342917.0999999475,5342917.0999999475
2000,2,1024,128,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2,1024,128,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,4,512,512,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,4,512,512,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
2000,2,1024,128,../../binaries/qsort_O3,59772804,5686300,5686972,5686972,4155927448.0,817920068,817962180,817962180,58568521.89999996,5244896.799999917,5245495.199999916,5245495.199999916
2000,2,1024,128,prob_../../binaries/qsort_O3,59772804,5686300,5686972,5686972,4155927448.0,817920068,817962180,817962180,58568521.89999996,5244896.799999917,5245495.199999916,5245495.199999916
2000,2,1024,256,../../binaries/db,1356468090,108121032,108121320,108121320,217999667840.0,41166752460,41166786892,41166786892,2261967119.899981,216119332.7999558,216119739.1999558,216119739.1999558
2000,2,1024,256,prob_../../binaries/db,1356468090,108121032,108121320,108121320,217999667840.0,41166752460,41166786892,41166786892,2261967119.899981,216119332.7999558,216119739.1999558,216119739.1999558
2000,2,1024,256,../../binaries/lesolve_O0,2066439366,4412462,4412750,4412750,658795928288.0,85660982908,85661017340,85661017340,5768303485.09996,328755262.29996276,328755668.69996274,328755668.69996274
2000,2,1024,256,prob_../../binaries/lesolve_O0,2066439366,4412462,4412750,4412750,658795928288.0,85660982908,85661017340,85661017340,5768303485.09996,328755262.29996276,328755668.69996274,328755668.69996274
2000,2,1024,256,../../binaries/lesolve_O1,455227326,18052584,18052872,18052872,44703302168.0,11458456068,11458490500,11458490500,746921329.1000123,37738234.600001305,37738641.000001304,37738641.000001304
2000,2,1024,256,prob_../../binaries/lesolve_O1,455227326,18052584,18052872,18052872,44703302168.0,11458456068,11458490500,11458490500,746921329.1000123,37738234.600001305,37738641.000001304,37738641.000001304
2000,2,1024,256,../../binaries/lesolve_O2,429191250,6894366,6894654,6894654,40145671640.0,10292720240,10292754672,10292754672,695613256.7999995,29474562.699999705,29474969.099999703,29474969.099999703
2000,2,1024,256,prob_../../binaries/lesolve_O2,429191250,6894366,6894654,6894654,40145671640.0,10292720240,10292754672,10292754672,695613256.7999995,29474562.699999705,29474969.099999703,29474969.099999703
2000,2,1024,256,../../binaries/lesolve_O3,1249602,25398,25686,25686,130739776.0,30391616,30426048,30426048,2073627.9999999562,96804.80000000194,97211.20000000195,97211.20000000195
2000,2,1024,256,prob_../../binaries/lesolve_O3,1249602,25398,25686,25686,130739776.0,30391616,30426048,30426048,2073627.9999999562,96804.80000000194,97211.20000000195,97211.20000000195
2000,2,1024,256,../../binaries/qsort_O0,47803302,280830,281118,281118,11078279136.0,1689151156,1689185588,1689185588,93088226.20000055,7749045.199999846,7749451.599999845,7749451.599999845
2000,2,1024,256,prob_../../binaries/qsort_O0,47803302,280830,281118,281118,11078279136.0,1689151156,1689185588,1689185588,93088226.20000055,7749045.199999846,7749451.599999845,7749451.599999845
2000,2,1024,256,../../binaries/qsort_O1,24707532,2098710,2098998,2098998,3099417016.0,719000856,719035288,719035288,39770219.499999836,3326633.699999922,3327040.0999999223,3327040.0999999223
2000,2,1024,256,prob_../../binaries/qsort_O1,24707532,2098710,2098998,2098998,3099417016.0,719000856,719035288,719035288,39770219.499999836,3326633.699999922,3327040.0999999223,3327040.0999999223
2000,2,1024,256,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2,1024,256,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2,1024,256,../../binaries/qsort_O3,25616916,1707490,1707778,1707778,3286946328.0,738343868,738378300,738378300,41490577.89999989,3255491.7999998904,3255898.1999998903,3255898.1999998903
2000,2,1024,256,prob_../../binaries/qsort_O3,25616916,1707490,1707778,1707778,3286946328.0,738343868,738378300,738378300,41490577.89999989,3255491.7999998904,3255898.1999998903,3255898.1999998903
10,8,256,8,../../binaries/db,14016836930,6981896720,18891906570,19276954570,425270239600.0,178642266220,711615936532.0,736645377112.0,8592151539.813877,3653007176.9888625,11264868898.792059,11676747080.429092
10,8,256,8,prob_../../binaries/db,14016836930,6981896720,18891906570,19276954570,425270239600.0,178642266220,711615936532.0,736645377112.0,8592151539.813877,3653007176.9888625,11264868898.792059,11676747080.429092
2000,2,1024,512,../../binaries/db,452156030,36042022,36042118,36042118,153976621600.0,39725172260,39725202852,39725202852,1809811089.899983,180079827.79994744,180080138.19994745,180080138.19994745
2000,2,1024,512,prob_../../binaries/db,452156030,36042022,36042118,36042118,153976621600.0,39725172260,39725202852,39725202852,1809811089.899983,180079827.79994744,180080138.19994745,180080138.19994745
2000,2,1024,512,../../binaries/lesolve_O0,688813122,1470820,1470916,1470916,535019468048.0,85602150068,85602180660,85602180660,5079490363.100037,327284441.2999632,327284751.69996315,327284751.69996315
2000,2,1024,512,prob_../../binaries/lesolve_O0,688813122,1470820,1470916,1470916,535019468048.0,85602150068,85602180660,85602180660,5079490363.100037,327284441.2999632,327284751.69996315,327284751.69996315
2000,2,1024,512,../../binaries/lesolve_O1,151742442,7479354,7479450,7479450,31674840088.0,11246991468,11247022060,11247022060,595178887.1000258,32451619.600004777,32451930.000004776,32451930.000004776
2000,2,1024,512,prob_../../binaries/lesolve_O1,151742442,7479354,7479450,7479450,31674840088.0,11246991468,11247022060,11247022060,595178887.1000258,32451619.600004777,32451930.000004776,32451930.000004776
2000,2,1024,512,../../binaries/lesolve_O2,143063750,1473264,1473360,1473360,28205740680.0,10184298200,10184328792,10184328792,552549506.8000095,26764011.699999306,26764322.09999931,26764322.09999931
2000,2,1024,512,prob_../../binaries/lesolve_O2,143063750,1473264,1473360,1473360,28205740680.0,10184298200,10184328792,10184328792,552549506.8000095,26764011.699999306,26764322.09999931,26764322.09999931
2000,2,1024,512,../../binaries/lesolve_O3,416534,9840,9936,9936,93233536.0,30080456,30111048,30111048,1657093.9999999565,89025.80000000192,89336.20000000193,89336.20000000193
2000,2,1024,512,prob_../../binaries/lesolve_O3,416534,9840,9936,9936,93233536.0,30080456,30111048,30111048,1657093.9999999565,89025.80000000192,89336.20000000193,89336.20000000193
2000,2,1024,512,../../binaries/qsort_O0,15934434,93610,93706,93706,8196978976.0,1685406756,1685437348,1685437348,77153792.20000055,7655435.199999844,7655745.599999844,7655745.599999844
2000,2,1024,512,prob_../../binaries/qsort_O0,15934434,93610,93706,93706,8196978976.0,1685406756,1685437348,1685437348,77153792.20000055,7655435.199999844,7655745.599999844,7655745.599999844
2000,2,1024,512,../../binaries/qsort_O1,8235844,1002554,1002650,1002650,2155470056.0,697077736,697108328,697108328,31534375.499999795,2778555.699999924,2778866.099999924,2778866.099999924
2000,2,1024,512,prob_../../binaries/qsort_O1,8235844,1002554,1002650,1002650,2155470056.0,697077736,697108328,697108328,31534375.499999795,2778555.699999924,2778866.099999924,2778866.099999924
2000,2,1024,512,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2,1024,512,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2,1024,512,../../binaries/qsort_O3,8538972,807754,807850,807850,2294865688.0,720349148,720379740,720379740,32951605.899999846,2805623.799999899,2805934.1999998996,2805934.1999998996
2000,2,1024,512,prob_../../binaries/qsort_O3,8538972,807754,807850,807850,2294865688.0,720349148,720379740,720379740,32951605.899999846,2805623.799999899,2805934.1999998996,2805934.1999998996
2000,2,1024,1024,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,2,1024,1024,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
10,8,256,8,../../binaries/lesolve_O0,21353206782,1502573760,2375001940,1502579620,948307341248.0,115624208868,154172421620.0,115624358780.0,15411687193.057423,1077835911.2780473,1629162992.0332494,1077839143.9780467
10,8,256,8,prob_../../binaries/lesolve_O0,21353206782,1502573760,2375001940,1502579620,948307341248.0,115624208868,154172421620.0,115624358780.0,15411687193.057423,1077835911.2780473,1629162992.0332494,1077839143.9780467
2000,2,1024,1024,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,2,1024,1024,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,2,1024,1024,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,2,1024,1024,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,2,1024,1024,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,2,1024,1024,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,2,1024,1024,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,2,1024,1024,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,2,1024,1024,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,2,1024,1024,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,2,1024,1024,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,2,1024,1024,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,2,1024,1024,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2,1024,1024,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2,1024,1024,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,2,1024,1024,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,4,512,16,../../binaries/db,14016836930,3626280848,3626284816,3626284816,425270239600.0,111529948780,111530056812,111530056812,8592151539.900114,1975199240.799003,1975201487.199003,1975201487.199003
2000,4,512,16,prob_../../binaries/db,14016836930,3626280848,3626284816,3626284816,425270239600.0,111529948780,111530056812,111530056812,8592151539.900114,1975199240.799003,1975201487.199003,1975201487.199003
2000,4,512,16,../../binaries/lesolve_O0,21353206782,778091120,778095088,778095088,948307341248.0,101134556068,101134664100,101134664100,15411687193.099989,715594591.3000066,715596837.7000066,715596837.7000066
2000,4,512,16,prob_../../binaries/lesolve_O0,21353206782,778091120,778095088,778095088,948307341248.0,101134556068,101134664100,101134664100,15411687193.099989,715594591.3000066,715596837.7000066,715596837.7000066
10,8,256,8,../../binaries/lesolve_O1,4704015702,1797947248,3847124776,4073775520,122720305288.0,47056349348,145387494000.0,153313773460.0,2871315517.012084,927685566.5981691,2285032719.2094946,2422358349.9172335
10,8,256,8,prob_../../binaries/lesolve_O1,4704015702,1797947248,3847124776,4285486360,122720305288.0,47056349348,145387494000.0,163177673740.0,2871315517.012084,927685566.5981691,2285032719.2094946,2557115418.916963
2000,4,512,16,../../binaries/lesolve_O1,4704015702,811614500,811618468,811618468,122720305288.0,27329694388,27329802420,27329802420,2871315517.0999413,434519192.60006833,434521439.00006837,434521439.00006837
2000,4,512,16,prob_../../binaries/lesolve_O1,4704015702,811614500,811618468,811618468,122720305288.0,27329694388,27329802420,27329802420,2871315517.0999413,434519192.60006833,434521439.00006837,434521439.00006837
2000,4,512,16,../../binaries/lesolve_O2,4434976250,611285152,611289120,611289120,114043990680.0,22380535960,22380643992,22380643992,2698505756.7999964,331669955.6999669,331672202.0999669,331672202.0999669
2000,4,512,16,prob_../../binaries/lesolve_O2,4434976250,611285152,611289120,611289120,114043990680.0,22380535960,22380643992,22380643992,2698505756.7999964,331669955.6999669,331672202.0999669,331672202.0999669
2000,4,512,16,../../binaries/lesolve_O3,12912554,1336060,1340028,1340028,343153936.0,56604856,56712888,56712888,7905103.999999956,752135.800000002,754382.200000002,754382.200000002
2000,4,512,16,prob_../../binaries/lesolve_O3,12912554,1336060,1340028,1340028,343153936.0,56604856,56712888,56712888,7905103.999999956,752135.800000002,754382.200000002,754382.200000002
2000,4,512,16,../../binaries/qsort_O0,493967454,21336036,21340004,21340004,17757639376.0,2110255276,2110363308,2110363308,316170302.19999933,18276648.19999985,18278894.599999852,18278894.599999852
2000,4,512,16,prob_../../binaries/qsort_O0,493967454,21336036,21340004,21340004,17757639376.0,2110255276,2110363308,2110363308,316170302.19999933,18276648.19999985,18278894.599999852,18278894.599999852
2000,4,512,16,../../binaries/qsort_O1,255311164,53471852,53475820,53475820,7096976456.0,1746463696,1746571728,1746571728,155072035.49999988,29013204.699999914,29015451.099999912,29015451.099999912
2000,4,512,16,prob_../../binaries/qsort_O1,255311164,53471852,53475820,53475820,7096976456.0,1746463696,1746571728,1746571728,155072035.49999988,29013204.699999914,29015451.099999912,29015451.099999912
2000,4,512,16,../../binaries/qsort_O2,372,12,12,12,16248.0,1448,1448,1448,269.5,13.399999999999999,13.399999999999999,13.399999999999999
2000,4,512,16,prob_../../binaries/qsort_O2,372,12,12,12,16248.0,1448,1448,1448,269.5,13.399999999999999,13.399999999999999,13.399999999999999
2000,4,512,16,../../binaries/qsort_O3,264708132,46986104,46990072,46990072,7418248888.0,1643916148,1644024180,1644024180,161036185.8999999,25894798.799999937,25897045.199999936,25897045.199999936
2000,4,512,16,prob_../../binaries/qsort_O3,264708132,46986104,46990072,46990072,7418248888.0,1643916148,1644024180,1644024180,161036185.8999999,25894798.799999937,25897045.199999936,25897045.199999936
2000,4,512,32,../../binaries/db,6782340450,1769190392,1769192312,1769192312,326517115040.0,74388139660,74388206732,74388206732,4974903299.900033,1046654012.8001455,1046655235.2001455,1046655235.2001455
2000,4,512,32,prob_../../binaries/db,6782340450,1769190392,1769192312,1769192312,326517115040.0,74388139660,74388206732,74388206732,4974903299.900033,1046654012.8001455,1046655235.2001455,1046655235.2001455
2000,4,512,32,../../binaries/lesolve_O0,10332196830,56006508,56008428,56008428,824111077568.0,86692863828,86692930900,86692930900,9901182217.100061,354552285.2999579,354553507.6999579,354553507.6999579
2000,4,512,32,prob_../../binaries/lesolve_O0,10332196830,56006508,56008428,56008428,824111077568.0,86692863828,86692930900,86692930900,9901182217.100061,354552285.2999579,354553507.6999579,354553507.6999579
2000,4,512,32,../../binaries/lesolve_O1,2276136630,406373268,406375188,406375188,81121488248.0,19224869748,19224936820,19224936820,1657375981.0998971,231898576.60003182,231899799.0000318,231899799.0000318
2000,4,512,32,prob_../../binaries/lesolve_O1,2276136630,406373268,406375188,406375188,81121488248.0,19224869748,19224936820,19224936820,1657375981.0998971,231898576.60003182,231899799.0000318,231899799.0000318
10,8,256,8,../../binaries/lesolve_O2,4434976250,1341465288,2421201496,1351860900,114043990680.0,36984138680,84978471892.0,37440399812.0,2698505756.7325544,696760023.7392254,1384435096.4003606,703338204.9398339
10,8,256,8,prob_../../binaries/lesolve_O2,4434976250,1341465288,2421201496,1343131200,114043990680.0,36984138680,84978471892.0,37061419372.0,2698505756.7325544,696760023.7392254,1384435096.4003606,697844019.4393348
2000,4,512,32,../../binaries/lesolve_O2,2145956250,303315652,303317572,303317572,74480971640.0,16221145960,16221213032,16221213032,1553995756.799959,177685205.6999715,177686428.0999715,177686428.0999715
2000,4,512,32,prob_../../binaries/lesolve_O2,2145956250,303315652,303317572,303317572,74480971640.0,16221145960,16221213032,16221213032,1553995756.799959,177685205.6999715,177686428.0999715,177686428.0999715
2000,4,512,32,../../binaries/lesolve_O3,6248010,535548,537468,537468,230707936.0,40594616,40661688,40661688,4572831.999999955,351879.8000000018,353102.2000000018,353102.2000000018
2000,4,512,32,prob_../../binaries/lesolve_O3,6248010,535548,537468,537468,230707936.0,40594616,40661688,40661688,4572831.999999955,351879.8000000018,353102.2000000018,353102.2000000018
2000,4,512,32,../../binaries/qsort_O0,239016510,2870540,2872460,2872460,14902543296.0,1740945356,1741012428,1741012428,188694830.19999957,9043900.199999852,9045122.599999852,9045122.599999852
2000,4,512,32,prob_../../binaries/qsort_O0,239016510,2870540,2872460,2872460,14902543296.0,1740945356,1741012428,1741012428,188694830.19999957,9043900.199999852,9045122.599999852,9045122.599999852
2000,4,512,32,../../binaries/qsort_O1,123537660,25057696,25059616,25059616,5076019576.0,1178180576,1178247648,1178247648,89185283.49999996,14806126.699999971,14807349.09999997,14807349.09999997
2000,4,512,32,prob_../../binaries/qsort_O1,123537660,25057696,25059616,25059616,5076019576.0,1178180576,1178247648,1178247648,89185283.49999996,14806126.699999971,14807349.09999997,14807349.09999997
2000,4,512,32,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,4,512,32,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,4,512,32,../../binaries/qsort_O3,128084580,23810080,23812000,23812000,5336299608.0,1180395668,1180462740,1180462740,92724409.89999989,14306786.800000032,14308009.200000033,14308009.200000033
2000,4,512,32,prob_../../binaries/qsort_O3,128084580,23810080,23812000,23812000,5336299608.0,1180395668,1180462740,1180462740,92724409.89999989,14306786.800000032,14308009.200000033,14308009.200000033
2000,4,512,64,../../binaries/db,3165092210,840562188,840563084,840563084,267296951680.0,55815575580,55815622172,55815622172,3166279179.9000063,582339910.8002567,582340621.2002567,582340621.2002567
2000,4,512,64,prob_../../binaries/db,3165092210,840562188,840563084,840563084,267296951680.0,55815575580,55815622172,55815622172,3166279179.9000063,582339910.8002567,582340621.2002567,582340621.2002567
2000,4,512,64,../../binaries/lesolve_O0,4821691854,23530024,23530920,23530920,741393531008.0,86043334148,86043380740,86043380740,7145929729.100039,338314043.29996103,338314753.699961,338314753.699961
2000,4,512,64,prob_../../binaries/lesolve_O0,4821691854,23530024,23530920,23530920,741393531008.0,86043334148,86043380740,86043380740,7145929729.100039,338314043.29996103,338314753.699961,338314753.699961
2000,4,512,64,../../binaries/lesolve_O1,1062197094,160570840,160571736,160571736,58830915928.0,14308821188,14308867780,14308867780,1050406213.0999949,108997362.5999829,108998072.99998291,108998072.99998291
2000,4,512,64,prob_../../binaries/lesolve_O1,1062197094,160570840,160571736,160571736,58830915928.0,14308821188,14308867780,14308867780,1050406213.0999949,108997362.5999829,108998072.99998291,108998072.99998291
2000,4,512,64,../../binaries/lesolve_O2,1001446250,112618724,112619620,112619620,53367166200.0,12407207400,12407253992,12407253992,981740756.7999947,82336741.7000085,82337452.1000085,82337452.1000085
2000,4,512,64,prob_../../binaries/lesolve_O2,1001446250,112618724,112619620,112619620,53367166200.0,12407207400,12407253992,12407253992,981740756.7999947,82336741.7000085,82337452.1000085,82337452.1000085
10,8,256,8,../../binaries/lesolve_O3,12912554,2744232,2761530,2777742,343153936.0,84768296,85446452.0,85812352.0,7905104.000000671,1456221.8000001258,1466945.400000126,1476863.0000001262
10,8,256,8,prob_../../binaries/lesolve_O3,12912554,2744232,2761530,2875758,343153936.0,84768296,85446452.0,90278768.0,7905104.000000671,1456221.8000001258,1466945.400000126,1538301.9000001245
2000,4,512,64,../../binaries/lesolve_O3,2915738,130696,131592,131592,170018176.0,32497576,32544168,32544168,2906695.9999999553,149453.80000000205,150164.20000000208,150164.20000000208
2000,4,512,64,prob_../../binaries/lesolve_O3,2915738,130696,131592,131592,170018176.0,32497576,32544168,32544168,2906695.9999999553,149453.80000000205,150164.20000000208,150164.20000000208
2000,4,512,64,../../binaries/qsort_O0,111541038,1310540,1311436,1311436,12994154656.0,1709745356,1709791948,1709791948,124957094.20000039,8263900.199999855,8264610.599999854,8264610.599999854
2000,4,512,64,prob_../../binaries/qsort_O0,111541038,1310540,1311436,1311436,12994154656.0,1709745356,1709791948,1709791948,124957094.20000039,8263900.199999855,8264610.599999854,8264610.599999854
2000,4,512,64,../../binaries/qsort_O1,57650908,12260160,12261056,12261056,3933859736.0,922229856,922276448,922276448,56241907.49999982,8407358.69999998,8408069.099999981,8408069.099999981
2000,4,512,64,prob_../../binaries/qsort_O1,57650908,12260160,12261056,12261056,3933859736.0,922229856,922276448,922276448,56241907.49999982,8407358.69999998,8408069.099999981,8408069.099999981
2000,4,512,64,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,4,512,64,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,4,512,64,../../binaries/qsort_O3,59772804,11372600,11373496,11373496,4155927448.0,931646068,931692660,931692660,58568521.89999996,8088046.799999969,8088757.1999999685,8088757.1999999685
2000,4,512,64,prob_../../binaries/qsort_O3,59772804,11372600,11373496,11373496,4155927448.0,931646068,931692660,931692660,58568521.89999996,8088046.799999969,8088757.1999999685,8088757.1999999685
2000,4,512,128,../../binaries/db,1356468090,216242064,216242448,216242448,217999667840.0,43329173100,43329209452,43329209452,2261967119.899981,270179848.7999687,270180303.19996876,270180303.19996876
2000,4,512,128,prob_../../binaries/db,1356468090,216242064,216242448,272429154,217999667840.0,43329173100,43329209452,52440536900.0,2261967119.899981,270179848.7999687,270180303.19996876,369771279.00011325
2000,4,512,128,../../binaries/lesolve_O0,2066439366,8824924,8825308,8825308,658795928288.0,85749232148,85749268500,85749268500,5768303485.09996,330961493.29996234,330961947.6999623,330961947.6999623
2000,4,512,128,prob_../../binaries/lesolve_O0,2066439366,8824924,8825308,8825308,658795928288.0,85749232148,85749268500,85749268500,5768303485.09996,330961493.29996234,330961947.6999623,330961947.6999623
2000,4,512,128,../../binaries/lesolve_O1,455227326,36105168,36105552,36105552,44703302168.0,11819507748,11819544100,11819544100,746921329.1000123,46764526.59999614,46764980.99999613,46764980.99999613
2000,4,512,128,prob_../../binaries/lesolve_O1,455227326,36105168,36105552,36105552,44703302168.0,11819507748,11819544100,11819544100,746921329.1000123,46764526.59999614,46764980.99999613,46764980.99999613
2000,4,512,128,../../binaries/lesolve_O2,429191250,13788732,13789116,13789116,40145671640.0,10430607560,10430643912,10430643912,695613256.7999995,32921745.700000122,32922200.10000012,32922200.10000012
2000,4,512,128,prob_../../binaries/lesolve_O2,429191250,13788732,13789116,13789116,40145671640.0,10430607560,10430643912,10430643912,695613256.7999995,32921745.700000122,32922200.10000012,32922200.10000012
2000,4,512,128,../../binaries/lesolve_O3,1249602,50796,51180,51180,130739776.0,30899576,30935928,30935928,2073627.9999999562,109503.80000000197,109958.20000000196,109958.20000000196
2000,4,512,128,prob_../../binaries/lesolve_O3,1249602,50796,51180,51180,130739776.0,30899576,30935928,30935928,2073627.9999999562,109503.80000000197,109958.20000000196,109958.20000000196
10,8,256,8,../../binaries/qsort_O0,493967454,41445888,96180340,88260960,17757639376.0,2512452316,4965648160.0,4581014104.0,316170302.1999902,28331574.199918613,63069367.00008505,57873308.6000672
10,8,256,8,prob_../../binaries/qsort_O0,493967454,41445888,96180340,88260960,17757639376.0,2512452316,4965648160.0,4581014104.0,316170302.1999902,28331574.199918613,63069367.00008505,57873308.6000672
2000,4,512,128,../../binaries/qsort_O0,47803302,561660,562044,562044,11078279136.0,1694767756,1694804108,1694804108,93088226.20000055,7889460.199999849,7889914.599999849,7889914.599999849
2000,4,512,128,prob_../../binaries/qsort_O0,47803302,561660,562044,562044,11078279136.0,1694767756,1694804108,1694804108,93088226.20000055,7889460.199999849,7889914.599999849,7889914.599999849
2000,4,512,128,../../binaries/qsort_O1,24707532,4197420,4197804,4197804,3099417016.0,760975056,761011408,761011408,39770219.499999836,4375988.699999927,4376443.099999927,4376443.099999927
2000,4,512,128,prob_../../binaries/qsort_O1,24707532,4197420,4197804,4197804,3099417016.0,760975056,761011408,761011408,39770219.499999836,4375988.699999927,4376443.099999927,4376443.099999927
2000,4,512,128,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,4,512,128,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,4,512,128,../../binaries/qsort_O3,25616916,3414980,3415364,3415364,3286946328.0,772493668,772530020,772530020,41490577.89999989,4109236.7999998783,4109691.199999878,4109691.199999878
2000,4,512,128,prob_../../binaries/qsort_O3,25616916,3414980,3415364,3415364,3286946328.0,772493668,772530020,772530020,41490577.89999989,4109236.7999998783,4109691.199999878,4109691.199999878
2000,4,512,256,../../binaries/db,452156030,72084044,72084172,90795806,153976621600.0,40446012700,40446043932,46573522580.0,1809811089.899983,198100838.7999524,198101165.1999524,278954604.9999843
2000,4,512,256,prob_../../binaries/db,452156030,72084044,72084172,163166372,153976621600.0,40446012700,40446043932,68257993452.0,1809811089.899983,198100838.7999524,198101165.1999524,586247582.2002255
2000,4,512,256,../../binaries/lesolve_O0,688813122,2941640,2941768,2941768,535019468048.0,85631566468,85631597700,85631597700,5079490363.100037,328019851.2999631,328020177.6999631,328020177.6999631
2000,4,512,256,prob_../../binaries/lesolve_O0,688813122,2941640,2941768,2941768,535019468048.0,85631566468,85631597700,85631597700,5079490363.100037,328019851.2999631,328020177.6999631,328020177.6999631
2000,4,512,256,../../binaries/lesolve_O1,151742442,14958708,14958836,14958836,31674840088.0,11396578548,11396609780,11396609780,595178887.1000258,36191296.60000256,36191623.000002556,36191623.000002556
2000,4,512,256,prob_../../binaries/lesolve_O1,151742442,14958708,14958836,15213694,31674840088.0,11396578548,11396609780,11467609472.0,595178887.1000258,36191296.60000256,36191623.000002556,37864166.2000011
2000,4,512,256,../../binaries/lesolve_O2,143063750,2946528,2946656,2946656,28205740680.0,10213763480,10213794712,10213794712,552549506.8000095,27500643.699999414,27500970.099999417,27500970.099999417
2000,4,512,256,prob_../../binaries/lesolve_O2,143063750,2946528,2946656,2946656,28205740680.0,10213763480,10213794712,10213794712,552549506.8000095,27500643.699999414,27500970.099999417,27500970.099999417
2000,4,512,256,../../binaries/lesolve_O3,416534,19680,19808,19808,93233536.0,30277256,30308488,30308488,1657093.9999999565,93945.80000000194,94272.20000000195,94272.20000000195
2000,4,512,256,prob_../../binaries/lesolve_O3,416534,19680,19808,19808,93233536.0,30277256,30308488,30308488,1657093.9999999565,93945.80000000194,94272.20000000195,94272.20000000195
2000,4,512,256,../../binaries/qsort_O0,15934434,187220,187348,187348,8196978976.0,1687278956,1687310188,1687310188,77153792.20000055,7702240.199999846,7702566.599999845,7702566.599999845
2000,4,512,256,prob_../../binaries/qsort_O0,15934434,187220,187348,187348,8196978976.0,1687278956,1687310188,1687310188,77153792.20000055,7702240.199999846,7702566.599999845,7702566.599999845
10,8,256,8,../../binaries/qsort_O1,255311164,112219472,354488252,755206206,7096976456.0,2921416096,14212897060.0,31234049496.0,155072035.50016472,58387014.700010665,216699970.40002137,467642270.699602
10,8,256,8,prob_../../binaries/qsort_O1,255311164,112219472,354488252,336702260,7096976456.0,2921416096,14212897060.0,13395958468.0,155072035.50016472,58387014.700010665,216699970.40002137,206021080.6000364
2000,4,512,256,../../binaries/qsort_O1,8235844,2005108,2005236,2024240,2155470056.0,717128816,717160048,722102724.0,31534375.499999795,3279832.699999923,3280159.0999999233,3360297.3999999207
2000,4,512,256,prob_../../binaries/qsort_O1,8235844,2005108,2005236,2377258,2155470056.0,717128816,717160048,858972036.0,31534375.499999795,3279832.699999923,3280159.0999999233,5665785.099999937
2000,4,512,256,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,4,512,256,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,4,512,256,../../binaries/qsort_O3,8538972,1615508,1615636,1615636,2294865688.0,736504228,736535460,736535460,32951605.899999846,3209500.799999891,3209827.1999998908,3209827.1999998908
2000,4,512,256,prob_../../binaries/qsort_O3,8538972,1615508,1615636,1615636,2294865688.0,736504228,736535460,736535460,32951605.899999846,3209500.799999891,3209827.1999998908,3209827.1999998908
2000,4,512,512,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,4,512,512,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,4,512,512,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,4,512,512,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,4,512,512,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,4,512,512,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,4,512,512,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,4,512,512,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,4,512,512,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,4,512,512,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,4,512,512,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,4,512,512,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,4,512,512,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,4,512,512,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
10,1,2048,128,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,1,2048,128,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,8,256,8,../../binaries/qsort_O2,372,24,24,24,16248.0,1688,1688,1688,269.5,19.4,19.4,19.4
10,8,256,8,prob_../../binaries/qsort_O2,372,24,24,24,16248.0,1688,1688,1688,269.5,19.4,19.4,19.4
2000,4,512,512,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,4,512,512,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,4,512,512,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,4,512,512,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,8,256,8,../../binaries/db,14016836930,7252561696,7252567648,11475778674,425270239600.0,184055565740,184055713452,334970602344.0,8592151539.900114,3788339664.799351,3788342903.1993513,6785211988.101849
2000,8,256,8,prob_../../binaries/db,14016836930,7252561696,7252567648,10510413988,425270239600.0,184055565740,184055713452,300568845172.0,8592151539.900114,3788339664.799351,3788342903.1993513,6099722110.8018875
2000,8,256,8,../../binaries/lesolve_O0,21353206782,1556182240,1556188192,1556188192,948307341248.0,116696378468,116696526180,116696526180,15411687193.099989,1104640151.3000877,1104643389.7000875,1104643389.7000875
2000,8,256,8,prob_../../binaries/lesolve_O0,21353206782,1556182240,1556188192,1556188192,948307341248.0,116696378468,116696526180,116696526180,15411687193.099989,1104640151.3000877,1104643389.7000875,1104643389.7000875
2000,8,256,8,../../binaries/lesolve_O1,4704015702,1623229000,1623234952,1781906948,122720305288.0,43561984388,43562132100,47934547992.0,2871315517.0999413,840326442.599902,840329680.999902,945562071.0998553
2000,8,256,8,prob_../../binaries/lesolve_O1,4704015702,1623229000,1623234952,1699900992,122720305288.0,43561984388,43562132100,45847833160.0,2871315517.0999413,840326442.599902,840329680.999902,896959936.8998752
2000,8,256,8,../../binaries/lesolve_O2,4434976250,1222570304,1222576256,1222576256,114043990680.0,34606239000,34606386712,34606386712,2698505756.7999964,637312531.700074,637315770.100074,637315770.100074
2000,8,256,8,prob_../../binaries/lesolve_O2,4434976250,1222570304,1222576256,1222576256,114043990680.0,34606239000,34606386712,34606386712,2698505756.7999964,637312531.700074,637315770.100074,637315770.100074
2000,8,256,8,../../binaries/lesolve_O3,12912554,2672120,2678072,2678072,343153936.0,83326056,83473768,83473768,7905103.999999956,1420165.8000000012,1423404.2000000014,1423404.2000000014
2000,8,256,8,prob_../../binaries/lesolve_O3,12912554,2672120,2678072,2678072,343153936.0,83326056,83473768,83473768,7905103.999999956,1420165.8000000012,1423404.2000000014,1423404.2000000014
2000,8,256,8,../../binaries/qsort_O0,493967454,42672072,42678024,43257834,17757639376.0,2536975996,2537123708,2557027484.0,316170302.19999933,28944666.200000025,28947904.600000028,29315255.40000001
2000,8,256,8,prob_../../binaries/qsort_O0,493967454,42672072,42678024,43257834,17757639376.0,2536975996,2537123708,2557027484.0,316170302.19999933,28944666.200000025,28947904.600000028,29315255.40000001
2000,8,256,8,../../binaries/qsort_O1,255311164,106943704,106972520,255311164,7096976456.0,2815900736,2818720556.0,7096976456.0,155072035.49999988,55749130.699999996,55799968.199999996,155072035.49999988
2000,8,256,8,prob_../../binaries/qsort_O1,255311164,106943704,106972520,133948832,7096976456.0,2815900736,2818720556.0,3723586624.0,155072035.49999988,55749130.699999996,55799968.199999996,75531734.39999999
2000,8,256,8,../../binaries/qsort_O2,372,24,24,372,16248.0,1688,1688,16248.0,269.5,19.4,19.4,269.5
2000,8,256,8,prob_../../binaries/qsort_O2,372,24,24,372,16248.0,1688,1688,16248.0,269.5,19.4,19.4,269.5
10,8,256,8,../../binaries/qsort_O3,264708132,97143424,272306254,331651068,7418248888.0,2647062548,10672752292.0,13273375480.0,161036185.90014493,50973458.79998677,164128188.4000642,201718141.40010405
10,8,256,8,prob_../../binaries/qsort_O3,264708132,97143424,272306254,350065126,7418248888.0,2647062548,10672752292.0,14049455140.0,161036185.90014493,50973458.79998677,164128188.4000642,213111767.2001185
2000,8,256,8,../../binaries/qsort_O3,264708132,93972208,93978160,93978160,7418248888.0,2583638228,2583785940,2583785940,161036185.8999999,49387850.79999976,49391089.19999976,49391089.19999976
2000,8,256,8,prob_../../binaries/qsort_O3,264708132,93972208,93978160,93978160,7418248888.0,2583638228,2583785940,2583785940,161036185.8999999,49387850.79999976,49391089.19999976,49391089.19999976
2000,8,256,16,../../binaries/db,6782340450,3538380784,3538383664,5563894698,326517115040.0,109771947500,109772033772,245252861544.0,4974903299.900033,1931249208.7990353,1931250911.1990354,3829270000.0998864
2000,8,256,16,prob_../../binaries/db,6782340450,3538380784,3538383664,5100921596,326517115040.0,109771947500,109772033772,214343460692.0,4974903299.900033,1931249208.7990353,1931250911.1990354,3394975914.799773
2000,8,256,16,../../binaries/lesolve_O0,10332196830,112013016,112015896,112015896,824111077568.0,87812993988,87813080260,87813080260,9901182217.100061,382555539.2999538,382557241.69995385,382557241.69995385
2000,8,256,16,prob_../../binaries/lesolve_O0,10332196830,112013016,112015896,112015896,824111077568.0,87812993988,87813080260,87813080260,9901182217.100061,382555539.2999538,382557241.69995385,382557241.69995385
2000,8,256,16,../../binaries/lesolve_O1,2276136630,812746536,812749416,1279906622,81121488248.0,27352335108,27352421380,45310545968.0,1657375981.0998971,435085210.60006833,435086913.00006837,825355798.599893
2000,8,256,16,prob_../../binaries/lesolve_O1,2276136630,812746536,812749416,848086768,81121488248.0,27352335108,27352421380,29106475588.0,1657375981.0998971,435085210.60006833,435086913.00006837,471013386.40006727
2000,8,256,16,../../binaries/lesolve_O2,2145956250,606631304,606634184,606634184,74480971640.0,22287459000,22287545272,22287545272,1553995756.799959,329343031.6999661,329344734.09996605,329344734.09996605
2000,8,256,16,prob_../../binaries/lesolve_O2,2145956250,606631304,606634184,606634184,74480971640.0,22287459000,22287545272,22287545272,1553995756.799959,329343031.6999661,329344734.09996605,329344734.09996605
2000,8,256,16,../../binaries/lesolve_O3,6248010,1071096,1073976,1073976,230707936.0,51305576,51391848,51391848,4572831.999999955,619653.800000002,621356.2000000019,621356.2000000019
2000,8,256,16,prob_../../binaries/lesolve_O3,6248010,1071096,1073976,1073976,230707936.0,51305576,51391848,51391848,4572831.999999955,619653.800000002,621356.2000000019,621356.2000000019
2000,8,256,16,../../binaries/qsort_O0,239016510,5741080,5743960,6041106,14902543296.0,1798356156,1798442428,1815506364.0,188694830.19999957,10479170.199999835,10480872.599999836,10706891.399999835
2000,8,256,16,prob_../../binaries/qsort_O0,239016510,5741080,5743960,6041106,14902543296.0,1798356156,1798442428,1815506364.0,188694830.19999957,10479170.199999835,10480872.599999836,10706891.399999835
2000,8,256,16,../../binaries/qsort_O1,123537660,50115392,50128880,123537660,5076019576.0,1679334496,1682630636.0,5076019576.0,89185283.49999996,27334974.699999914,27378148.19999991,89185283.49999996
2000,8,256,16,prob_../../binaries/qsort_O1,123537660,50115392,50128880,63363408,5076019576.0,1679334496,1682630636.0,2459164304.0,89185283.49999996,27334974.699999914,27378148.19999991,40239022.39999977
2000,8,256,16,../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
2000,8,256,16,prob_../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
2000,8,256,16,../../binaries/qsort_O3,128084580,47620160,47623040,47623040,5336299608.0,1656597268,1656683540,1656683540,92724409.89999989,26211826.799999937,26213529.199999936,26213529.199999936
2000,8,256,16,prob_../../binaries/qsort_O3,128084580,47620160,47623040,47623040,5336299608.0,1656597268,1656683540,1656683540,92724409.89999989,26211826.799999937,26213529.199999936,26213529.199999936
10,8,256,16,../../binaries/db,6782340450,3407012352,9164619178,9348739178,326517115040.0,107144578860,540623230372.0,569185150952.0,4974903299.878048,1865564992.923587,6401225203.279705,6712639384.75335
10,8,256,16,prob_../../binaries/db,6782340450,3407012352,9164619178,9348739178,326517115040.0,107144578860,540623230372.0,569185150952.0,4974903299.878048,1865564992.923587,6401225203.279705,6712639384.75335
2000,8,256,32,../../binaries/db,3165092210,1681124376,1681125720,2607886634,267296951680.0,72626819340,72626874892,194281254184.0,3166279179.9000063,1002621004.8001531,1002621939.2001531,2351265968.0994697
2000,8,256,32,prob_../../binaries/db,3165092210,1681124376,1681125720,2396094484,267296951680.0,72626819340,72626874892,166522479412.0,3166279179.9000063,1002621004.8001531,1002621939.2001531,2042562358.7992437
2000,8,256,32,../../binaries/lesolve_O0,4821691854,47060048,47061392,47061392,741393531008.0,86513934628,86513990180,86513990180,7145929729.100039,350079055.29995906,350079989.69995904,350079989.69995904
2000,8,256,32,prob_../../binaries/lesolve_O0,4821691854,47060048,47061392,47061392,741393531008.0,86513934628,86513990180,86513990180,7145929729.100039,350079055.29995906,350079989.69995904,350079989.69995904
2000,8,256,32,../../binaries/lesolve_O1,1062197094,321141680,321143024,969681864,58830915928.0,17520237988,17520293540,54079483532.0,1050406213.0999949,189282782.60001627,189283717.00001627,942481273.5999491
2000,8,256,32,prob_../../binaries/lesolve_O1,1062197094,321141680,321143024,344611914,58830915928.0,17520237988,17520293540,19390142108.0,1050406213.0999949,189282782.60001627,189283717.00001627,223073485.0000316
2000,8,256,32,../../binaries/lesolve_O2,1001446250,225237448,225238792,225238792,53367166200.0,14659581880,14659637432,14659637432,981740756.7999947,138646103.69999567,138647038.09999567,138647038.09999567
2000,8,256,32,prob_../../binaries/lesolve_O2,1001446250,225237448,225238792,225238792,53367166200.0,14659581880,14659637432,14659637432,981740756.7999947,138646103.69999567,138647038.09999567,138647038.09999567
2000,8,256,32,../../binaries/lesolve_O3,2915738,261392,262736,262736,170018176.0,35111496,35167048,35167048,2906695.9999999553,214801.80000000205,215736.20000000205,215736.20000000205
2000,8,256,32,prob_../../binaries/lesolve_O3,2915738,261392,262736,262736,170018176.0,35111496,35167048,35167048,2906695.9999999553,214801.80000000205,215736.20000000205,215736.20000000205
2000,8,256,32,../../binaries/qsort_O0,111541038,2621080,2622424,2761682,12994154656.0,1735956156,1736011708,1750721724.0,124957094.20000039,8919170.199999852,8920104.59999985,9067179.399999853
2000,8,256,32,prob_../../binaries/qsort_O0,111541038,2621080,2622424,2761682,12994154656.0,1735956156,1736011708,1750721724.0,124957094.20000039,8919170.199999852,8920104.59999985,9067179.399999853
2000,8,256,32,../../binaries/qsort_O1,57650908,24520320,24510012,57650908,3933859736.0,1167433056,1207134612.0,3933859736.0,56241907.49999982,14537438.699999971,15015809.499999965,56241907.49999982
2000,8,256,32,prob_../../binaries/qsort_O1,57650908,24520320,24510012,30285664,3933859736.0,1167433056,1207134612.0,1839691184.0,56241907.49999982,14537438.699999971,15015809.499999965,23700150.399999835
2000,8,256,32,../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
2000,8,256,32,prob_../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
2000,8,256,32,../../binaries/qsort_O3,59772804,22745200,22756716,22746544,4155927448.0,1159098068,1196342760.0,1159153620,58568521.89999996,13774346.800000027,14159257.900000032,13775281.200000027
2000,8,256,32,prob_../../binaries/qsort_O3,59772804,22745200,22756716,22746544,4155927448.0,1159098068,1196342760.0,1159153620,58568521.89999996,13774346.800000027,14159257.900000032,13775281.200000027
2000,8,256,64,../../binaries/db,1356468090,432484128,432484704,1051902278,217999667840.0,47654014380,47654054572,162222542996.0,2261967119.899981,378300880.80014503,378301431.20014507,1640852785.7996223
2000,8,256,64,prob_../../binaries/db,1356468090,432484128,432484704,920121382,217999667840.0,47654014380,47654054572,137968284448.0,2261967119.899981,378300880.80014503,378301431.20014507,1372341265.4997258
10,8,256,16,../../binaries/lesolve_O0,10332196830,106446632,739823808,106621308,824111077568.0,87701666308,134183857140.0,87714502140.0,9901182217.131336,379772347.29380554,869487962.9780078,379907285.9938479
10,8,256,16,prob_../../binaries/lesolve_O0,10332196830,106446632,739823808,106621308,824111077568.0,87701666308,134183857140.0,87714502140.0,9901182217.131336,379772347.29380554,869487962.9780078,379907285.9938479
2000,8,256,64,../../binaries/lesolve_O0,2066439366,17649848,17650424,17650424,658795928288.0,85925730628,85925770820,85925770820,5768303485.09996,335373955.29996157,335374505.6999616,335374505.6999616
2000,8,256,64,prob_../../binaries/lesolve_O0,2066439366,17649848,17650424,17650424,658795928288.0,85925730628,85925770820,85925770820,5768303485.09996,335373955.29996157,335374505.6999616,335374505.6999616
2000,8,256,64,../../binaries/lesolve_O1,455227326,72210336,72210912,404391906,44703302168.0,12541611108,12541651300,40799350800.0,746921329.1000123,64817110.59999025,64817660.99999025,654293217.1999909
2000,8,256,64,prob_../../binaries/lesolve_O1,455227326,72210336,72210912,77065624,44703302168.0,12541611108,12541651300,13356135212.0,746921329.1000123,64817110.59999025,64817660.99999025,80567694.09998679
2000,8,256,64,../../binaries/lesolve_O2,429191250,27577464,27578040,27578040,40145671640.0,10706382200,10706422392,10706422392,695613256.7999995,39816111.700004645,39816662.10000464,39816662.10000464
2000,8,256,64,prob_../../binaries/lesolve_O2,429191250,27577464,27578040,27578040,40145671640.0,10706382200,10706422392,10706422392,695613256.7999995,39816111.700004645,39816662.10000464,39816662.10000464
2000,8,256,64,../../binaries/lesolve_O3,1249602,101592,102168,102168,130739776.0,31915496,31955688,31955688,2073627.9999999562,134901.800000002,135452.200000002,135452.200000002
2000,8,256,64,prob_../../binaries/lesolve_O3,1249602,101592,102168,102168,130739776.0,31915496,31955688,31955688,2073627.9999999562,134901.800000002,135452.200000002,135452.200000002
2000,8,256,64,../../binaries/qsort_O0,47803302,1123320,1123896,1183578,11078279136.0,1706000956,1706041148,1718355804.0,93088226.20000055,8170290.199999851,8170840.599999852,8278127.399999856
2000,8,256,64,prob_../../binaries/qsort_O0,47803302,1123320,1123896,1183578,11078279136.0,1706000956,1706041148,1718355804.0,93088226.20000055,8170290.199999851,8170840.599999852,8278127.399999856
2000,8,256,64,../../binaries/qsort_O1,24707532,8394840,8291016,24707532,3099417016.0,844923456,952167672.0,3099417016.0,39770219.499999836,6474698.699999966,7893767.399999975,39770219.499999836
2000,8,256,64,prob_../../binaries/qsort_O1,24707532,8394840,8291016,11019984,3099417016.0,844923456,952167672.0,1412295824.0,39770219.499999836,6474698.699999966,7893767.399999975,14067310.39999993
2000,8,256,64,../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
2000,8,256,64,prob_../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
2000,8,256,64,../../binaries/qsort_O3,25616916,6829960,6830536,6830536,3286946328.0,840793268,840833460,840833460,41490577.89999989,5816726.799999931,5817277.199999931,5817277.199999931
2000,8,256,64,prob_../../binaries/qsort_O3,25616916,6829960,6830536,6830536,3286946328.0,840793268,840833460,840833460,41490577.89999989,5816726.799999931,5817277.199999931,5817277.199999931
2000,8,256,128,../../binaries/db,452156030,144168088,144168280,350629298,153976621600.0,41887693580,41887726092,117492819876.0,1809811089.899983,234142860.7999589,234143219.19995892,1290216295.799812
2000,8,256,128,prob_../../binaries/db,452156030,144168088,144168280,306700810,153976621600.0,41887693580,41887726092,101545288288.0,1809811089.899983,234142860.7999589,234143219.19995892,1065630979.5000613
2000,8,256,128,../../binaries/lesolve_O0,688813122,5883280,5883472,5883472,535019468048.0,85690399268,85690431780,85690431780,5079490363.100037,329490671.2999626,329491029.69996256,329491029.69996256
2000,8,256,128,prob_../../binaries/lesolve_O0,688813122,5883280,5883472,5883472,535019468048.0,85690399268,85690431780,85690431780,5079490363.100037,329490671.2999626,329491029.69996256,329491029.69996256
10,8,256,16,../../binaries/lesolve_O1,2276136630,880558504,1863801560,1973915584,81121488248.0,28708574468,110210059120.0,116121879880.0,1657375981.1878192,468991194.59985214,1293371111.2006252,1372434576.401069
10,8,256,16,prob_../../binaries/lesolve_O1,2276136630,880558504,1863801560,2075959744,81121488248.0,28708574468,110210059120.0,124137075160.0,1657375981.1878192,468991194.59985214,1293371111.2006252,1452448398.4029293
2000,8,256,128,../../binaries/lesolve_O1,151742442,29917416,29903998,151742442,31674840088.0,11695752708,12232997088.0,31674840088.0,595178887.1000258,43670650.5999977,60667452.89999139,595178887.1000258
2000,8,256,128,prob_../../binaries/lesolve_O1,151742442,29917416,29903998,49713330,31674840088.0,11695752708,12232997088.0,15880914024.0,595178887.1000258,43670650.5999977,60667452.89999139,146070448.99999553
2000,8,256,128,../../binaries/lesolve_O2,143063750,5893056,5893248,5893248,28205740680.0,10272694040,10272726552,10272726552,552549506.8000095,28973907.699999634,28974266.099999633,28974266.099999633
2000,8,256,128,prob_../../binaries/lesolve_O2,143063750,5893056,5893248,5893248,28205740680.0,10272694040,10272726552,10272726552,552549506.8000095,28973907.699999634,28974266.099999633,28974266.099999633
2000,8,256,128,../../binaries/lesolve_O3,416534,39360,39552,39552,93233536.0,30670856,30703368,30703368,1657093.9999999565,103785.80000000197,104144.20000000198,104144.20000000198
2000,8,256,128,prob_../../binaries/lesolve_O3,416534,39360,39552,39552,93233536.0,30670856,30703368,30703368,1657093.9999999565,103785.80000000197,104144.20000000198,104144.20000000198
2000,8,256,128,../../binaries/qsort_O0,15934434,374440,374632,394526,8196978976.0,1691023356,1691055868,1699761324.0,77153792.20000055,7795850.199999845,7796208.599999844,7883601.399999848
2000,8,256,128,prob_../../binaries/qsort_O0,15934434,374440,374632,394526,8196978976.0,1691023356,1691055868,1699761324.0,77153792.20000055,7795850.199999845,7796208.599999844,7883601.399999848
2000,8,256,128,../../binaries/qsort_O1,8235844,4010216,3534782,8235844,2155470056.0,757230976,963232700.0,2155470056.0,31534375.499999795,4282386.699999922,8206171.399999961,31534375.499999795
2000,8,256,128,prob_../../binaries/qsort_O1,8235844,4010216,3534782,8235844,2155470056.0,757230976,963232700.0,2155470056.0,31534375.499999795,4282386.699999922,8206171.399999961,31534375.499999795
2000,8,256,128,../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
2000,8,256,128,prob_../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
2000,8,256,128,../../binaries/qsort_O3,8538972,3231016,3005748,3885324,2294865688.0,768814388,959715804.0,905977816.0,32951605.899999846,4017254.7999998783,7116409.499999952,6494707.199999952
2000,8,256,128,prob_../../binaries/qsort_O3,8538972,3231016,3005748,3231208,2294865688.0,768814388,959715804.0,768846900,32951605.899999846,4017254.7999998783,7116409.499999952,4017613.199999878
2000,8,256,256,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,8,256,256,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,8,256,256,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,8,256,256,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,8,256,256,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,8,256,256,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
10,8,256,16,../../binaries/lesolve_O2,2145956250,654035736,1279640408,659064976,74480971640.0,23235547640,69548555172.0,23601700652.0,1553995756.7632582,353045247.70127684,842126832.4492037,356940365.8018378
10,8,256,16,prob_../../binaries/lesolve_O2,2145956250,654035736,1279640408,654838396,74480971640.0,23235547640,69548555172.0,23298939412.0,1553995756.7632582,353045247.70127684,842126832.4492037,353697740.30136806
2000,8,256,256,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,8,256,256,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,8,256,256,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,8,256,256,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,8,256,256,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,8,256,256,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,8,256,256,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,8,256,256,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,8,256,256,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,8,256,256,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,8,256,256,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,8,256,256,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,16,128,4,../../binaries/db,14016836930,14505123392,14016836930,14016836930,425270239600.0,329106799660,425270239600.0,425270239600.0,8592151539.900114,7414620512.803627,8592151539.900114,8592151539.900114
2000,16,128,4,prob_../../binaries/db,14016836930,14505123392,14016836930,14088729866,425270239600.0,329106799660,425270239600.0,422385899960.0,8592151539.900114,7414620512.803627,8592151539.900114,8564380722.599728
2000,16,128,4,../../binaries/lesolve_O0,21353206782,3112364480,3112374400,3112374400,948307341248.0,147820023268,147820250340,147820250340,15411687193.099989,1882731271.3002322,1882736493.700232,1882736493.700232
2000,16,128,4,prob_../../binaries/lesolve_O0,21353206782,3112364480,3112374400,3112374400,948307341248.0,147820023268,147820250340,147820250340,15411687193.099989,1882731271.3002322,1882736493.700232,1882736493.700232
2000,16,128,4,../../binaries/lesolve_O1,4704015702,3246458000,3169594564,4704015702,122720305288.0,76026564388,75110503008.0,122720305288.0,2871315517.0999413,1651940942.5997372,1632924908.4997432,2871315517.0999413
2000,16,128,4,prob_../../binaries/lesolve_O1,4704015702,3246458000,3169594564,4613816458,122720305288.0,76026564388,75110503008.0,120421424000.0,2871315517.0999413,1651940942.5997372,1632924908.4997432,2811904038.699974
2000,16,128,4,../../binaries/lesolve_O2,4434976250,2445140608,2445150528,4434976250,114043990680.0,59057645080,59057872152,114043990680.0,2698505756.7999964,1248597683.7001529,1248602906.100153,2698505756.7999964
2000,16,128,4,prob_../../binaries/lesolve_O2,4434976250,2445140608,2445150528,2861451048,114043990680.0,59057645080,59057872152,71229573336.0,2698505756.7999964,1248597683.7001529,1248602906.100153,1537517481.400181
10,8,256,16,../../binaries/lesolve_O3,6248010,1119096,1127418,1135310,230707936.0,52265576,52790532.0,53016912.0,4572832.000000699,643653.8000000542,649889.4000000579,655647.0000000617
10,8,256,16,prob_../../binaries/lesolve_O3,6248010,1119096,1127418,1182750,230707936.0,52265576,52790532.0,56616288.0,4572832.000000699,643653.8000000542,649889.4000000579,691797.9000000823
2000,16,128,4,../../binaries/lesolve_O3,12912554,5344240,5354160,12912554,343153936.0,136768456,136995528,343153936.0,7905103.999999956,2756225.800000002,2761448.200000002,7905103.999999956
2000,16,128,4,prob_../../binaries/lesolve_O3,12912554,5344240,5354160,12912554,343153936.0,136768456,136995528,343153936.0,7905103.999999956,2756225.800000002,2761448.200000002,7905103.999999956
2000,16,128,4,../../binaries/qsort_O0,493967454,85344144,85354064,85901434,17757639376.0,3390417436,3390644508,3409899484.0,316170302.19999933,50280702.2000004,50285924.600000404,50637055.40000039
2000,16,128,4,prob_../../binaries/qsort_O0,493967454,85344144,85354064,85901434,17757639376.0,3390417436,3390644508,3409899484.0,316170302.19999933,50280702.2000004,50285924.600000404,50637055.40000039
2000,16,128,4,../../binaries/qsort_O1,255311164,213887408,185888984,255311164,7096976456.0,4954774816,4777296148.0,7096976456.0,155072035.49999988,109220982.7000003,102045543.90000041,155072035.49999988
2000,16,128,4,prob_../../binaries/qsort_O1,255311164,213887408,185888984,255311164,7096976456.0,4954774816,4777296148.0,7096976456.0,155072035.49999988,109220982.7000003,102045543.90000041,155072035.49999988
2000,16,128,4,../../binaries/qsort_O2,372,48,48,372,16248.0,2168,2168,16248.0,269.5,31.4,31.4,269.5
2000,16,128,4,prob_../../binaries/qsort_O2,372,48,48,372,16248.0,2168,2168,16248.0,269.5,31.4,31.4,269.5
2000,16,128,4,../../binaries/qsort_O3,264708132,187944416,169180794,264708132,7418248888.0,4463082388,4432693824.0,7418248888.0,161036185.8999999,96373954.80000006,92590295.80000016,161036185.8999999
2000,16,128,4,prob_../../binaries/qsort_O3,264708132,187944416,169180794,264708132,7418248888.0,4463082388,4432693824.0,7418248888.0,161036185.8999999,96373954.80000006,92590295.80000016,161036185.8999999
2000,16,128,8,../../binaries/db,6782340450,7076761568,6782340450,6782340450,326517115040.0,180539563180,326517115040.0,326517115040.0,4974903299.900033,3700439600.799339,4974903299.900033,4974903299.900033
2000,16,128,8,prob_../../binaries/db,6782340450,7076761568,6782340450,6819847642,326517115040.0,180539563180,326517115040.0,320810622760.0,4974903299.900033,3700439600.799339,4974903299.900033,4929939610.60006
2000,16,128,8,../../binaries/lesolve_O0,10332196830,224026032,224030832,224030832,824111077568.0,90053254308,90053378980,90053378980,9901182217.100061,438562047.2999448,438564709.69994485,438564709.69994485
2000,16,128,8,prob_../../binaries/lesolve_O0,10332196830,224026032,224030832,224030832,824111077568.0,90053254308,90053378980,90053378980,9901182217.100061,438562047.2999448,438564709.69994485,438564709.69994485
2000,16,128,8,../../binaries/lesolve_O1,2276136630,1625493072,1584027798,2276136630,81121488248.0,43607265828,43739501828.0,81121488248.0,1657375981.0998971,841458478.5999017,840268459.3999064,1657375981.0998971
2000,16,128,8,prob_../../binaries/lesolve_O1,2276136630,1625493072,1584027798,2232309640,81121488248.0,43607265828,43739501828.0,79471247704.0,1657375981.0998971,841458478.5999017,840268459.3999064,1620160239.3998911
2000,16,128,8,../../binaries/lesolve_O2,2145956250,1213262608,1213267408,2145956250,74480971640.0,34420085080,34420209752,74480971640.0,1553995756.799959,632658683.700072,632661346.100072,1553995756.799959
2000,16,128,8,prob_../../binaries/lesolve_O2,2145956250,1213262608,1213267408,1403857074,74480971640.0,34420085080,34420209752,43029886220.0,1553995756.799959,632658683.700072,632661346.100072,805979736.9000448
2000,16,128,8,../../binaries/lesolve_O3,6248010,2142192,2146992,6248010,230707936.0,72727496,72852168,230707936.0,4572831.999999955,1155201.800000002,1157864.2000000018,4572831.999999955
2000,16,128,8,prob_../../binaries/lesolve_O3,6248010,2142192,2146992,6248010,230707936.0,72727496,72852168,230707936.0,4572831.999999955,1155201.800000002,1157864.2000000018,4572831.999999955
10,8,256,16,../../binaries/qsort_O0,239016510,6171784,32614924,28768328,14902543296.0,1806970236,3798640960.0,3476294344.0,188694830.20001218,10694522.200003153,31286658.99990997,28126992.59991897
10,8,256,16,prob_../../binaries/qsort_O0,239016510,6171784,32614924,28768328,14902543296.0,1806970236,3798640960.0,3476294344.0,188694830.20001218,10694522.200003153,31286658.99990997,28126992.59991897
2000,16,128,8,../../binaries/qsort_O0,239016510,11482160,11486960,11785002,14902543296.0,1913177756,1913302428,1930384284.0,188694830.19999957,13349710.199999807,13352372.599999808,13578839.399999812
2000,16,128,8,prob_../../binaries/qsort_O0,239016510,11482160,11486960,11785002,14902543296.0,1913177756,1913302428,1930384284.0,188694830.19999957,13349710.199999807,13352372.599999808,13578839.399999812
2000,16,128,8,../../binaries/qsort_O1,123537660,100230784,86654328,123537660,5076019576.0,2681642336,2948947788.0,5076019576.0,89185283.49999996,52392670.699999966,52346018.49999986,89185283.49999996
2000,16,128,8,prob_../../binaries/qsort_O1,123537660,100230784,86654328,123537660,5076019576.0,2681642336,2948947788.0,5076019576.0,89185283.49999996,52392670.699999966,52346018.49999986,89185283.49999996
2000,16,128,8,../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
2000,16,128,8,prob_../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
2000,16,128,8,../../binaries/qsort_O3,128084580,95240320,84448918,128084580,5336299608.0,2609000468,2892881880.0,5336299608.0,92724409.89999989,50021906.79999975,50362033.099999614,92724409.89999989
2000,16,128,8,prob_../../binaries/qsort_O3,128084580,95240320,84448918,128084580,5336299608.0,2609000468,2892881880.0,5336299608.0,92724409.89999989,50021906.79999975,50362033.099999614,92724409.89999989
2000,16,128,16,../../binaries/db,3165092210,3362248752,3165092210,3165092210,267296951680.0,106249306860,267296951680.0,267296951680.0,3166279179.9000063,1843183192.7991004,3166279179.9000063,3166279179.9000063
2000,16,128,16,prob_../../binaries/db,3165092210,3362248752,3165092210,3185409210,267296951680.0,106249306860,267296951680.0,260636816200.0,3166279179.9000063,1843183192.7991004,3166279179.9000063,3112720394.600148
2000,16,128,16,../../binaries/lesolve_O0,4821691854,94120096,94122336,94122336,741393531008.0,87455135588,87455209060,87455209060,7145929729.100039,373609079.29995495,373610461.6999549,373610461.6999549
2000,16,128,16,prob_../../binaries/lesolve_O0,4821691854,94120096,94122336,94122336,741393531008.0,87455135588,87455209060,87455209060,7145929729.100039,373609079.29995495,373610461.6999549,373610461.6999549
2000,16,128,16,../../binaries/lesolve_O1,1062197094,642283360,624371632,1062197094,58830915928.0,23943071588,24627383088.0,58830915928.0,1050406213.0999949,349853622.6000573,360182652.50005764,1050406213.0999949
2000,16,128,16,prob_../../binaries/lesolve_O1,1062197094,642283360,624371632,1034715032,58830915928.0,23943071588,24627383088.0,57404978744.0,1050406213.0999949,349853622.6000573,360182652.50005764,1020496798.1999769
2000,16,128,16,../../binaries/lesolve_O2,1001446250,450474896,450477136,1001435340,53367166200.0,19164330840,19164404312,53366575444.0,981740756.7999947,251264827.69994703,251266210.09994704,981723689.1999947
2000,16,128,16,prob_../../binaries/lesolve_O2,1001446250,450474896,450477136,467032670,53367166200.0,19164330840,19164404312,20216979320.0,981740756.7999947,251264827.69994703,251266210.09994704,270970477.1999465
2000,16,128,16,../../binaries/lesolve_O3,2915738,522784,525024,2915738,170018176.0,40339336,40412808,170018176.0,2906695.9999999553,345497.8000000018,346880.2000000018,2906695.9999999553
2000,16,128,16,prob_../../binaries/lesolve_O3,2915738,522784,525024,2915738,170018176.0,40339336,40412808,170018176.0,2906695.9999999553,345497.8000000018,346880.2000000018,2906695.9999999553
2000,16,128,16,../../binaries/qsort_O0,111541038,5242160,5244400,5384666,12994154656.0,1788377756,1788451228,1803181404.0,124957094.20000039,10229710.199999837,10231092.599999836,10378671.399999838
2000,16,128,16,prob_../../binaries/qsort_O0,111541038,5242160,5244400,5384666,12994154656.0,1788377756,1788451228,1803181404.0,124957094.20000039,10229710.199999837,10231092.599999836,10378671.399999838
10,8,256,16,../../binaries/qsort_O1,123537660,52784120,169194784,363310966,5076019576.0,1732709056,11033668600.0,24575836216.0,89185283.50001408,28669338.69998801,124054226.10003833,271694650.6998167
10,8,256,16,prob_../../binaries/qsort_O1,123537660,52784120,169194784,160618644,5076019576.0,1732709056,11033668600.0,10392976628.0,89185283.50001408,28669338.69998801,124054226.10003833,117979272.60003416
2000,16,128,16,../../binaries/qsort_O1,57650908,49040640,41579790,57650908,3933859736.0,1657839456,2112592764.0,3933859736.0,56241907.49999982,26797598.699999917,30035531.499999803,56241907.49999982
2000,16,128,16,prob_../../binaries/qsort_O1,57650908,49040640,41579790,57650908,3933859736.0,1657839456,2112592764.0,3933859736.0,56241907.49999982,26797598.699999917,30035531.499999803,56241907.49999982
2000,16,128,16,../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
2000,16,128,16,prob_../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
2000,16,128,16,../../binaries/qsort_O3,59772804,45490400,39459766,59772804,4155927448.0,1614002068,2054280944.0,4155927448.0,58568521.89999996,25146946.799999945,28083707.799999878,58568521.89999996
2000,16,128,16,prob_../../binaries/qsort_O3,59772804,45490400,39459766,59772804,4155927448.0,1614002068,2054280944.0,4155927448.0,58568521.89999996,25146946.799999945,28083707.799999878,58568521.89999996
2000,16,128,32,../../binaries/db,1356468090,864968256,864969216,1356468090,217999667840.0,56303696940,56303744812,217999667840.0,2261967119.899981,594542944.8002505,594543687.2002505,2261967119.899981
2000,16,128,32,prob_../../binaries/db,1356468090,864968256,864969216,1337877666,217999667840.0,56303696940,56303744812,211171223240.0,2261967119.899981,594542944.8002505,594543687.2002505,2188954622.600077
2000,16,128,32,../../binaries/lesolve_O0,2066439366,35299696,35300656,35300656,658795928288.0,86278727588,86278775460,86278775460,5768303485.09996,344198879.29995954,344199621.6999595,344199621.6999595
2000,16,128,32,prob_../../binaries/lesolve_O0,2066439366,35299696,35300656,35300656,658795928288.0,86278727588,86278775460,86278775460,5768303485.09996,344198879.29995954,344199621.6999595,344199621.6999595
2000,16,128,32,../../binaries/lesolve_O1,455227326,144420672,138499114,455227326,44703302168.0,13985817828,14785035728.0,44703302168.0,746921329.1000123,100922278.59998381,116671192.59998213,746921329.1000123
2000,16,128,32,prob_../../binaries/lesolve_O1,455227326,144420672,138499114,228361108,44703302168.0,13985817828,14785035728.0,23761980220.0,746921329.1000123,100922278.59998381,116671192.59998213,292755198.60004437
2000,16,128,32,../../binaries/lesolve_O2,429191250,55154928,55155888,429174210,40145671640.0,11257931480,11257979352,40144668448.0,695613256.7999995,53604843.70001061,53605586.10001061,695581475.2999994
2000,16,128,32,prob_../../binaries/lesolve_O2,429191250,55154928,55155888,56968684,40145671640.0,11257931480,11257979352,11400172796.0,695613256.7999995,53604843.70001061,53605586.10001061,56519687.30001141
2000,16,128,32,../../binaries/lesolve_O3,1249602,203184,204144,1249602,130739776.0,33947336,33995208,130739776.0,2073627.9999999562,185697.80000000205,186440.20000000205,2073627.9999999562
2000,16,128,32,prob_../../binaries/lesolve_O3,1249602,203184,204144,1147492,130739776.0,33947336,33995208,122984512.0,2073627.9999999562,185697.80000000205,186440.20000000205,1876966.599999961
2000,16,128,32,../../binaries/qsort_O0,47803302,2246640,2247600,2307714,11078279136.0,1728467356,1728515228,1740838524.0,93088226.20000055,8731950.199999854,8732692.599999852,8840195.399999853
2000,16,128,32,prob_../../binaries/qsort_O0,47803302,2246640,2247600,2307714,11078279136.0,1728467356,1728515228,1740838524.0,93088226.20000055,8731950.199999854,8732692.599999852,8840195.399999853
2000,16,128,32,../../binaries/qsort_O1,24707532,16789680,13365624,24707532,3099417016.0,1012820256,1430504200.0,3099417016.0,39770219.499999836,10672118.699999971,15121693.899999935,39770219.499999836
2000,16,128,32,prob_../../binaries/qsort_O1,24707532,16789680,13365624,24707532,3099417016.0,1012820256,1430504200.0,3099417016.0,39770219.499999836,10672118.699999971,15121693.899999935,39770219.499999836
10,8,256,16,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,8,256,16,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,16,128,32,../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
2000,16,128,32,prob_../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
2000,16,128,32,../../binaries/qsort_O3,25616916,13659920,11571338,25616916,3286946328.0,977392468,1339786044.0,3286946328.0,41490577.89999989,9231706.799999978,12874932.500000022,41490577.89999989
2000,16,128,32,prob_../../binaries/qsort_O3,25616916,13659920,11571338,25524536,3286946328.0,977392468,1339786044.0,3266719820.0,41490577.89999989,9231706.799999978,12874932.500000022,41176745.39999986
2000,16,128,64,../../binaries/db,452156030,288336176,288336496,452156030,153976621600.0,44771055340,44771090412,153976621600.0,1809811089.899983,306226904.80004025,306227327.2000402,1809811089.899983
2000,16,128,64,prob_../../binaries/db,452156030,288336176,288336496,445959222,153976621600.0,44771055340,44771090412,149530487080.0,1809811089.899983,306226904.80004025,306227327.2000402,1742995400.6000493
2000,16,128,64,../../binaries/lesolve_O0,688813122,11766560,11766880,11766880,535019468048.0,85808064868,85808099940,85808099940,5079490363.100037,332432311.29996204,332432733.699962,332432733.699962
2000,16,128,64,prob_../../binaries/lesolve_O0,688813122,11766560,11766880,11766880,535019468048.0,85808064868,85808099940,85808099940,5079490363.100037,332432311.29996204,332432733.699962,332432733.699962
2000,16,128,64,../../binaries/lesolve_O1,151742442,59834832,53893028,151742442,31674840088.0,12294101028,12808574908.0,31674840088.0,595178887.1000258,58629358.59999184,75408076.299988,595178887.1000258
2000,16,128,64,prob_../../binaries/lesolve_O1,151742442,59834832,53893028,93585914,31674840088.0,12294101028,12808574908.0,21119078892.0,595178887.1000258,58629358.59999184,75408076.299988,281763637.50004333
2000,16,128,64,../../binaries/lesolve_O2,143063750,11786112,11786432,11786432,28205740680.0,10390555160,10390590232,10390590232,552549506.8000095,31920435.700000018,31920858.100000016,31920858.100000016
2000,16,128,64,prob_../../binaries/lesolve_O2,143063750,11786112,11786432,11794404,28205740680.0,10390555160,10390590232,10391991976.0,552549506.8000095,31920435.700000018,31920858.100000016,31953742.40000001
2000,16,128,64,../../binaries/lesolve_O3,416534,78720,79040,416534,93233536.0,31458056,31493128,93233536.0,1657093.9999999565,123465.80000000198,123888.20000000199,1657093.9999999565
2000,16,128,64,prob_../../binaries/lesolve_O3,416534,78720,79040,414296,93233536.0,31458056,31493128,93009320.0,1657093.9999999565,123465.80000000198,123888.20000000199,1645937.6999999569
2000,16,128,64,../../binaries/qsort_O0,15934434,748880,749200,769238,8196978976.0,1698512156,1698547228,1707255564.0,77153792.20000055,7983070.1999998465,7983492.599999847,8070957.39999985
2000,16,128,64,prob_../../binaries/qsort_O0,15934434,748880,749200,769238,8196978976.0,1698512156,1698547228,1707255564.0,77153792.20000055,7983070.1999998465,7983492.599999847,8070957.39999985
2000,16,128,64,../../binaries/qsort_O1,8235844,8020432,5287242,8235844,2155470056.0,837435296,1208581140.0,2155470056.0,31534375.499999795,6287494.699999963,12552239.999999918,31534375.499999795
2000,16,128,64,prob_../../binaries/qsort_O1,8235844,8020432,5287242,8235844,2155470056.0,837435296,1208581140.0,2155470056.0,31534375.499999795,6287494.699999963,12552239.999999918,31534375.499999795
2000,16,128,64,../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
2000,16,128,64,prob_../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
10,1,2048,128,../../binaries/qsort_O3,128084580,6133536,6134736,6134736,5336299608.0,826864788,826917460,826917460,92724409.90002823,5468514.799999007,5469377.199999007,5469377.199999007
10,1,2048,128,prob_../../binaries/qsort_O3,128084580,6133536,6134736,6134736,5336299608.0,826864788,826917460,826917460,92724409.90002823,5468514.799999007,5469377.199999007,5469377.199999007
10,8,256,16,../../binaries/qsort_O3,128084580,49068288,155566922,176214026,5336299608.0,1685559828,9874971316.0,11376433264.0,92724409.90002823,26935890.80000372,111862468.40001509,127800758.60003923
10,8,256,16,prob_../../binaries/qsort_O3,128084580,49068288,155566922,183905388,5336299608.0,1685559828,9874971316.0,11914102436.0,92724409.90002823,26935890.80000372,111862468.40001509,133594495.30005507
2000,16,128,64,../../binaries/qsort_O3,8538972,6462032,4597416,8538972,2294865688.0,833434708,1192777612.0,2294865688.0,32951605.899999846,5632762.799999929,11173977.899999991,32951605.899999846
2000,16,128,64,prob_../../binaries/qsort_O3,8538972,6462032,4597416,8525598,2294865688.0,833434708,1192777612.0,2284751112.0,32951605.899999846,5632762.799999929,11173977.899999991,32707251.79999983
2000,16,128,128,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,16,128,128,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,16,128,128,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,16,128,128,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,16,128,128,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,16,128,128,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,16,128,128,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,16,128,128,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,16,128,128,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,16,128,128,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,16,128,128,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,16,128,128,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,16,128,128,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,16,128,128,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,16,128,128,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,16,128,128,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,16,128,128,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,16,128,128,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
10,8,256,32,../../binaries/db,3165092210,1621412168,4298961482,4384617482,267296951680.0,71432575180,450039516932.0,478789597512.0,3166279179.901655,972764900.7520307,3968396355.9577723,4230578537.523026
10,8,256,32,prob_../../binaries/db,3165092210,1621412168,4298961482,4384617482,267296951680.0,71432575180,450039516932.0,478789597512.0,3166279179.901655,972764900.7520307,3968396355.9577723,4230578537.523026
2000,32,64,2,../../binaries/db,14016836930,29010246784,14016836930,14016836930,425270239600,619209267500,425270239600,425270239600,8592151539.900114,14667182208.802656,8592151539.900114,8592151539.900114
2000,32,64,2,prob_../../binaries/db,14016836930,29010246784,14016836930,14815746794,425270239600,619209267500,425270239600,436926238520,8592151539.900114,14667182208.802656,8592151539.900114,8927889186.599678
2000,32,64,2,../../binaries/lesolve_O0,21353206782,6224728960,6224746816,6224746816,948307341248,210067312868,210067698660,210067698660,15411687193.099989,3438913511.2998314,3438922701.699832,3438922701.699832
2000,32,64,2,prob_../../binaries/lesolve_O0,21353206782,6224728960,6224746816,6224902152,948307341248,210067312868,210067698660,210073293060,15411687193.099989,3438913511.2998314,3438922701.699832,3439025277.5998316
2000,32,64,2,../../binaries/lesolve_O1,4704015702,6492916000,4647189200,4704015702,122720305288,140955724388,121134982628,122720305288,2871315517.0999413,3275169942.6003613,2831750752.799958,2871315517.0999413
2000,32,64,2,prob_../../binaries/lesolve_O1,4704015702,6492916000,4647189200,4703940562,122720305288,140955724388,121134982628,122718289856,2871315517.0999413,3275169942.6003613,2831750752.799958,2871256008.9999413
2000,32,64,2,../../binaries/lesolve_O2,4434976250,4890281216,4398725152,4434976250,114043990680,107960457240,113071966968,114043990680,2698505756.7999964,2471167987.699751,2668176308.700007,2698505756.7999964
2000,32,64,2,prob_../../binaries/lesolve_O2,4434976250,4890281216,4398725152,4424737858,114043990680,107960457240,113071966968,113773669984,2698505756.7999964,2471167987.699751,2668176308.700007,2687522616.800019
2000,32,64,2,../../binaries/lesolve_O3,12912554,10688480,10704016,12912554,343153936,243653256,244019408,343153936,7905103.999999956,5428345.800000002,5436951.000000002,7905103.999999956
2000,32,64,2,prob_../../binaries/lesolve_O3,12912554,10688480,10704016,12912554,343153936,243653256,244019408,343153936,7905103.999999956,5428345.800000002,5436951.000000002,7905103.999999956
2000,32,64,2,../../binaries/qsort_O0,493967454,170688288,170706144,172297060,17757639376,5097300316,5097686108,5157103560,316170302.19999933,92952774.19999984,92961964.59999985,94014848.89999986
2000,32,64,2,prob_../../binaries/qsort_O0,493967454,170688288,170706144,180204664,17757639376,5097300316,5097686108,5454645612,316170302.19999933,92952774.19999984,92961964.59999985,99269957.19999982
2000,32,64,2,../../binaries/qsort_O1,255311164,427774816,255681588,255311164,7096976456,9232522976,6953691808,7096976456,155072035.49999988,216164686.70000002,151956251.90000018,155072035.49999988
2000,32,64,2,prob_../../binaries/qsort_O1,255311164,427774816,255681588,255311164,7096976456,9232522976,6953691808,7096976456,155072035.49999988,216164686.70000002,151956251.90000018,155072035.49999988
2000,32,64,2,../../binaries/qsort_O2,372,96,96,372,16248,3128,3128,16248,269.5,55.4,55.4,269.5
2000,32,64,2,prob_../../binaries/qsort_O2,372,96,96,372,16248,3128,3128,16248,269.5,55.4,55.4,269.5
2000,32,64,2,../../binaries/qsort_O3,264708132,375888832,254829882,264708132,7418248888,8221970708,6811108952,7418248888,161036185.8999999,190346162.8000008,147723025.0000007,161036185.8999999
2000,32,64,2,prob_../../binaries/qsort_O3,264708132,375888832,254829882,264708132,7418248888,8221970708,6811108952,7418248888,161036185.8999999,190346162.8000008,147723025.0000007,161036185.8999999
2000,32,64,4,../../binaries/db,6782340450,14153523136,6782340450,6782340450,326517115040,322074794540,326517115040,326517115040,4974903299.900033,7238820384.803493,4974903299.900033,4974903299.900033
2000,32,64,4,prob_../../binaries/db,6782340450,14153523136,6782340450,7174350314,326517115040,322074794540,326517115040,327900676200,4974903299.900033,7238820384.803493,4974903299.900033,5107190946.600029
10,8,256,32,../../binaries/lesolve_O0,4821691854,44429416,339827232,44430732,741393531008.0,86461321988,126809658180.0,86461383180.0,7145929729.153641,348763739.2963655,669442376.9813981,348764699.9963661
10,8,256,32,prob_../../binaries/lesolve_O0,4821691854,44429416,339827232,44430732,741393531008.0,86461321988,126809658180.0,86461383180.0,7145929729.153641,348763739.2963655,669442376.9813981,348764699.9963661
2000,32,64,4,../../binaries/lesolve_O0,10332196830,448052064,448060704,448060704,824111077568,94533774948,94533976420,94533976420,9901182217.100061,550575063.2999418,550579645.6999418,550579645.6999418
2000,32,64,4,prob_../../binaries/lesolve_O0,10332196830,448052064,448060704,448060704,824111077568,94533774948,94533976420,94533976420,9901182217.100061,550575063.2999418,550579645.6999418,550579645.6999418
2000,32,64,4,../../binaries/lesolve_O1,2276136630,3250986144,2249226576,2276136630,81121488248,76117127268,79933292788,81121488248,1657375981.0998971,1654205014.5997365,1632895475.1998868,1657375981.0998971
2000,32,64,4,prob_../../binaries/lesolve_O1,2276136630,3250986144,2249226576,2271122570,81121488248,76117127268,79933292788,80885818240,1657375981.0998971,1654205014.5997365,1632895475.1998868,1652548768.0998962
2000,32,64,4,../../binaries/lesolve_O2,2145956250,2426525216,2123539190,2145956250,74480971640,58685337240,73653844808,74480971640,1553995756.799959,1239289987.7001576,1530364980.2999663,1553995756.799959
2000,32,64,4,prob_../../binaries/lesolve_O2,2145956250,2426525216,2123539190,2135791460,74480971640,58685337240,73653844808,74106413904,1553995756.799959,1239289987.7001576,1530364980.2999663,1541780201.8999681
2000,32,64,4,../../binaries/lesolve_O3,6248010,4284384,4292176,6248010,230707936,115571336,115794928,230707936,4572831.999999955,2226297.8000000017,2231031.0000000014,4572831.999999955
2000,32,64,4,prob_../../binaries/lesolve_O3,6248010,4284384,4292176,6248010,230707936,115571336,115794928,230707936,4572831.999999955,2226297.8000000017,2231031.0000000014,4572831.999999955
2000,32,64,4,../../binaries/qsort_O0,239016510,22964320,22972960,23272794,14902543296,2142820956,2143022428,2160140124,188694830.19999957,19090790.199999887,19095372.599999886,19322735.399999894
2000,32,64,4,prob_../../binaries/qsort_O0,239016510,22964320,22972960,26734858,14902543296,2142820956,2143022428,2359562024,188694830.19999957,19090790.199999887,19095372.599999886,21968665.599999964
2000,32,64,4,../../binaries/qsort_O1,123537660,200461568,122200624,123537660,5076019576,4686258016,4528559404,5076019576,89185283.49999996,102508062.70000026,81331305.1000002,89185283.49999996
2000,32,64,4,prob_../../binaries/qsort_O1,123537660,200461568,122200624,123537660,5076019576,4686258016,4528559404,5076019576,89185283.49999996,102508062.70000026,81331305.1000002,89185283.49999996
2000,32,64,4,../../binaries/qsort_O2,180,0,0,180,14648,1208,1208,14648,173.5,7.3999999999999995,7.3999999999999995,173.5
2000,32,64,4,prob_../../binaries/qsort_O2,180,0,0,180,14648,1208,1208,14648,173.5,7.3999999999999995,7.3999999999999995,173.5
2000,32,64,4,../../binaries/qsort_O3,128084580,190480640,124756382,128084580,5336299608,4513806868,4680627944,5336299608,92724409.89999989,97642066.80000012,82971291.89999993,92724409.89999989
2000,32,64,4,prob_../../binaries/qsort_O3,128084580,190480640,124756382,128084580,5336299608,4513806868,4680627944,5336299608,92724409.89999989,97642066.80000012,82971291.89999993,92724409.89999989
2000,32,64,8,../../binaries/db,3165092210,6724497504,3165092210,3165092210,267296951680,173494281900,267296951680,267296951680,3166279179.9000063,3524307568.79931,3166279179.9000063,3166279179.9000063
2000,32,64,8,prob_../../binaries/db,3165092210,6724497504,3165092210,3353657434,267296951680,173494281900,267296951680,264001780680,3166279179.9000063,3524307568.79931,3166279179.9000063,3196844506.6001463
2000,32,64,8,../../binaries/lesolve_O0,4821691854,188240192,188244224,188244224,741393531008,89337537508,89337646820,89337646820,7145929729.100039,420669127.29994744,420671405.6999474,420671405.6999474
2000,32,64,8,prob_../../binaries/lesolve_O0,4821691854,188240192,188244224,188244224,741393531008,89337537508,89337646820,89337646820,7145929729.100039,420669127.29994744,420671405.6999474,420671405.6999474
10,8,256,32,../../binaries/lesolve_O1,1062197094,362269248,821041064,869067532,58830915928.0,18342789348,91091979080.0,95411805180.0,1050406213.1652217,209846566.6004058,774406979.1969528,820111696.5935215
10,8,256,32,prob_../../binaries/lesolve_O1,1062197094,362269248,821041064,914649052,58830915928.0,18342789348,91091979080.0,102175246260.0,1050406213.1652217,209846566.6004058,774406979.1969528,870854125.5940806
2000,32,64,8,../../binaries/lesolve_O1,1062197094,1284566720,1038719604,1062197094,58830915928,36788738788,57602533968,58830915928,1050406213.0999949,670995302.5999781,1026842531.3999832,1050406213.0999949
2000,32,64,8,prob_../../binaries/lesolve_O1,1062197094,1284566720,1038719604,1048784564,58830915928,36788738788,57602533968,58123740100,1050406213.0999949,670995302.5999781,1026842531.3999832,1036801504.2999877
2000,32,64,8,../../binaries/lesolve_O2,1001446250,900949792,901001606,1001446250,53367166200,28173828760,28181011636,53367166200,981740756.7999947,476502275.6999951,476617542.99999505,981740756.7999947
2000,32,64,8,prob_../../binaries/lesolve_O2,1001446250,900949792,901001606,998013762,53367166200,28173828760,28181011636,53155194756,981740756.7999947,476502275.6999951,476617542.99999505,974067192.0999874
2000,32,64,8,../../binaries/lesolve_O3,2915738,1045568,1049232,2915738,170018176,50795016,50939568,170018176,2906695.9999999553,606889.800000002,609559.000000002,2906695.9999999553
2000,32,64,8,prob_../../binaries/lesolve_O3,2915738,1045568,1049232,2915738,170018176,50795016,50939568,170018176,2906695.9999999553,606889.800000002,609559.000000002,2906695.9999999553
2000,32,64,8,../../binaries/qsort_O0,111541038,10484320,10488352,10630634,12994154656,1893220956,1893330268,1908100764,124957094.20000039,12850790.199999813,12853068.599999813,13001655.399999818
2000,32,64,8,prob_../../binaries/qsort_O0,111541038,10484320,10488352,12258778,12994154656,1893220956,1893330268,2080057064,124957094.20000039,12850790.199999813,12853068.599999813,14730625.59999983
2000,32,64,8,../../binaries/qsort_O1,57650908,98081280,57370128,57650908,3933859736,2638652256,3651068120,3933859736,56241907.49999982,51317918.69999996,52514675.99999981,56241907.49999982
2000,32,64,8,prob_../../binaries/qsort_O1,57650908,98081280,57370128,57650908,3933859736,2638652256,3651068120,3933859736,56241907.49999982,51317918.69999996,52514675.99999981,56241907.49999982
2000,32,64,8,../../binaries/qsort_O2,84,0,0,84,13368,1208,1208,13368,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
2000,32,64,8,prob_../../binaries/qsort_O2,84,0,0,84,13368,1208,1208,13368,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
2000,32,64,8,../../binaries/qsort_O3,59772804,90980800,57959860,59772804,4155927448,2523810068,3400698736,4155927448,58568521.89999996,47892146.79999978,48739758.99999965,58568521.89999996
2000,32,64,8,prob_../../binaries/qsort_O3,59772804,90980800,57959860,59772804,4155927448,2523810068,3400698736,4155927448,58568521.89999996,47892146.79999978,48739758.99999965,58568521.89999996
2000,32,64,16,../../binaries/db,1356468090,1729936512,1356468090,1356468090,217999667840,73603062060,217999667840,217999667840,2261967119.899981,1027027072.8001491,2261967119.899981,2261967119.899981
2000,32,64,16,prob_../../binaries/db,1356468090,1729936512,1356468090,1382686338,217999667840,73603062060,217999667840,212067396680,2261967119.899981,1027027072.8001491,2261967119.899981,2211358958.6000824
2000,32,64,16,../../binaries/lesolve_O0,2066439366,70599392,70601120,70601120,658795928288,86984721508,86984784740,86984784740,5768303485.09996,361848727.2999564,361849853.6999564,361849853.6999564
2000,32,64,16,prob_../../binaries/lesolve_O0,2066439366,70599392,70601120,70601120,658795928288,86984721508,86984784740,86984784740,5768303485.09996,361848727.2999564,361849853.6999564,361849853.6999564
2000,32,64,16,../../binaries/lesolve_O1,455227326,288841344,258202490,455227326,44703302168,16874231268,17267993908,44703302168,746921329.1000123,173132614.60000834,178182393.20001006,746921329.1000123
2000,32,64,16,prob_../../binaries/lesolve_O1,455227326,288841344,258202490,429192250,44703302168,16874231268,17267993908,41208730612,746921329.1000123,173132614.60000834,178182393.20001006,667933593.6999909
10,8,256,32,../../binaries/lesolve_O2,1001446250,252332024,634699908,254679408,53367166200.0,15201473400,67855587512.0,15518905452.0,981740756.8162693,152193391.69257444,571591879.0232629,154747581.7922622
10,8,256,32,prob_../../binaries/lesolve_O2,1001446250,252332024,634699908,252706428,53367166200.0,15201473400,67855587512.0,15257261012.0,981740756.8162693,152193391.69257444,571591879.0232629,152631756.29252338
2000,32,64,16,../../binaries/lesolve_O2,429191250,110309856,110311584,429191250,40145671640,12361030040,12361093272,40145671640,695613256.7999995,81182307.7000087,81183434.10000871,695613256.7999995
2000,32,64,16,prob_../../binaries/lesolve_O2,429191250,110309856,110311584,177112544,40145671640,12361030040,12361093272,18502239248,695613256.7999995,81182307.7000087,81183434.10000871,193330081.19999087
2000,32,64,16,../../binaries/lesolve_O3,1249602,406368,407856,1249602,130739776,38011016,38108528,130739776,2073627.9999999562,287289.800000002,288871.0000000019,2073627.9999999562
2000,32,64,16,prob_../../binaries/lesolve_O3,1249602,406368,407856,1249602,130739776,38011016,38108528,130739776,2073627.9999999562,287289.800000002,288871.0000000019,2073627.9999999562
2000,32,64,16,../../binaries/qsort_O0,47803302,4493280,4495008,4555986,11078279136,1773400156,1773463388,1785803964,93088226.20000055,9855270.199999843,9856396.599999843,9964331.399999846
2000,32,64,16,prob_../../binaries/qsort_O0,47803302,4493280,4495008,5253762,11078279136,1773400156,1773463388,1929940104,93088226.20000055,9855270.199999843,9856396.599999843,11228117.599999847
2000,32,64,16,../../binaries/qsort_O1,24707532,33579360,19277462,24707532,3099417016,1348613856,1900879588,3099417016,39770219.499999836,19066958.69999995,22436251.699999854,39770219.499999836
2000,32,64,16,prob_../../binaries/qsort_O1,24707532,33579360,19277462,24707532,3099417016,1348613856,1900879588,3099417016,39770219.499999836,19066958.69999995,22436251.699999854,39770219.499999836
2000,32,64,16,../../binaries/qsort_O2,36,0,0,36,11768,1208,1208,11768,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
2000,32,64,16,prob_../../binaries/qsort_O2,36,0,0,36,11768,1208,1208,11768,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
2000,32,64,16,../../binaries/qsort_O3,25616916,27319840,17307586,25616916,3286946328,1250590868,1797995336,3286946328,41490577.89999989,16061666.80000003,19848019.999999963,41490577.89999989
2000,32,64,16,prob_../../binaries/qsort_O3,25616916,27319840,17307586,25616916,3286946328,1250590868,1797995336,3286946328,41490577.89999989,16061666.80000003,19848019.999999963,41490577.89999989
2000,32,64,32,../../binaries/db,452156030,576672352,452156030,452156030,153976621600,50537778860,153976621600,153976621600,1809811089.899983,450394992.8002163,1809811089.899983,1809811089.899983
2000,32,64,32,prob_../../binaries/db,452156030,576672352,452156030,460895446,153976621600,50537778860,153976621600,149829211560,1809811089.899983,450394992.8002163,1809811089.899983,1750463512.6000516
2000,32,64,32,../../binaries/lesolve_O0,688813122,23533120,23533696,23533696,535019468048,86043396068,86043436260,86043436260,5079490363.100037,338315591.29996103,338316141.699961,338316141.699961
2000,32,64,32,prob_../../binaries/lesolve_O0,688813122,23533120,23533696,23533696,535019468048,86043396068,86043436260,86043436260,5079490363.100037,338315591.29996103,338316141.699961,338316141.699961
2000,32,64,32,../../binaries/lesolve_O1,151742442,119669664,101322132,151742442,31674840088,13490797668,13792802828,31674840088,595178887.1000258,88546774.59998554,100048936.19998401,595178887.1000258
2000,32,64,32,prob_../../binaries/lesolve_O1,151742442,119669664,101322132,150235398,31674840088,13490797668,13792802828,31400954744,595178887.1000258,88546774.59998554,100048936.19998401,585115932.500024
2000,32,64,32,../../binaries/lesolve_O2,143063750,23572224,23572800,143059382,28205740680,10626277400,10626317592,28205323008,552549506.8000095,37813491.70000335,37814042.100003354,552524061.3000095
2000,32,64,32,prob_../../binaries/lesolve_O2,143063750,23572224,23572800,23712900,28205740680,10626277400,10626317592,10651482972,552549506.8000095,37813491.70000335,37814042.100003354,38337410.90000371
10,8,256,32,../../binaries/lesolve_O3,2915738,261344,265234,296658,170018176.0,35110536,35554372.0,39411872.0,2906696.0000003115,214777.7999999658,218797.3999999641,252287.19999995801
10,8,256,32,prob_../../binaries/lesolve_O3,2915738,261344,265234,291190,170018176.0,35110536,35554372.0,38841568.0,2906696.0000003115,214777.7999999658,218797.3999999641,246017.89999995203
2000,32,64,32,../../binaries/lesolve_O3,416534,157440,158016,416534,93233536,33032456,33072648,93233536,1657093.9999999565,162825.80000000205,163376.20000000205,1657093.9999999565
2000,32,64,32,prob_../../binaries/lesolve_O3,416534,157440,158016,416534,93233536,33032456,33072648,93233536,1657093.9999999565,162825.80000000205,163376.20000000205,1657093.9999999565
2000,32,64,32,../../binaries/qsort_O0,15934434,1497760,1498336,1518662,8196978976,1713489756,1713529948,1722244044,77153792.20000055,8357510.199999854,8358060.599999854,8445669.399999857
2000,32,64,32,prob_../../binaries/qsort_O0,15934434,1497760,1498336,1751254,8196978976,1713489756,1713529948,1824831704,77153792.20000055,8357510.199999854,8358060.599999854,9476863.599999871
2000,32,64,32,../../binaries/qsort_O1,8235844,16040864,7286480,8235844,2155470056,997843936,1610208844,2155470056,31534375.499999795,10297710.699999973,20357189.09999976,31534375.499999795
2000,32,64,32,prob_../../binaries/qsort_O1,8235844,16040864,7286480,8235844,2155470056,997843936,1610208844,2155470056,31534375.499999795,10297710.699999973,20357189.09999976,31534375.499999795
2000,32,64,32,../../binaries/qsort_O2,12,0,0,12,9048,1208,1208,9048,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
2000,32,64,32,prob_../../binaries/qsort_O2,12,0,0,12,9048,1208,1208,9048,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
2000,32,64,32,../../binaries/qsort_O3,8538972,12924064,6528626,8538972,2294865688,962675348,1495694708,2294865688,32951605.899999846,8863778.799999977,17029616.79999998,32951605.899999846
2000,32,64,32,prob_../../binaries/qsort_O3,8538972,12924064,6528626,8538972,2294865688,962675348,1495694708,2294865688,32951605.899999846,8863778.799999977,17029616.79999998,32951605.899999846
2000,32,64,64,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,32,64,64,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,32,64,64,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,32,64,64,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,32,64,64,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,32,64,64,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,32,64,64,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,32,64,64,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,32,64,64,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,32,64,64,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
10,8,256,32,../../binaries/qsort_O0,111541038,2851800,15188740,13417376,12994154656.0,1740570556,3479917600.0,3193598984.0,124957094.20000663,9034530.200016733,22573566.999939576,20451516.599951208
10,8,256,32,prob_../../binaries/qsort_O0,111541038,2851800,15188740,13417376,12994154656.0,1740570556,3479917600.0,3193598984.0,124957094.20000663,9034530.200016733,22573566.999939576,20451516.599951208
2000,32,64,64,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,32,64,64,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,32,64,64,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,32,64,64,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,32,64,64,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,32,64,64,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,32,64,64,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,32,64,64,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,64,32,1,../../binaries/db,28033673860,58020493568,28033673860,28033673860,603889767040,1199414203180,603889767040,603889767040,15600570004.899977,29172305600.78586,15600570004.899977,15600570004.899977
2000,64,32,1,prob_../../binaries/db,28033673860,58020493568,28033673860,29631493588,603889767040,1199414203180,603889767040,636250218280,15600570004.899977,29172305600.78586,15600570004.899977,16335762583.599367
2000,64,32,1,../../binaries/lesolve_O0,42706413564,12449457920,12449493632,12449493632,1162304191448,334561892068,334562634980,334562634980,26088290584.099937,6551277991.299191,6551296109.699191,6551296109.699191
2000,64,32,1,prob_../../binaries/lesolve_O0,42706413564,12449457920,12449493632,12449804304,1162304191448,334561892068,334562634980,334569338460,26088290584.099937,6551277991.299191,6551296109.699191,6551476353.599191
2000,64,32,1,../../binaries/lesolve_O1,9408031404,12985832000,9294378400,9408031404,201391926728,270814044388,199132062068,201391926728,5223323368.100226,6521627942.601043,5155345352.800262,5223323368.100226
2000,64,32,1,prob_../../binaries/lesolve_O1,9408031404,12985832000,9294378400,9407881124,201391926728,270814044388,199132062068,201389358336,5223323368.100226,6521627942.601043,5155345352.800262,5223226290.000227
2000,64,32,1,../../binaries/lesolve_O2,8869952500,9780562432,8797450304,8869952500,188976457840,205766081560,187550050848,188976457840,4915993881.800073,4916308595.699354,4867538884.700072,4915993881.800073
2000,64,32,1,prob_../../binaries/lesolve_O2,8869952500,9780562432,8797450304,8849475716,188976457840,205766081560,187550050848,188630798024,4915993881.800073,4916308595.699354,4867538884.700072,4899891545.800072
2000,64,32,1,../../binaries/lesolve_O3,25825108,21376960,21408032,25825108,555248496,457422856,458072448,555248496,14361380.999999957,10772585.799999997,10788958.999999996,14361380.999999957
2000,64,32,1,prob_../../binaries/lesolve_O3,25825108,21376960,21408032,25825108,555248496,457422856,458072448,555248496,14361380.999999957,10772585.799999997,10788958.999999996,14361380.999999957
2000,64,32,1,../../binaries/qsort_O0,987934908,341376576,341412288,344594120,22668302256,8511066076,8511808988,8582815400,563154029.1999998,178296918.19999877,178315036.59999874,180163378.89999872
2000,64,32,1,prob_../../binaries/qsort_O0,987934908,341376576,341412288,360409328,22668302256,8511066076,8511808988,8936061972,563154029.1999998,178296918.19999877,178315036.59999874,189372289.19999853
10,8,256,32,../../binaries/qsort_O1,57650908,25117136,74368364,169705468,3933859736.0,1179369376,8792267356.0,21040491852.0,56241907.49993156,14835846.699997257,74471013.80000922,174890499.49998167
10,8,256,32,prob_../../binaries/qsort_O1,57650908,25117136,74368364,74850802,3933859736.0,1179369376,8792267356.0,8825527944.0,56241907.49993156,14835846.699997257,74471013.80000922,75093949.40000403
2000,64,32,1,../../binaries/qsort_O1,510622328,855549632,511363176,510622328,10842491936,17788019296,10884454088,10842491936,282727617.50000024,430052094.6999988,279797045.9,282727617.50000024
2000,64,32,1,prob_../../binaries/qsort_O1,510622328,855549632,511363176,510622328,10842491936,17788019296,10884454088,10842491936,282727617.50000024,430052094.6999988,279797045.9,282727617.50000024
2000,64,32,1,../../binaries/qsort_O2,744,192,192,744,18728,5048,5048,18728,455.5,103.4,103.4,455.5
2000,64,32,1,prob_../../binaries/qsort_O2,744,192,192,744,18728,5048,5048,18728,455.5,103.4,103.4,455.5
2000,64,32,1,../../binaries/qsort_O3,529416264,751777664,509659764,529416264,11271970488,15739747348,10914983672,11271970488,293390251.90000004,378290578.7999998,275137966.0000012,293390251.90000004
2000,64,32,1,prob_../../binaries/qsort_O3,529416264,751777664,509659764,529416264,11271970488,15739747348,10914983672,11271970488,293390251.90000004,378290578.7999998,275137966.0000012,293390251.90000004
2000,64,32,2,../../binaries/db,13564680900,28307046272,13564680900,13564680900,412945918640,605145257260,412945918640,412945918640,8366073524.900099,14315581952.802706,8366073524.900099,8366073524.900099
2000,64,32,2,prob_../../binaries/db,13564680900,28307046272,13564680900,14348700628,412945918640,605145257260,412945918640,424456574680,8366073524.900099,14315581952.802706,8366073524.900099,8694366103.599722
2000,64,32,2,../../binaries/lesolve_O0,20664393660,896104128,896121408,896121408,927657940568,103494816228,103495190500,103495190500,15067280632.099976,774601095.3000227,774609997.7000228,774609997.7000228
2000,64,32,2,prob_../../binaries/lesolve_O0,20664393660,896104128,896121408,896121408,927657940568,103494816228,103495190500,103495190500,15067280632.099976,774601095.3000227,774609997.7000228,774609997.7000228
2000,64,32,2,../../binaries/lesolve_O1,4552273260,6501972288,4498453152,4552273260,119188401848,141136850148,117683252308,119188401848,2795444296.0999393,3279698086.6003633,2757508763.1999507,2795444296.0999393
2000,64,32,2,prob_../../binaries/lesolve_O1,4552273260,6501972288,4498453152,4542245140,119188401848,141136850148,117683252308,118898428040,2795444296.0999393,3279698086.6003633,2757508763.1999507,2788110053.0999427
2000,64,32,2,../../binaries/lesolve_O2,4291912500,4853050432,4247078380,4291912500,110738617040,107215841560,109597103808,110738617040,2626973881.7999935,2452552595.6997647,2592134575.3000026,2626973881.7999935
2000,64,32,2,prob_../../binaries/lesolve_O2,4291912500,4853050432,4247078380,4271582920,110738617040,107215841560,109597103808,110237085304,2626973881.7999935,2452552595.6997647,2592134575.3000026,2609675931.9000134
2000,64,32,2,../../binaries/lesolve_O3,12496020,8568768,8584352,12496020,333334336,201259016,201625248,333334336,7696836.999999956,4368489.800000001,4377119.000000001,7696836.999999956
2000,64,32,2,prob_../../binaries/lesolve_O3,12496020,8568768,8584352,12496020,333334336,201259016,201625248,333334336,7696836.999999956,4368489.800000001,4377119.000000001,7696836.999999956
2000,64,32,2,../../binaries/qsort_O0,478033020,45928640,45945920,46545588,17278670496,2602107356,2602481628,2622581604,308203085.1999995,30572950.200000037,30581852.600000035,30959132.400000032
2000,64,32,2,prob_../../binaries/qsort_O0,478033020,45928640,45945920,53469716,17278670496,2602107356,2602481628,2856696784,308203085.1999995,30572950.200000037,30581852.600000035,35336094.60000005
2000,64,32,2,../../binaries/qsort_O1,247075320,400923136,244401248,247075320,6888365776,8695489376,6501537084,6888365776,150954113.4999999,202738846.7000001,142431617.10000035,150954113.4999999
2000,64,32,2,prob_../../binaries/qsort_O1,247075320,400923136,244401248,247075320,6888365776,8695489376,6501537084,6888365776,150954113.4999999,202738846.7000001,142431617.10000035,150954113.4999999
10,8,256,32,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,8,256,32,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,64,32,2,../../binaries/qsort_O2,360,0,0,360,15848,1208,1208,15848,263.5,7.3999999999999995,7.3999999999999995,263.5
2000,64,32,2,prob_../../binaries/qsort_O2,360,0,0,360,15848,1208,1208,15848,263.5,7.3999999999999995,7.3999999999999995,263.5
2000,64,32,2,../../binaries/qsort_O3,256169160,380961280,249512764,256169160,7201003608,8323419668,6688061184,7201003608,156766699.89999986,192882386.8000008,145349482.9000005,156766699.89999986
2000,64,32,2,prob_../../binaries/qsort_O3,256169160,380961280,249512764,256169160,7201003608,8323419668,6688061184,7201003608,156766699.89999986,192882386.8000008,145349482.9000005,156766699.89999986
2000,64,32,4,../../binaries/db,6330184420,13448995008,6330184420,6330184420,307630393360,307984231980,307630393360,307630393360,4748825284.900017,6886556320.803181,4748825284.900017,4748825284.900017
2000,64,32,4,prob_../../binaries/db,6330184420,13448995008,6330184420,6707314868,307630393360,307984231980,307630393360,309173745720,4748825284.900017,6886556320.803181,4748825284.900017,4873673223.600075
2000,64,32,4,../../binaries/lesolve_O0,9643383708,376480384,376488448,376488448,789715400408,93102341348,93102531300,93102531300,9556775656.099972,514789223.29993665,514793517.6999367,514793517.6999367
2000,64,32,4,prob_../../binaries/lesolve_O0,9643383708,376480384,376488448,376488448,789715400408,93102341348,93102531300,93102531300,9556775656.099972,514789223.29993665,514793517.6999367,514793517.6999367
2000,64,32,4,../../binaries/lesolve_O1,2124394188,2569133440,2077439208,2124394188,76595475608,62480073188,75007509648,76595475608,1581504760.099896,1313278662.599783,1546202333.3998928,1581504760.099896
2000,64,32,4,prob_../../binaries/lesolve_O1,2124394188,2569133440,2077439208,2097569128,76595475608,62480073188,75007509648,75683832340,1581504760.099896,1313278662.599783,1546202333.3998928,1561193786.2998948
2000,64,32,4,../../binaries/lesolve_O2,2002892500,1801899584,1802003212,2002892500,70287400720,46192824600,46200419636,70287400720,1482463881.7999651,926977171.7001902,927118346.0001905,1482463881.7999651
2000,64,32,4,prob_../../binaries/lesolve_O2,2002892500,1801899584,1802003212,1996027524,70287400720,46192824600,46200419636,70036474076,1482463881.7999651,926977171.7001902,927118346.0001905,1473074073.0999722
2000,64,32,4,../../binaries/lesolve_O3,5831476,2091136,2098464,5831476,217910496,71706376,71918048,217910496,4364564.999999956,1129673.8000000017,1134175.0000000019,4364564.999999956
2000,64,32,4,prob_../../binaries/lesolve_O3,5831476,2091136,2098464,5831476,217910496,71706376,71918048,217910496,4364564.999999956,1129673.8000000017,1134175.0000000019,4364564.999999956
2000,64,32,4,../../binaries/qsort_O0,223082076,20968640,20976704,21261268,14103014016,2102907356,2103097308,2119306724,180727613.19999975,18092950.199999847,18097244.599999845,18316972.399999857
2000,64,32,4,prob_../../binaries/qsort_O0,223082076,20968640,20976704,24517556,14103014016,2102907356,2103097308,2307703504,180727613.19999975,18092950.199999847,18097244.599999845,20860014.599999927
2000,64,32,4,../../binaries/qsort_O1,115301816,196162560,114740256,115301816,4779621296,4600277856,4534885680,4779621296,85067361.49999997,100358558.70000026,81199739.99999999,85067361.49999997
2000,64,32,4,prob_../../binaries/qsort_O1,115301816,196162560,114740256,115301816,4779621296,4600277856,4534885680,4779621296,85067361.49999997,100358558.70000026,81199739.99999999,85067361.49999997
2000,64,32,4,../../binaries/qsort_O2,168,0,0,168,13928,1208,1208,13928,167.5,7.3999999999999995,7.3999999999999995,167.5
2000,64,32,4,prob_../../binaries/qsort_O2,168,0,0,168,13928,1208,1208,13928,167.5,7.3999999999999995,7.3999999999999995,167.5
10,8,256,32,../../binaries/qsort_O3,59772804,22713184,73052190,177144728,4155927448.0,1158457748,8480939644.0,22020494412.0,58568521.89993911,13758338.800003879,71428615.09997176,181473206.7001134
10,8,256,32,prob_../../binaries/qsort_O3,59772804,22713184,73052190,82320484,4155927448.0,1158457748,8480939644.0,9745224036.0,58568521.89993911,13758338.800003879,71428615.09997176,81784801.59999691
2000,64,32,4,../../binaries/qsort_O3,119545608,181961600,115919720,119545608,5026122648,4343426068,4342412936,5026122648,88454923.89999983,93382546.80000006,77719688.99999982,88454923.89999983
2000,64,32,4,prob_../../binaries/qsort_O3,119545608,181961600,115919720,119545608,5026122648,4343426068,4342412936,5026122648,88454923.89999983,93382546.80000006,77719688.99999982,88454923.89999983
2000,64,32,8,../../binaries/db,2712936180,3459873024,2712936180,2712936180,235285428560,108201792300,235285428560,235285428560,2940201164.900015,1891995328.7990663,2940201164.900015,2940201164.900015
2000,64,32,8,prob_../../binaries/db,2712936180,3459873024,2712936180,2765372676,235285428560,108201792300,235285428560,230334901880,2940201164.900015,1891995328.7990663,2940201164.900015,2902702127.6001377
2000,64,32,8,../../binaries/lesolve_O0,4132878732,141198784,141202240,141202240,679505300888,88396709348,88396807140,88396807140,6801523168.100038,397148423.2999514,397150413.6999514,397150413.6999514
2000,64,32,8,prob_../../binaries/lesolve_O0,4132878732,141198784,141202240,141202240,679505300888,88396709348,88396807140,88396807140,6801523168.100038,397148423.2999514,397150413.6999514,397150413.6999514
2000,64,32,8,../../binaries/lesolve_O1,910454652,577682688,516404980,910454652,52316684888,22651058148,22357114988,52316684888,974534992.0999974,317553286.60005206,307283638.2000486,974534992.0999974
2000,64,32,8,prob_../../binaries/lesolve_O1,910454652,577682688,516404980,858384500,52316684888,22651058148,22357114988,48506099532,974534992.0999974,317553286.60005206,307283638.2000486,882529718.6999537
2000,64,32,8,../../binaries/lesolve_O2,858382500,220619712,220623168,858382500,47397200720,14567227160,14567324952,47397200720,910208881.7999974,136337235.69999754,136339226.09999755,910208881.7999974
2000,64,32,8,prob_../../binaries/lesolve_O2,858382500,220619712,220623168,354225088,47397200720,14567227160,14567324952,21817513128,910208881.7999974,136337235.69999754,136339226.09999755,281886353.199973
2000,64,32,8,../../binaries/lesolve_O3,2499204,812736,815712,2499204,151265056,46138376,46263008,151265056,2698428.9999999558,490473.80000000185,492799.00000000175,2698428.9999999558
2000,64,32,8,prob_../../binaries/lesolve_O3,2499204,812736,815712,2499204,151265056,46138376,46263008,151265056,2698428.9999999558,490473.80000000185,492799.00000000175,2698428.9999999558
2000,64,32,8,../../binaries/qsort_O0,95606604,8986560,8990016,9111972,11553504576,1863265756,1863363548,1876320804,116989877.20000044,12101910.199999813,12103900.599999813,12242324.399999816
2000,64,32,8,prob_../../binaries/qsort_O0,95606604,8986560,8990016,10507524,11553504576,1863265756,1863363548,2027502864,116989877.20000044,12101910.199999813,12103900.599999813,13854998.599999832
2000,64,32,8,../../binaries/qsort_O1,49415064,67158720,38554924,49415064,3461886256,2020201056,2231395508,3461886256,52123985.4999998,35856638.6999999,32074982.699999813,52123985.4999998
2000,64,32,8,prob_../../binaries/qsort_O1,49415064,67158720,38554924,49415064,3461886256,2020201056,2231395508,3461886256,52123985.4999998,35856638.6999999,32074982.699999813,52123985.4999998
2000,64,32,8,../../binaries/qsort_O2,72,0,0,72,12008,1208,1208,12008,119.50000000000001,7.3999999999999995,7.3999999999999995,119.50000000000001
2000,64,32,8,prob_../../binaries/qsort_O2,72,0,0,72,12008,1208,1208,12008,119.50000000000001,7.3999999999999995,7.3999999999999995,119.50000000000001
2000,64,32,8,../../binaries/qsort_O3,51233832,54639680,34615172,51233832,3659887128,1796987668,2096164336,3659887128,54299035.89999993,29721586.799999908,28501812.999999862,54299035.89999993
2000,64,32,8,prob_../../binaries/qsort_O3,51233832,54639680,34615172,51233832,3659887128,1796987668,2096164336,3659887128,54299035.89999993,29721586.799999908,28501812.999999862,54299035.89999993
10,1,2048,256,../../binaries/db,3165092210,202676521,202677081,202677081,267296951680.0,43057862240,43057902112,43057902112,3166279179.901655,263397077.31221408,263397619.7122141,263397619.7122141
10,1,2048,256,prob_../../binaries/db,3165092210,202676521,202677081,202677081,267296951680.0,43057862240,43057902112,43057902112,3166279179.901655,263397077.31221408,263397619.7122141,263397619.7122141
10,8,256,64,../../binaries/db,1356468090,404616080,1552120642,1630120642,217999667840.0,47096653420,388373259652.0,424260066672.0,2261967119.9237123,364366856.7854913,2594912935.9179583,2933912858.317782
10,8,256,64,prob_../../binaries/db,1356468090,404616080,1552120642,1630120642,217999667840.0,47096653420,388373259652.0,424260066672.0,2261967119.9237123,364366856.7854913,2594912935.9179583,2933912858.317782
2000,64,32,16,../../binaries/db,904312060,1153344704,904312060,904312060,159738541840,62071225900,159738541840,159738541840,2035889104.899984,738731168.8002037,2035889104.899984,2035889104.899984
2000,64,32,16,prob_../../binaries/db,904312060,1153344704,904312060,921790892,159738541840,62071225900,159738541840,155918379960,2035889104.899984,738731168.8002037,2035889104.899984,1980911235.6000667
2000,64,32,16,../../binaries/lesolve_O0,1377626244,47066240,47067392,47067392,541922592248,86514058468,86514110180,86514110180,5423896924.09999,350082151.299959,350082989.69995904,350082989.69995904
2000,64,32,16,prob_../../binaries/lesolve_O0,1377626244,47066240,47067392,47067392,541922592248,86514058468,86514110180,86514110180,5423896924.09999,350082151.299959,350082989.69995904,350082989.69995904
2000,64,32,16,../../binaries/lesolve_O1,303484884,239339328,202644264,303484884,34212634328,15884190948,15793885988,34212634328,671050108.100015,148381606.5999927,150710002.199994,671050108.100015
2000,64,32,16,prob_../../binaries/lesolve_O1,303484884,239339328,202644264,300470796,34212634328,15884190948,15793885988,33919426304,671050108.100015,148381606.5999927,150710002.199994,660233631.5000107
2000,64,32,16,../../binaries/lesolve_O2,286127500,47144448,47145600,286118764,30622917040,11097721880,11097773592,30622435728,624081381.8000035,49599603.70000922,49600442.10000921,624053752.3000034
2000,64,32,16,prob_../../binaries/lesolve_O2,286127500,47144448,47145600,47425800,30622917040,11097721880,11097773592,11125297732,624081381.8000035,49599603.70000922,49600442.10000921,50193860.90000944
2000,64,32,16,../../binaries/lesolve_O3,833068,314880,316032,833068,100075296,36181256,36232968,100075296,1865360.9999999562,241545.80000000205,242384.20000000205,1865360.9999999562
2000,64,32,16,prob_../../binaries/lesolve_O3,833068,314880,316032,833068,100075296,36181256,36232968,100075296,1865360.9999999562,241545.80000000205,242384.20000000205,1865360.9999999562
2000,64,32,16,../../binaries/qsort_O0,31868868,2995520,2996672,3037324,8355387456,1743444956,1743496668,1752416324,85121009.20000066,9106390.19999985,9107228.599999852,9205000.399999853
2000,64,32,16,prob_../../binaries/qsort_O0,31868868,2995520,2996672,3502508,8355387456,1743444956,1743496668,1857352624,85121009.20000066,9106390.19999985,9107228.599999852,10352490.599999864
2000,64,32,16,../../binaries/qsort_O1,16471688,32081728,14572960,16471688,2276293136,1318661216,1730696364,2276293136,35652297.499999836,18318142.699999955,24000429.099999763,35652297.499999836
2000,64,32,16,prob_../../binaries/qsort_O1,16471688,32081728,14572960,16471688,2276293136,1318661216,1730696364,2276293136,35652297.499999836,18318142.699999955,24000429.099999763,35652297.499999836
2000,64,32,16,../../binaries/qsort_O2,24,0,0,24,9128,1208,1208,9128,95.50000000000001,7.3999999999999995,7.3999999999999995,95.50000000000001
2000,64,32,16,prob_../../binaries/qsort_O2,24,0,0,24,9128,1208,1208,9128,95.50000000000001,7.3999999999999995,7.3999999999999995,95.50000000000001
2000,64,32,16,../../binaries/qsort_O3,17077944,25848128,13057252,17077944,2419179288,1221156628,1605703628,2419179288,37221091.89999986,15325810.80000003,20293929.799999926,37221091.89999986
2000,64,32,16,prob_../../binaries/qsort_O3,17077944,25848128,13057252,17077944,2419179288,1221156628,1605703628,2419179288,37221091.89999986,15325810.80000003,20293929.799999926,37221091.89999986
2000,64,32,32,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,64,32,32,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
10,8,256,64,../../binaries/lesolve_O0,2066439366,16773176,16773740,16773740,658795928288.0,85908197188,85908242860.0,85908242860.0,5768303485.1393175,334935619.2975663,334936203.99756664,334936203.99756664
10,8,256,64,prob_../../binaries/lesolve_O0,2066439366,16773176,16773740,16773740,658795928288.0,85908197188,85908242860.0,85908242860.0,5768303485.1393175,334935619.2975663,334936203.99756664,334936203.99756664
2000,64,32,32,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,64,32,32,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,64,32,32,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,64,32,32,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,64,32,32,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,64,32,32,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,64,32,32,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,64,32,32,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,64,32,32,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,64,32,32,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,64,32,32,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,64,32,32,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,64,32,32,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,64,32,32,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,64,32,32,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,64,32,32,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,128,16,1,../../binaries/db,27129361800,56614092544,27129361800,27129361800,585803525840,1171286182700,585803525840,585803525840,15148413974.899963,28469105088.786495,15148413974.899963,15148413974.899963
2000,128,16,1,prob_../../binaries/db,27129361800,56614092544,27129361800,28697401256,585803525840,1171286182700,585803525840,617568371640,15148413974.899963,28469105088.786495,15148413974.899963,15868716417.599354
2000,128,16,1,../../binaries/lesolve_O0,41328787320,1792208256,1792242816,1792242816,1134751666568,121416898788,121417618660,121417618660,25399477462.099846,1222653159.3001235,1222670701.700123,1222670701.700123
2000,128,16,1,prob_../../binaries/lesolve_O0,41328787320,1792208256,1792242816,1792242816,1134751666568,121416898788,121417618660,121417618660,25399477462.099846,1222653159.3001235,1222670701.700123,1222670701.700123
10,8,256,64,../../binaries/lesolve_O1,455227326,74403720,270396624,310815876,44703302168.0,12585478788,78823903440.0,87961025940.0,746921329.1272525,65913802.599869214,499328014.198034,563686744.8964777
10,8,256,64,prob_../../binaries/lesolve_O1,455227326,74403720,270396624,312535416,44703302168.0,12585478788,78823903440.0,88712762580.0,746921329.1272525,65913802.599869214,499328014.198034,565806625.8970014
2000,128,16,1,../../binaries/lesolve_O1,9104546520,13003944576,8996906304,9104546520,195322229048,271176295908,193183171348,195322229048,5071580926.100197,6530684230.601045,5006735339.200222,5071580926.100197
2000,128,16,1,prob_../../binaries/lesolve_O1,9104546520,13003944576,8996906304,9084490280,195322229048,271176295908,193183171348,194923647640,5071580926.100197,6530684230.601045,5006735339.200222,5059232623.100206
2000,128,16,1,../../binaries/lesolve_O2,8583825000,9706100864,8494156760,8583825000,183253907840,204276850200,181483621808,183253907840,4772930131.800063,4879077811.699342,4715673765.300063,4772930131.800063
2000,128,16,1,prob_../../binaries/lesolve_O2,8583825000,9706100864,8494156760,8543165840,183253907840,204276850200,181483621808,182498428104,4772930131.800063,4879077811.699342,4715673765.300063,4745467391.90006
2000,128,16,1,../../binaries/lesolve_O3,24992040,17137536,17168704,24992040,538587136,372634376,373285888,538587136,13944846.999999957,8652873.8,8669295.000000002,13944846.999999957
2000,128,16,1,prob_../../binaries/lesolve_O3,24992040,17137536,17168704,24992040,538587136,372634376,373285888,538587136,13944846.999999957,8652873.8,8669295.000000002,13944846.999999957
2000,128,16,1,../../binaries/qsort_O0,956066040,91857280,91891840,93091176,22030924896,3520680156,3521400028,3547464564,547219595.2,53537270.20000039,53554812.60000039,54231926.40000039
2000,128,16,1,prob_../../binaries/qsort_O0,956066040,91857280,91891840,106939432,22030924896,3520680156,3521400028,3850966304,547219595.2,53537270.20000039,53554812.60000039,62070952.60000048
2000,128,16,1,../../binaries/qsort_O1,494150640,801846272,488802496,494150640,10513058176,16713952096,10447492444,10513058176,274491773.5000002,403200414.6999989,264632241.0999999,274491773.5000002
2000,128,16,1,prob_../../binaries/qsort_O1,494150640,801846272,488802496,494150640,10513058176,16713952096,10447492444,10513058176,274491773.5000002,403200414.6999989,264632241.0999999,274491773.5000002
2000,128,16,1,../../binaries/qsort_O2,720,0,0,720,18248,1208,1208,18248,443.5,7.3999999999999995,7.3999999999999995,443.5
2000,128,16,1,prob_../../binaries/qsort_O2,720,0,0,720,18248,1208,1208,18248,443.5,7.3999999999999995,7.3999999999999995,443.5
2000,128,16,1,../../binaries/qsort_O3,512338320,761922560,499025528,512338320,10930411608,15942645268,10702927664,10930411608,284851279.8999999,383363026.7999998,270105864.90000135,284851279.8999999
2000,128,16,1,prob_../../binaries/qsort_O3,512338320,761922560,499025528,512338320,10930411608,15942645268,10702927664,10930411608,284851279.8999999,383363026.7999998,270105864.90000135,284851279.8999999
2000,128,16,2,../../binaries/db,12660368840,26897990016,12660368840,12660368840,388297276720,576964132140,388297276720,388297276720,7913917494.9001,13611053824.802856,7913917494.9001,7913917494.9001
2000,128,16,2,prob_../../binaries/db,12660368840,26897990016,12660368840,13414629736,388297276720,576964132140,388297276720,399517675800,7913917494.9001,13611053824.802856,7913917494.9001,8227330657.599739
2000,128,16,2,../../binaries/lesolve_O0,19286767416,752960768,752976896,752976896,886359139208,100631949028,100632300260,100632300260,14378467510.1,703029415.3000029,703037741.7000029,703037741.7000029
2000,128,16,2,prob_../../binaries/lesolve_O0,19286767416,752960768,752976896,752976896,886359139208,100631949028,100632300260,100632300260,14378467510.1,703029415.3000029,703037741.7000029,703037741.7000029
2000,128,16,2,../../binaries/lesolve_O1,4248788376,5138266880,4154878416,4248788376,112124594968,113862741988,109817461008,112124594968,2643701854.0999255,2597845382.6000366,2584921937.3999276,2643701854.0999255
2000,128,16,2,prob_../../binaries/lesolve_O1,4248788376,5138266880,4154878416,4195138256,112124594968,113862741988,109817461008,110804016820,2643701854.0999255,2597845382.6000366,2584921937.3999276,2609978350.2999296
10,8,256,64,../../binaries/lesolve_O2,429191250,26832376,90879408,29586952,40145671640.0,10691480440,28980091672.0,11482942252.0,695613256.8168008,39443567.70202264,159512410.29174104,44651402.90254871
10,8,256,64,prob_../../binaries/lesolve_O2,429191250,26832376,90879408,28746052,40145671640.0,10691480440,28980091672.0,11247894612.0,695613256.8168008,39443567.70202264,159512410.29174104,43101617.40240741
2000,128,16,2,../../binaries/lesolve_O2,4005785000,3603799168,3604006424,4005785000,104127869760,82230816280,82239235636,104127869760,2483910131.79998,1827926963.7000299,1828119952.00003,2483910131.79998
2000,128,16,2,prob_../../binaries/lesolve_O2,4005785000,3603799168,3604006424,3992055048,104127869760,82230816280,82239235636,103799032716,2483910131.79998,1827926963.7000299,1828119952.00003,2471087835.1000037
2000,128,16,2,../../binaries/lesolve_O3,11662952,4182272,4196928,11662952,313695136,113529096,113875008,313695136,7280302.999999955,2175241.800000001,2183407.0000000014,7280302.999999955
2000,128,16,2,prob_../../binaries/lesolve_O3,11662952,4182272,4196928,11662952,313695136,113529096,113875008,313695136,7280302.999999955,2175241.800000001,2183407.0000000014,7280302.999999955
2000,128,16,2,../../binaries/qsort_O0,446164152,41937280,41953408,42522536,16320732736,2522280156,2522631388,2541718644,292268651.19999963,28577270.200000025,28585596.600000024,28947606.40000001
2000,128,16,2,prob_../../binaries/qsort_O0,446164152,41937280,41953408,49035112,16320732736,2522280156,2522631388,2762996384,292268651.19999963,28577270.200000025,28585596.600000024,33118792.600000054
2000,128,16,2,../../binaries/qsort_O1,230603632,392325120,229480512,230603632,6471144416,8523529056,6302520800,6471144416,142718269.49999985,198439838.70000014,138569868.00000018,142718269.49999985
2000,128,16,2,prob_../../binaries/qsort_O1,230603632,392325120,229480512,230603632,6471144416,8523529056,6302520800,6471144416,142718269.49999985,198439838.70000014,138569868.00000018,142718269.49999985
2000,128,16,2,../../binaries/qsort_O2,336,0,0,336,15048,1208,1208,15048,251.5,7.3999999999999995,7.3999999999999995,251.5
2000,128,16,2,prob_../../binaries/qsort_O2,336,0,0,336,15048,1208,1208,15048,251.5,7.3999999999999995,7.3999999999999995,251.5
2000,128,16,2,../../binaries/qsort_O3,239091216,363923200,231839440,239091216,6766513048,7982658068,6225841336,6766513048,148227727.89999986,184363346.80000076,135679549.00000057,148227727.89999986
2000,128,16,2,prob_../../binaries/qsort_O3,239091216,363923200,231839440,239091216,6766513048,7982658068,6225841336,6766513048,148227727.89999986,184363346.80000076,135679549.00000057,148227727.89999986
2000,128,16,4,../../binaries/db,5425872360,6919746048,5425872360,5425872360,269856950000,177399252780,269856950000,269856950000,4296669254.900002,3621931840.7993307,4296669254.900002,4296669254.900002
2000,128,16,4,prob_../../binaries/db,5425872360,6919746048,5425872360,5530745352,269856950000,177399252780,269856950000,266869912280,4296669254.900002,3621931840.7993307,4296669254.900002,4285388465.600173
2000,128,16,4,../../binaries/lesolve_O0,8265757464,282397568,282404480,282404480,720924046088,91220685028,91220851940,91220851940,8867962534.100025,467747815.299942,467751533.699942,467751533.699942
2000,128,16,4,prob_../../binaries/lesolve_O0,8265757464,282397568,282404480,282404480,720924046088,91220685028,91220851940,91220851940,8867962534.100025,467747815.299942,467751533.699942,467751533.699942
2000,128,16,4,../../binaries/lesolve_O1,1820909304,1155365376,1032809960,1820909304,67543450328,34204711908,32535357148,67543450328,1429762318.0999205,606394630.6000193,565486128.2000537,1429762318.0999205
2000,128,16,4,prob_../../binaries/lesolve_O1,1820909304,1155365376,1032809960,1716769000,67543450328,34204711908,32535357148,63100837372,1429762318.0999205,606394630.6000193,565486128.2000537,1311721968.6999056
2000,128,16,4,../../binaries/lesolve_O2,1716765000,441239424,441246336,1716765000,61900258880,18979621400,18979788312,61900258880,1339400131.7999716,246647091.69994828,246650810.0999483,1339400131.7999716
2000,128,16,4,prob_../../binaries/lesolve_O2,1716765000,441239424,441246336,708450176,61900258880,18979621400,18979788312,28448060888,1339400131.7999716,246647091.69994828,246650810.0999483,458998897.19994473
10,8,256,64,../../binaries/lesolve_O3,1249602,100424,102098,113232,130739776.0,31892136,32284132.0,35229468.0,2073627.9999998312,134317.80000000284,137229.40000000075,157080.89999998704
10,8,256,64,prob_../../binaries/lesolve_O3,1249602,100424,102098,113232,130739776.0,31892136,32284132.0,35229468.0,2073627.9999998312,134317.80000000284,137229.40000000075,157080.89999998704
2000,128,16,4,../../binaries/lesolve_O3,4998408,1625472,1631424,4998408,192315616,62393096,62571968,192315616,3948030.9999999567,896841.800000002,900655.0000000021,3948030.9999999567
2000,128,16,4,prob_../../binaries/lesolve_O3,4998408,1625472,1631424,4998408,192315616,62393096,62571968,192315616,3948030.9999999567,896841.800000002,900655.0000000021,3948030.9999999567
2000,128,16,4,../../binaries/qsort_O0,191213208,17973120,17980032,18223944,12503955456,2042996956,2043163868,2057354484,164793179.1999999,16595190.199999804,16598908.599999804,16798310.399999805
2000,128,16,4,prob_../../binaries/qsort_O0,191213208,17973120,17980032,21015048,12503955456,2042996956,2043163868,2222628384,164793179.1999999,16595190.199999804,16598908.599999804,19108760.599999916
2000,128,16,4,../../binaries/qsort_O1,98830128,134317440,77109848,98830128,4186824736,3363375456,2892427348,4186824736,76831517.49999987,69435998.70000008,51352444.699999936,76831517.49999987
2000,128,16,4,prob_../../binaries/qsort_O1,98830128,134317440,77109848,98830128,4186824736,3363375456,2892427348,4186824736,76831517.49999987,69435998.70000008,51352444.699999936,76831517.49999987
2000,128,16,4,../../binaries/qsort_O2,144,0,0,144,12488,1208,1208,12488,155.5,7.3999999999999995,7.3999999999999995,155.5
2000,128,16,4,prob_../../binaries/qsort_O2,144,0,0,144,12488,1208,1208,12488,155.5,7.3999999999999995,7.3999999999999995,155.5
2000,128,16,4,../../binaries/qsort_O3,102467664,109279360,69230344,102467664,4405768728,2889781268,2692502336,4405768728,79915951.89999978,57041426.79999972,45809398.99999972,79915951.89999978
2000,128,16,4,prob_../../binaries/qsort_O3,102467664,109279360,69230344,102467664,4405768728,2889781268,2692502336,4405768728,79915951.89999978,57041426.79999972,45809398.99999972,79915951.89999978
2000,128,16,8,../../binaries/db,1808624120,2306689408,1808624120,1808624120,171262382320,85138119980,171262382320,171262382320,2488045134.8999825,1315403520.7996821,2488045134.8999825,2488045134.8999825
2000,128,16,8,prob_../../binaries/db,1808624120,2306689408,1808624120,1843581784,171262382320,85138119980,171262382320,168096716760,2488045134.8999825,1315403520.7996821,2488045134.8999825,2441806681.600093
2000,128,16,8,../../binaries/lesolve_O0,2755252488,94132480,94134784,94134784,555728840648,87455383268,87455458020,87455458020,6112710046.100011,373615271.2999549,373616685.69995487,373616685.69995487
2000,128,16,8,prob_../../binaries/lesolve_O0,2755252488,94132480,94134784,94134784,555728840648,87455383268,87455458020,87455458020,6112710046.100011,373615271.2999549,373616685.69995487,373616685.69995487
2000,128,16,8,../../binaries/lesolve_O1,606969768,478678656,405288528,606969768,39288222808,20670977508,19796052308,39288222808,822792550.1000057,268051270.60004136,252032134.20003566,822792550.1000057
2000,128,16,8,prob_../../binaries/lesolve_O1,606969768,478678656,405288528,600941592,39288222808,20670977508,19796052308,38956369424,822792550.1000057,268051270.60004136,252032134.20003566,810469029.4999957
2000,128,16,8,../../binaries/lesolve_O2,572255000,94288896,94291200,572237528,35457269760,12040610840,12040685592,35456661168,767145131.7999988,73171827.70001142,73173242.10001142,767113134.2999988
2000,128,16,8,prob_../../binaries/lesolve_O2,572255000,94288896,94291200,94851600,35457269760,12040610840,12040685592,12072927252,767145131.7999988,73171827.70001142,73173242.10001142,73906760.90001118
2000,128,16,8,../../binaries/lesolve_O3,1666136,629760,632064,1666136,113758816,42478856,42553608,113758816,2281894.9999999558,398985.8000000018,400400.2000000018,2281894.9999999558
2000,128,16,8,prob_../../binaries/lesolve_O3,1666136,629760,632064,1666136,113758816,42478856,42553608,113758816,2281894.9999999558,398985.8000000018,400400.2000000018,2281894.9999999558
10,8,256,64,../../binaries/qsort_O0,47803302,1222200,6509460,5750304,11078279136.0,1707978556,3276531680.0,3015933864.0,93088226.20000283,8219730.200023556,18233926.99996447,16617980.599975795
10,8,256,64,prob_../../binaries/qsort_O0,47803302,1222200,6509460,5750304,11078279136.0,1707978556,3276531680.0,3015933864.0,93088226.20000283,8219730.200023556,18233926.99996447,16617980.599975795
2000,128,16,8,../../binaries/qsort_O0,63737736,5991040,5993344,6074648,8672204416,1803355356,1803430108,1812760884,101055443.20000055,10604150.199999835,10605564.599999836,10723662.399999836
2000,128,16,8,prob_../../binaries/qsort_O0,63737736,5991040,5993344,7005016,8672204416,1803355356,1803430108,1922394464,101055443.20000055,10604150.199999835,10605564.599999836,12103744.599999834
2000,128,16,8,../../binaries/qsort_O1,32943376,64163456,29145920,32943376,2517939296,1960295776,1971671404,2517939296,43888141.49999977,34359006.69999988,31286909.099999722,43888141.49999977
2000,128,16,8,prob_../../binaries/qsort_O1,32943376,64163456,29145920,32943376,2517939296,1960295776,1971671404,2517939296,43888141.49999977,34359006.69999988,31286909.099999722,43888141.49999977
2000,128,16,8,../../binaries/qsort_O2,48,0,0,48,9288,1208,1208,9288,107.50000000000001,7.3999999999999995,7.3999999999999995,107.50000000000001
2000,128,16,8,prob_../../binaries/qsort_O2,48,0,0,48,9288,1208,1208,9288,107.50000000000001,7.3999999999999995,7.3999999999999995,107.50000000000001
2000,128,16,8,../../binaries/qsort_O3,34155888,51696256,26114504,34155888,2667806488,1738119188,1825721468,2667806488,45760063.89999991,28249874.79999993,26822555.79999986,45760063.89999991
2000,128,16,8,prob_../../binaries/qsort_O3,34155888,51696256,26114504,34155888,2667806488,1738119188,1825721468,2667806488,45760063.89999991,28249874.79999993,26822555.79999986,45760063.89999991
2000,128,16,16,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,128,16,16,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,128,16,16,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,128,16,16,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,128,16,16,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,128,16,16,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,128,16,16,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,128,16,16,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,128,16,16,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,128,16,16,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,128,16,16,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,128,16,16,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
10,8,256,64,../../binaries/qsort_O1,24707532,8624848,29167608,110178080,3099417016.0,849523616,7738639016.0,29363510420.0,39770219.499956414,6589702.700002733,51794275.7999963,196333183.29994765
10,8,256,64,prob_../../binaries/qsort_O1,24707532,8624848,29167608,29632124,3099417016.0,849523616,7738639016.0,7787905128.0,39770219.499956414,6589702.700002733,51794275.7999963,52660865.799988955
2000,128,16,16,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,128,16,16,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,128,16,16,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,128,16,16,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,128,16,16,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,128,16,16,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,256,8,1,../../binaries/db,25320737680,53795980032,25320737680,25320737680,549631043440,1114923932460,549631043440,549631043440,14244101914.899956,27060048832.787678,14244101914.899956,14244101914.899956
2000,256,8,1,prob_../../binaries/db,25320737680,53795980032,25320737680,26829259472,549631043440,1114923932460,549631043440,580205535960,14244101914.899956,27060048832.787678,14244101914.899956,14934645525.599329
2000,256,8,1,../../binaries/lesolve_O0,38573534832,1505921536,1505953792,1505953792,1079646616808,115691164388,115691838180,115691838180,24021851218.10005,1079509799.3000817,1079526189.7000818,1079526189.7000818
2000,256,8,1,prob_../../binaries/lesolve_O0,38573534832,1505921536,1505953792,1505953792,1079646616808,115691164388,115691838180,115691838180,24021851218.10005,1079509799.3000817,1079526189.7000818,1079526189.7000818
2000,256,8,1,../../binaries/lesolve_O1,8497576752,10276533760,8309756832,8497576752,183182833688,216628079588,179437363728,183182833688,4768096042.1001215,5166978822.600851,4662361145.4001255,4768096042.1001215
2000,256,8,1,prob_../../binaries/lesolve_O1,8497576752,10276533760,8309756832,8390276512,183182833688,216628079588,179437363728,181044385780,4768096042.1001215,5166978822.600851,4662361145.4001255,4707547478.300124
2000,256,8,1,../../binaries/lesolve_O2,8011570000,7207598336,7208012848,8011570000,171808807840,154306799640,154316867636,171808807840,4486802631.800051,3629826547.6992598,3630123163.9992595,4486802631.800051
2000,256,8,1,prob_../../binaries/lesolve_O2,8011570000,7207598336,7208012848,7984110096,171808807840,154306799640,154316867636,171324149996,4486802631.800051,3629826547.6992598,3630123163.9992595,4467115359.100072
2000,256,8,1,../../binaries/lesolve_O3,23325904,8364544,8393856,23325904,505264416,197174536,197788928,505264416,13111778.999999955,4266377.800000001,4281871.000000001,13111778.999999955
2000,256,8,1,prob_../../binaries/lesolve_O3,23325904,8364544,8393856,23325904,505264416,197174536,197788928,505264416,13111778.999999955,4266377.800000001,4281871.000000001,13111778.999999955
2000,256,8,1,../../binaries/qsort_O0,892328304,83874560,83906816,85045072,20756170176,3361025756,3361699548,3386542484,515350727.19999975,49545910.200000346,49562300.600000344,50208874.40000035
2000,256,8,1,prob_../../binaries/qsort_O0,892328304,83874560,83906816,98070224,20756170176,3361025756,3361699548,3673582144,515350727.19999975,49545910.200000346,49562300.600000344,57636348.60000044
2000,256,8,1,../../binaries/qsort_O1,461207264,784650240,458961024,461207264,9854190656,16370031456,9837791040,9854190656,258020085.5000001,394602398.699999,253310123.99999997,258020085.5000001
2000,256,8,1,prob_../../binaries/qsort_O1,461207264,784650240,458961024,461207264,9854190656,16370031456,9837791040,9854190656,258020085.5000001,394602398.699999,253310123.99999997,258020085.5000001
10,8,256,64,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,8,256,64,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,256,8,1,../../binaries/qsort_O2,672,0,0,672,17288,1208,1208,17288,419.5,7.3999999999999995,7.3999999999999995,419.5
2000,256,8,1,prob_../../binaries/qsort_O2,672,0,0,672,17288,1208,1208,17288,419.5,7.3999999999999995,7.3999999999999995,419.5
2000,256,8,1,../../binaries/qsort_O3,478182432,727846400,463678880,478182432,10247293848,15261122068,9992698136,10247293848,267773335.8999998,366324946.7999997,251599269.00000125,267773335.8999998
2000,256,8,1,prob_../../binaries/qsort_O3,478182432,727846400,463678880,478182432,10247293848,15261122068,9992698136,10247293848,267773335.8999998,366324946.7999997,251599269.00000125,267773335.8999998
2000,256,8,2,../../binaries/db,10851744720,13839492096,10851744720,10851744720,338999992880,315794173740,338999992880,338999992880,7009605434.900098,7081804864.803344,7009605434.900098,7009605434.900098
2000,256,8,2,prob_../../binaries/db,10851744720,13839492096,10851744720,11061490704,338999992880,315794173740,338999992880,339939933080,7009605434.900098,7081804864.803344,7009605434.900098,7050761141.599827
2000,256,8,2,../../binaries/lesolve_O0,16531514928,564795136,564808960,564808960,803761536488,96868636388,96868941540,96868941540,13000841266.100069,608946599.2999675,608953773.6999674,608953773.6999674
2000,256,8,2,prob_../../binaries/lesolve_O0,16531514928,564795136,564808960,564808960,803761536488,96868636388,96868941540,96868941540,13000841266.100069,608946599.2999675,608953773.6999674,608953773.6999674
2000,256,8,2,../../binaries/lesolve_O1,3641818608,2310730752,2065619920,3641818608,97996981208,57312019428,52891841468,97996981208,2340216970.0998816,1184077318.5998077,1081891108.1998394,2340216970.0998816
2000,256,8,2,prob_../../binaries/lesolve_O1,3641818608,2310730752,2065619920,3433538000,97996981208,57312019428,52891841468,92290313052,2340216970.0998816,1184077318.5998077,1081891108.1998394,2170106468.6998677
2000,256,8,2,../../binaries/lesolve_O2,3433530000,882478848,882492672,3433530000,90906375200,27804409880,27804715032,90906375200,2197782631.799953,467266803.699994,467273978.09999406,2197782631.799953
2000,256,8,2,prob_../../binaries/lesolve_O2,3433530000,882478848,882492672,1416900352,90906375200,27804409880,27804715032,41709156408,2197782631.799953,467266803.699994,467273978.09999406,813223985.2000462
2000,256,8,2,../../binaries/lesolve_O3,9996816,3250944,3262848,9996816,274416736,94902536,95189888,274416736,6447234.999999954,1709577.8000000012,1716367.0000000012,6447234.999999954
2000,256,8,2,prob_../../binaries/lesolve_O3,9996816,3250944,3262848,9996816,274416736,94902536,95189888,274416736,6447234.999999954,1709577.8000000012,1716367.0000000012,6447234.999999954
2000,256,8,2,../../binaries/qsort_O0,382426416,35946240,35960064,36447888,14404857216,2402459356,2402764508,2419421844,260399783.19999987,25581750.200000014,25588924.600000013,25910282.40000003
2000,256,8,2,prob_../../binaries/qsort_O0,382426416,35946240,35960064,42030096,14404857216,2402459356,2402764508,2612879424,260399783.19999987,25581750.200000014,25588924.600000013,29616284.600000016
2000,256,8,2,../../binaries/qsort_O1,197660256,268634880,154219696,197660256,5636701696,6049724256,4214491028,5636701696,126246581.49999991,136594718.70000052,89907368.70000017,126246581.49999991
2000,256,8,2,prob_../../binaries/qsort_O1,197660256,268634880,154219696,197660256,5636701696,6049724256,4214491028,5636701696,126246581.49999991,136594718.70000052,89907368.70000017,126246581.49999991
2000,256,8,2,../../binaries/qsort_O2,288,0,0,288,13448,1208,1208,13448,227.5,7.3999999999999995,7.3999999999999995,227.5
2000,256,8,2,prob_../../binaries/qsort_O2,288,0,0,288,13448,1208,1208,13448,227.5,7.3999999999999995,7.3999999999999995,227.5
10,8,256,64,../../binaries/qsort_O3,25616916,6793080,27426376,116765824,3286946328.0,840055668,7155672856.0,31240205528.0,41490577.89996176,5798286.799999007,46912777.899973765,206679947.20000702
10,8,256,64,prob_../../binaries/qsort_O3,25616916,6793080,27426376,35632350,3286946328.0,840055668,7155672856.0,9444777068.0,41490577.89996176,5798286.799999007,46912777.899973765,62035602.0999623
2000,256,8,2,../../binaries/qsort_O3,204935328,218558720,138460688,204935328,5897531928,5075368468,3885178336,5897531928,131149783.89999986,111681106.80000022,80424570.99999991,131149783.89999986
2000,256,8,2,prob_../../binaries/qsort_O3,204935328,218558720,138460688,204935328,5897531928,5075368468,3885178336,5897531928,131149783.89999986,111681106.80000022,80424570.99999991,131149783.89999986
2000,256,8,4,../../binaries/db,3617248240,4613378816,3617248240,3617248240,194310063280,131271908140,194310063280,194310063280,3392357194.900014,2468748224.7990375,3392357194.900014,3392357194.900014
2000,256,8,4,prob_../../binaries/db,3617248240,4613378816,3617248240,3687163568,194310063280,131271908140,194310063280,192453390360,3392357194.900014,2468748224.7990375,3392357194.900014,3363597573.6001487
2000,256,8,4,../../binaries/lesolve_O0,5510504976,188264960,188269568,188269568,583341337448,89338032868,89338153700,89338153700,7490336290.100067,420681511.29994744,420684077.6999474,420684077.6999474
2000,256,8,4,prob_../../binaries/lesolve_O0,5510504976,188264960,188269568,188269568,583341337448,89338032868,89338153700,89338153700,7490336290.100067,420681511.29994744,420684077.6999474,420684077.6999474
2000,256,8,4,../../binaries/lesolve_O1,1213939536,957357312,810577056,1213939536,49439399768,30244550628,27800384948,49439399768,1126277434.0999813,507390598.6000747,454676398.2000698,1126277434.0999813
2000,256,8,4,prob_../../binaries/lesolve_O1,1213939536,957357312,810577056,1201883184,49439399768,30244550628,27800384948,49030255664,1126277434.0999813,507390598.6000747,454676398.2000698,1110939825.4999745
2000,256,8,4,../../binaries/lesolve_O2,1144510000,188577792,188582400,1144475056,45125975200,13926388760,13926509592,45125112048,1053272631.7999934,120316275.70000103,120318842.10000104,1053231898.2999934
2000,256,8,4,prob_../../binaries/lesolve_O2,1144510000,188577792,188582400,189703200,45125975200,13926388760,13926509592,13968186292,1053272631.7999934,120316275.70000103,120318842.10000104,121332560.90000089
2000,256,8,4,../../binaries/lesolve_O3,3332272,1259520,1264128,3332272,141125856,55074056,55194888,141125856,3114962.999999956,713865.8000000021,716432.2000000022,3114962.999999956
2000,256,8,4,prob_../../binaries/lesolve_O3,3332272,1259520,1264128,3332272,141125856,55074056,55194888,141125856,3114962.999999956,713865.8000000021,716432.2000000022,3114962.999999956
2000,256,8,4,../../binaries/qsort_O0,127475472,11982080,11986688,12149296,9305838336,1923176156,1923296988,1933450004,132924311.20000024,13599670.19999981,13602236.599999808,13760986.399999814
2000,256,8,4,prob_../../binaries/qsort_O0,127475472,11982080,11986688,14010032,9305838336,1923176156,1923296988,2052478144,132924311.20000024,13599670.19999981,13602236.599999808,15606252.599999825
2000,256,8,4,../../binaries/qsort_O1,65886752,128326912,58291840,65886752,3001231616,3243564896,2453621484,3001231616,60359829.49999985,66440734.70000003,45859869.099999875,60359829.49999985
2000,256,8,4,prob_../../binaries/qsort_O1,65886752,128326912,58291840,65886752,3001231616,3243564896,2453621484,3001231616,60359829.49999985,66440734.70000003,45859869.099999875,60359829.49999985
2000,256,8,4,../../binaries/qsort_O2,96,0,0,96,9608,1208,1208,9608,131.5,7.3999999999999995,7.3999999999999995,131.5
2000,256,8,4,prob_../../binaries/qsort_O2,96,0,0,96,9608,1208,1208,9608,131.5,7.3999999999999995,7.3999999999999995,131.5
2000,256,8,4,../../binaries/qsort_O3,68311776,103392512,52229008,68311776,3165060888,2772044308,2265757148,3165060888,62838007.89999996,54098002.799999736,39879807.79999977,62838007.89999996
2000,256,8,4,prob_../../binaries/qsort_O3,68311776,103392512,52229008,68311776,3165060888,2772044308,2265757148,3165060888,62838007.89999996,54098002.799999736,39879807.79999977,62838007.89999996
10,8,256,128,../../binaries/db,452156030,136208024,486688214,486688214,153976621600.0,41728492300,354488136832.0,354488136832.0,1809811089.9171128,230162828.81182867,2202398530.4120927,2202398530.4120927
10,8,256,128,prob_../../binaries/db,452156030,136208024,486688214,486688214,153976621600.0,41728492300,354488136832.0,354488136832.0,1809811089.9171128,230162828.81182867,2202398530.4120927,2202398530.4120927
2000,256,8,8,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,256,8,8,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,256,8,8,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,256,8,8,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,256,8,8,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,256,8,8,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,256,8,8,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,256,8,8,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,256,8,8,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,256,8,8,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,256,8,8,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,256,8,8,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,256,8,8,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,256,8,8,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,256,8,8,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,256,8,8,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,256,8,8,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,256,8,8,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,512,4,1,../../binaries/db,21703489440,27678984192,21703489440,21703489440,477286078640,592584015660,477286078640,477286078640,12435477794.899977,14001550912.802784,12435477794.899977,12435477794.899977
2000,512,4,1,prob_../../binaries/db,21703489440,27678984192,21703489440,22122981408,477286078640,592584015660,477286078640,486079974680,12435477794.899977,14001550912.802784,12435477794.899977,12581506493.59944
10,1,2048,64,../../binaries/lesolve_O0,21353206782,187821720,187824200,187824200,948307341248.0,89329168068,89329246340,89329246340,15411687193.057423,420459891.2910719,420461393.69107103,420461393.69107103
10,1,2048,64,prob_../../binaries/lesolve_O0,21353206782,187821720,187824200,187824200,948307341248.0,89329168068,89329246340,89329246340,15411687193.057423,420459891.2910719,420461393.69107103,420461393.69107103
10,1,2048,256,../../binaries/lesolve_O0,4821691854,5553677,5554237,5554237,741393531008.0,85683807208,85683847080,85683847080,7145929729.153641,329325869.7981675,329326412.1981679,329326412.1981679
10,1,2048,256,prob_../../binaries/lesolve_O0,4821691854,5553677,5554237,5554237,741393531008.0,85683807208,85683847080,85683847080,7145929729.153641,329325869.7981675,329326412.1981679,329326412.1981679
10,8,256,128,../../binaries/lesolve_O0,688813122,5591056,5591244,5591244,535019468048.0,85684554788,85684591260.0,85684591260.0,5079490363.129495,329344559.29816675,329344955.99816656,329344955.99816656
10,8,256,128,prob_../../binaries/lesolve_O0,688813122,5591056,5591244,5591244,535019468048.0,85684554788,85684591260.0,85684591260.0,5079490363.129495,329344559.29816675,329344955.99816656,329344955.99816656
2000,512,4,1,../../binaries/lesolve_O0,33063029856,1129590272,1129617920,1129617920,969436517288,108164539108,108165120740,108165120740,21266598730.09997,891344167.3000488,891358253.7000488,891358253.7000488
2000,512,4,1,prob_../../binaries/lesolve_O0,33063029856,1129590272,1129617920,1129617920,969436517288,108164539108,108165120740,108165120740,21266598730.09997,891344167.3000488,891358253.7000488,891358253.7000488
2000,512,4,1,../../binaries/lesolve_O1,7283637216,4621461504,4131239840,7283637216,158904042968,103526634468,93604810108,158904042968,4161126274.100016,2339442694.599856,2114701068.1996934,4161126274.100016
2000,512,4,1,prob_../../binaries/lesolve_O1,7283637216,4621461504,4131239840,6867076000,158904042968,103526634468,93604810108,150669264412,4161126274.100016,2339442694.599856,2114701068.1996934,3886875468.7002177
2000,512,4,1,../../binaries/lesolve_O2,6867060000,1764957696,1764985344,6867060000,148918607840,45453986840,45454568472,148918607840,3914547631.800019,908506227.7001854,908520314.1001854,3914547631.800019
2000,512,4,1,prob_../../binaries/lesolve_O2,6867060000,1764957696,1764985344,2833800704,148918607840,45453986840,45454568472,68231347448,3914547631.800019,908506227.7001854,908520314.1001854,1521674161.2001824
2000,512,4,1,../../binaries/lesolve_O3,19993632,6501888,6525696,19993632,438618976,159921416,160425728,438618976,11445642.999999957,3335049.800000002,3347791.000000002,11445642.999999957
2000,512,4,1,prob_../../binaries/lesolve_O3,19993632,6501888,6525696,19993632,438618976,159921416,160425728,438618976,11445642.999999957,3335049.800000002,3347791.000000002,11445642.999999957
2000,512,4,1,../../binaries/qsort_O0,764852832,71892480,71920128,72895776,18206660736,3121384156,3121965788,3143556564,451612991.1999992,43554870.20000022,43568956.60000022,44134226.40000022
2000,512,4,1,prob_../../binaries/qsort_O0,764852832,71892480,71920128,84060192,18206660736,3121384156,3121965788,3393381504,451612991.1999992,43554870.20000022,43568956.60000022,50631332.60000036
2000,512,4,1,../../binaries/qsort_O1,395320512,537269760,308439392,395320512,8536455616,11422421856,6858618388,8536455616,225076709.50000015,270912158.69999975,167017216.70000023,225076709.50000015
2000,512,4,1,prob_../../binaries/qsort_O1,395320512,537269760,308439392,395320512,8536455616,11422421856,6858618388,8536455616,225076709.50000015,270912158.69999975,167017216.70000023,225076709.50000015
2000,512,4,1,../../binaries/qsort_O2,576,0,0,576,15368,1208,1208,15368,371.5,7.3999999999999995,7.3999999999999995,371.5
2000,512,4,1,prob_../../binaries/qsort_O2,576,0,0,576,15368,1208,1208,15368,371.5,7.3999999999999995,7.3999999999999995,371.5
2000,512,4,1,../../binaries/qsort_O3,409870656,437117440,276921376,409870656,8881058328,9446542868,6270530336,8881058328,233617447.8999997,220960466.800001,149654915.0000007,233617447.8999997
2000,512,4,1,prob_../../binaries/qsort_O3,409870656,437117440,276921376,409870656,8881058328,9446542868,6270530336,8881058328,233617447.8999997,220960466.800001,149654915.0000007,233617447.8999997
2000,512,4,2,../../binaries/db,7234496480,9226757632,7234496480,7234496480,240405425200,223539484460,240405425200,240405425200,5200981314.900044,4775437632.800437,5200981314.900044,5200981314.900044
2000,512,4,2,prob_../../binaries/db,7234496480,9226757632,7234496480,7374327136,240405425200,223539484460,240405425200,241166737560,5200981314.900044,4775437632.800437,5200981314.900044,5207179357.600021
2000,512,4,2,../../binaries/lesolve_O0,11021009952,376529920,376539136,376539136,638566331048,93103332068,93103545060,93103545060,10245588778.10013,514813991.2999367,514818861.6999367,514818861.6999367
2000,512,4,2,prob_../../binaries/lesolve_O0,11021009952,376529920,376539136,376539136,638566331048,93103332068,93103545060,93103545060,10245588778.10013,514813991.2999367,514818861.6999367,514818861.6999367
10,8,256,128,../../binaries/lesolve_O1,151742442,31148200,109351788,89875892,31674840088.0,11720368388,84847535680.0,68898549980.0,595178887.0938156,44286042.59992725,503667526.1969717,409092573.59857357
10,8,256,128,prob_../../binaries/lesolve_O1,151742442,31148200,109351788,104323292,31674840088.0,11720368388,84847535680.0,79365927860.0,595178887.0938156,44286042.59992725,503667526.1969717,465691245.59776336
2000,512,4,2,../../binaries/lesolve_O1,2427879072,1914714624,1621154112,2427879072,69741753688,49391696868,43809050228,69741753688,1733247202.0998905,986069254.5998567,859964926.1998999,1733247202.0998905
2000,512,4,2,prob_../../binaries/lesolve_O1,2427879072,1914714624,1621154112,2403766368,69741753688,49391696868,43809050228,69178028144,1733247202.0998905,986069254.5998567,859964926.1998999,1711881417.4998946
2000,512,4,2,../../binaries/lesolve_O2,2289020000,377155584,377164800,2288950112,64463386080,17697944600,17698157592,64462013808,1625527631.7999556,214605171.69995758,214610042.09995756,1625469426.2999558
2000,512,4,2,prob_../../binaries/lesolve_O2,2289020000,377155584,377164800,379406400,64463386080,17697944600,17698157592,17758704372,1625527631.7999556,214605171.69995758,214610042.09995756,216184160.899957
2000,512,4,2,../../binaries/lesolve_O3,6664544,2519040,2528256,6664544,195859936,80264456,80477448,195859936,4781098.999999955,1343625.8000000012,1348496.2000000014,4781098.999999955
2000,512,4,2,prob_../../binaries/lesolve_O3,6664544,2519040,2528256,6664544,195859936,80264456,80477448,195859936,4781098.999999955,1343625.8000000012,1348496.2000000014,4781098.999999955
2000,512,4,2,../../binaries/qsort_O0,254950944,23964160,23973376,24298592,10573106176,2162817756,2163030748,2174828244,196662047.19999945,19590710.19999989,19595580.59999989,19835634.39999991
2000,512,4,2,prob_../../binaries/qsort_O0,254950944,23964160,23973376,28020064,10573106176,2162817756,2163030748,2312645504,196662047.19999945,19590710.19999989,19595580.59999989,22611268.599999975
2000,512,4,2,../../binaries/qsort_O1,131773504,256653824,116583680,131773504,3967816256,5810103136,3417521644,3967816256,93303205.49999982,130604190.7000004,75005789.10000013,93303205.49999982
2000,512,4,2,prob_../../binaries/qsort_O1,131773504,256653824,116583680,131773504,3967816256,5810103136,3417521644,3967816256,93303205.49999982,130604190.7000004,75005789.10000013,93303205.49999982
2000,512,4,2,../../binaries/qsort_O2,192,0,0,192,10248,1208,1208,10248,179.5,7.3999999999999995,7.3999999999999995,179.5
2000,512,4,2,prob_../../binaries/qsort_O2,192,0,0,192,10248,1208,1208,10248,179.5,7.3999999999999995,7.3999999999999995,179.5
2000,512,4,2,../../binaries/qsort_O3,136623552,206785024,104458016,136623552,4159569688,4839894548,3145828508,4159569688,96993895.89999989,105794258.8000002,65994311.79999959,96993895.89999989
2000,512,4,2,prob_../../binaries/qsort_O3,136623552,206785024,104458016,136623552,4159569688,4839894548,3145828508,4159569688,96993895.89999989,105794258.8000002,65994311.79999959,96993895.89999989
2000,512,4,4,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,512,4,4,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,512,4,4,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,512,4,4,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,512,4,4,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,512,4,4,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
10,8,256,128,../../binaries/lesolve_O2,143063750,5600696,5652180,5653476,28205740680.0,10266846840,10313034612.0,10312164516.0,552549506.8172811,28827727.700864404,29116688.800889693,29106929.800888773
10,8,256,128,prob_../../binaries/lesolve_O2,143063750,5600696,5652180,5653476,28205740680.0,10266846840,10313034612.0,10312164516.0,552549506.8172811,28827727.700864404,29116688.800889693,29106929.800888773
2000,512,4,4,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,512,4,4,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,512,4,4,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,512,4,4,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,512,4,4,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,512,4,4,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,512,4,4,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,512,4,4,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,512,4,4,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,512,4,4,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,512,4,4,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,512,4,4,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,1024,2,1,../../binaries/db,14468992960,18453515264,14468992960,14468992960,332596149040,408074637100,332596149040,332596149040,8818229554.90011,9388816448.804066,8818229554.90011,8818229554.90011
2000,1024,2,1,prob_../../binaries/db,14468992960,18453515264,14468992960,14748654272,332596149040,408074637100,332596149040,338593431960,8818229554.90011,9388816448.804066,8818229554.90011,8894342925.599674
2000,1024,2,1,../../binaries/lesolve_O0,22042019904,753059840,753078272,753078272,749016318248,100633930468,100634327780,100634327780,15756093754.099997,703078951.3000029,703088429.7000029,703088429.7000029
2000,1024,2,1,prob_../../binaries/lesolve_O0,22042019904,753059840,753078272,753078272,749016318248,100633930468,100634327780,100634327780,15756093754.099997,703078951.3000029,703088429.7000029,703088429.7000029
2000,1024,2,1,../../binaries/lesolve_O1,4855758144,3829429248,3242308224,4855758144,110346461528,87685989348,75826380788,110346461528,2947186738.099943,1943426566.5997074,1670541982.1997383,2947186738.099943
2000,1024,2,1,prob_../../binaries/lesolve_O1,4855758144,3829429248,3242308224,4807532736,110346461528,87685989348,75826380788,109473573104,2947186738.099943,1943426566.5997074,1670541982.1997383,2913764601.499974
2000,1024,2,1,../../binaries/lesolve_O2,4578040000,754311168,754329600,4577900224,103138207840,25241056280,25241453592,103135817328,2770037631.7999988,403182963.69998366,403192442.09998363,2769944482.2999988
2000,1024,2,1,prob_../../binaries/lesolve_O2,4578040000,754311168,754329600,758812800,103138207840,25241056280,25241453592,25339740532,2770037631.7999988,403182963.69998366,403192442.09998363,405887360.8999838
10,8,256,128,../../binaries/lesolve_O3,416534,39360,128878,46370,93233536.0,30670856,101155756.0,35530512.0,1657093.9999998303,103785.80000000677,527175.8999999844,135192.70000000516
10,8,256,128,prob_../../binaries/lesolve_O3,416534,39360,128878,97220,93233536.0,30670856,101155756.0,75533292.0,1657093.9999998303,103785.80000000677,527175.8999999844,374284.4999999669
2000,1024,2,1,../../binaries/lesolve_O3,13329088,5038080,5056512,13329088,305328096,130645256,131042568,305328096,8113370.999999956,2603145.800000002,2612624.200000002,8113370.999999956
2000,1024,2,1,prob_../../binaries/lesolve_O3,13329088,5038080,5056512,13329088,305328096,130645256,131042568,305328096,8113370.999999956,2603145.800000002,2612624.200000002,8113370.999999956
2000,1024,2,1,../../binaries/qsort_O0,509901888,47928320,47946752,48597184,13107641856,2642100956,2642498268,2657584724,324137519.19999945,31572790.20000006,31582268.600000057,31984930.400000047
2000,1024,2,1,prob_../../binaries/qsort_O0,509901888,47928320,47946752,56040128,13107641856,2642100956,2642498268,2832980224,324137519.19999945,31572790.20000006,31582268.600000057,36621300.60000006
2000,1024,2,1,../../binaries/qsort_O1,263547008,513307648,233167360,263547008,5900985536,10943179616,5345321964,5900985536,159189957.4999999,258931102.6999998,133297629.10000063,159189957.4999999
2000,1024,2,1,prob_../../binaries/qsort_O1,263547008,513307648,233167360,263547008,5900985536,10943179616,5345321964,5900985536,159189957.4999999,258931102.6999998,133297629.10000063,159189957.4999999
2000,1024,2,1,../../binaries/qsort_O2,384,0,0,384,11528,1208,1208,11528,275.5,7.3999999999999995,7.3999999999999995,275.5
2000,1024,2,1,prob_../../binaries/qsort_O2,384,0,0,384,11528,1208,1208,11528,275.5,7.3999999999999995,7.3999999999999995,275.5
2000,1024,2,1,../../binaries/qsort_O3,273247104,413570048,208916032,273247104,6148587288,8975595028,4905971228,6148587288,165305671.89999983,209186770.800001,118223319.80000028,165305671.89999983
2000,1024,2,1,prob_../../binaries/qsort_O3,273247104,413570048,208916032,273247104,6148587288,8975595028,4905971228,6148587288,165305671.89999983,209186770.800001,118223319.80000028,165305671.89999983
2000,1024,2,2,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,1024,2,2,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,1024,2,2,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,1024,2,2,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,1024,2,2,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,1024,2,2,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,1024,2,2,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,1024,2,2,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,1024,2,2,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,1024,2,2,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
10,8,256,128,../../binaries/qsort_O0,15934434,407400,2169820,1916768,8196978976.0,1691682556,3085437760.0,2854130264.0,77153792.19999927,7812330.200022683,16064106.99997798,14701212.59998206
10,8,256,128,prob_../../binaries/qsort_O0,15934434,407400,2169820,1916768,8196978976.0,1691682556,3085437760.0,2854130264.0,77153792.19999927,7812330.200022683,16064106.99997798,14701212.59998206
2000,1024,2,2,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,1024,2,2,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,1024,2,2,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,1024,2,2,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,1024,2,2,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1024,2,2,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,1024,2,2,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,1024,2,2,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,2048,1,1,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,2048,1,1,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999877,162058816.79994205,162059079.19994202,162059079.19994202
2000,2048,1,1,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,2048,1,1,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.100021,326549031.2999635,326549293.69996345,326549293.69996345
2000,2048,1,1,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,2048,1,1,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.10003424,28711942.600004453,28712205.000004455,28712205.000004455
2000,2048,1,1,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,2048,1,1,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8000113,26027379.699999154,26027642.099999152,26027642.099999152
2000,2048,1,1,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,2048,1,1,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999999567,84105.80000000194,84368.20000000195,84368.20000000195
2000,2048,1,1,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
2000,2048,1,1,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.2000005,7608630.199999842,7608892.599999842,7608892.599999842
10,8,256,128,../../binaries/qsort_O1,8235844,4115000,9582606,21968286,2155470056.0,759326656,6687371000.0,13067495212.0,31534375.49997851,4334778.700001181,41945614.599991515,92627240.8000881
10,8,256,128,prob_../../binaries/qsort_O1,8235844,4115000,9582606,10091276,2155470056.0,759326656,6687371000.0,6882436368.0,31534375.49997851,4334778.700001181,41945614.599991515,43043278.29998687
2000,2048,1,1,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,2048,1,1,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.49999978,2277278.699999925,2277541.099999925,2277541.099999925
2000,2048,1,1,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2048,1,1,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
2000,2048,1,1,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
2000,2048,1,1,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999797,2401746.7999999095,2402009.1999999094,2402009.1999999094
10,8,256,128,../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
10,8,256,128,prob_../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
10,8,256,128,../../binaries/qsort_O3,8538972,3213608,8224378,35735448,2294865688.0,768466228,5780818680.0,24234070932.0,32951605.89997686,4008550.7999987993,36336149.99999616,153874470.50017866
10,8,256,128,prob_../../binaries/qsort_O3,8538972,3213608,8224378,9572714,2294865688.0,768466228,5780818680.0,6641508932.0,32951605.89997686,4008550.7999987993,36336149.99999616,41119826.89999051
10,8,256,256,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,8,256,256,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,8,256,256,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,8,256,256,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,1,2048,256,../../binaries/lesolve_O1,1062197094,45283656,45284216,45284216,58830915928.0,12003077508,12003117380,12003117380,1050406213.1652217,51353770.599900976,51354312.99990078,51354312.99990078
10,1,2048,256,prob_../../binaries/lesolve_O1,1062197094,45283656,45284216,45284216,58830915928.0,12003077508,12003117380,12003117380,1050406213.1652217,51353770.599900976,51354312.99990078,51354312.99990078
10,8,256,256,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,8,256,256,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,8,256,256,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,8,256,256,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,8,256,256,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,8,256,256,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,8,256,256,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,8,256,256,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,8,256,256,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,8,256,256,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,8,256,256,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,8,256,256,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,8,256,256,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,8,256,256,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,16,128,4,../../binaries/db,14016836930,13963793440,30826530416,30859541602,425270239600.0,318280200620,974291150652.0,981586079412.0,8592151539.813877,7143955536.347374,17532359095.97921,17629484092.52561
10,16,128,4,prob_../../binaries/db,14016836930,13963793440,30826530416,30859541602,425270239600.0,318280200620,974291150652.0,981586079412.0,8592151539.813877,7143955536.347374,17532359095.97921,17629484092.52561
10,16,128,4,../../binaries/lesolve_O0,21353206782,3005147520,10136288624,3008286812,948307341248.0,145675684068,394055758908.0,145785395204.0,15411687193.057423,1829122791.344478,5971389383.589482,1830951455.6440723
10,16,128,4,prob_../../binaries/lesolve_O0,21353206782,3005147520,10136288624,3008182982,948307341248.0,145675684068,394055758908.0,145781858444.0,15411687193.057423,1829122791.344478,5971389383.589482,1830891419.9440606
10,16,128,4,../../binaries/lesolve_O1,4704015702,3595894496,6702401910,6408244744,122720305288.0,83015294308,206798030932.0,195980401556.0,2871315517.012084,1826659190.6004672,3756339721.22608,3578281315.124906
10,16,128,4,prob_../../binaries/lesolve_O1,4704015702,3595894496,6702401910,7121071270,122720305288.0,83015294308,206798030932.0,220077027620.0,2871315517.012084,1826659190.6004672,3756339721.22608,3984677469.1265545
10,1,2048,256,../../binaries/lesolve_O2,1001446250,31541503,31542063,31542063,53367166200.0,10785662980,10785702852,10785702852,981740756.8162693,41798131.20227966,41798673.60227974,41798673.60227974
10,1,2048,256,prob_../../binaries/lesolve_O2,1001446250,31541503,31542063,31542063,53367166200.0,10785662980,10785702852,10785702852,981740756.8162693,41798131.20227966,41798673.60227974,41798673.60227974
10,16,128,4,../../binaries/lesolve_O2,4434976250,2682930576,6240038108,6646814416,114043990680.0,63813444440,192374347044.0,203459911040.0,2698505756.7325544,1367492667.7019193,3477723749.803126,3685247389.695469
10,16,128,4,prob_../../binaries/lesolve_O2,4434976250,2682930576,6240038108,6244906156,114043990680.0,63813444440,192374347044.0,190203073424.0,2698505756.7325544,1367492667.7019193,3477723749.803126,3456677797.405126
10,16,128,4,../../binaries/lesolve_O3,12912554,5488464,30066940,86305802,343153936.0,139652936,1002948336.0,2910348496.0,7905104.000000671,2828337.799999665,17216142.90000295,49574303.499990694
10,16,128,4,prob_../../binaries/lesolve_O3,12912554,5488464,30066940,27503512,343153936.0,139652936,1002948336.0,907357092.0,7905104.000000671,2828337.799999665,17216142.90000295,15646594.100002937
10,16,128,4,../../binaries/qsort_O0,493967454,82891776,228790862,247540310,17757639376.0,3341370076,8612080340.0,9144956664.0,316170302.1999902,49054518.200028196,135033698.00038415,145133315.0002788
10,16,128,4,prob_../../binaries/qsort_O0,493967454,82891776,228790862,309181130,17757639376.0,3341370076,8612080340.0,11297455060.0,316170302.1999902,49054518.200028196,135033698.00038415,180919672.40002543
10,16,128,4,../../binaries/qsort_O1,255311164,224438944,480925556,255311164,7096976456.0,5165805536,15587549548.0,7096976456.0,155072035.50016472,114496750.70004793,275140416.899999,155072035.50016472
10,16,128,4,prob_../../binaries/qsort_O1,255311164,224438944,480925556,530412506,7096976456.0,5165805536,15587549548.0,17160854440.0,155072035.50016472,114496750.70004793,275140416.899999,302633861.1000138
10,16,128,4,../../binaries/qsort_O2,372,48,48,372,16248.0,2168,2168,16248.0,269.5,31.4,31.4,269.5
10,16,128,4,prob_../../binaries/qsort_O2,372,48,48,372,16248.0,2168,2168,16248.0,269.5,31.4,31.4,269.5
10,16,128,4,../../binaries/qsort_O3,264708132,194286848,402874552,254662912,7418248888.0,4589931028,13103606240.0,7098151824.0,161036185.90014493,99545170.79998477,231207933.20002976,153851335.40013954
10,16,128,4,prob_../../binaries/qsort_O3,264708132,194286848,402874552,451877326,7418248888.0,4589931028,13103606240.0,14664487680.0,161036185.90014493,99545170.79998477,231207933.20002976,258276573.00005776
10,16,128,8,../../binaries/db,6782340450,6814024704,14960733040,14988576130,326517115040.0,175284825900,690894405932.0,700892974452.0,4974903299.878048,3569071168.9877043,9599460407.842648,9694001356.341248
10,16,128,8,prob_../../binaries/db,6782340450,6814024704,14960733040,14988576130,326517115040.0,175284825900,690894405932.0,700892974452.0,4974903299.878048,3569071168.9877043,9599460407.842648,9694001356.341248
10,16,128,8,../../binaries/lesolve_O0,10332196830,212893264,3664259616,214412636,824111077568.0,89830598948,272153693228.0,89911250404.0,9901182217.131336,432995663.2903088,2735374879.7863564,434014367.5902409
10,16,128,8,prob_../../binaries/lesolve_O0,10332196830,212893264,3664259616,214362246,824111077568.0,89830598948,272153693228.0,89908670444.0,9901182217.131336,432995663.2903088,2735374879.7863564,433981051.8902474
10,16,128,8,../../binaries/lesolve_O1,2276136630,1761117008,3240279094,3101089736,81121488248.0,46319744548,142693539892.0,134587814436.0,1657375981.1878192,909270446.5982103,2025278313.2108476,1924703811.1093638
10,16,128,8,prob_../../binaries/lesolve_O1,2276136630,1761117008,3240279094,3446313414,81121488248.0,46319744548,142693539892.0,151920499460.0,1657375981.1878192,909270446.5982103,2025278313.2108476,2147298541.1120074
10,16,128,8,../../binaries/lesolve_O2,2145956250,1308071472,3027137772,2729214568,74480971640.0,36316262360,132520869124.0,113201727520.0,1553995756.7632582,680063115.7376136,1871273581.9488893,1641956770.8702521
10,16,128,8,prob_../../binaries/lesolve_O2,2145956250,1308071472,3027137772,2853163252,74480971640.0,36316262360,132520869124.0,120470125932.0,1553995756.7632582,680063115.7376136,1871273581.9488893,1729418075.9630454
10,1,2048,256,../../binaries/lesolve_O3,2915738,32668,33228,33228,170018176.0,30537016,30576888,30576888,2906696.0000003115,100439.80000000705,100982.20000000704,100982.20000000704
10,1,2048,256,prob_../../binaries/lesolve_O3,2915738,32668,33228,33228,170018176.0,30537016,30576888,30576888,2906696.0000003115,100439.80000000705,100982.20000000704,100982.20000000704
10,16,128,8,../../binaries/lesolve_O3,6248010,2238192,14131754,41420810,230707936.0,74647496,710386916.0,2089045536.0,4572832.000000699,1203201.8000001572,9248507.900000421,27131807.499999214
10,16,128,8,prob_../../binaries/lesolve_O3,6248010,2238192,14131754,12883944,230707936.0,74647496,710386916.0,637055492.0,4572832.000000699,1203201.8000001572,9248507.900000421,8336810.099999853
10,16,128,8,../../binaries/qsort_O0,239016510,12343568,82468012,85180746,14902543296.0,1930405916,5898564688.0,5870485128.0,188694830.20001218,13780414.199985184,61970275.00007115,62809640.80007802
10,16,128,8,prob_../../binaries/qsort_O0,239016510,12343568,82468012,115039806,14902543296.0,1930405916,5898564688.0,7454063364.0,188694830.20001218,13780414.199985184,61970275.00007115,82705118.20019202
10,16,128,8,../../binaries/qsort_O1,123537660,105568240,238731632,123537660,5076019576.0,2788391456,11570916200.0,5076019576.0,89185283.50001408,55061398.70000886,155627370.50003228,89185283.50001408
10,16,128,8,prob_../../binaries/qsort_O1,123537660,105568240,238731632,252107274,5076019576.0,2788391456,11570916200.0,12117668840.0,89185283.50001408,55061398.70000886,155627370.50003228,163481245.10005286
10,16,128,8,../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
10,16,128,8,prob_../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
10,16,128,8,../../binaries/qsort_O3,128084580,98136576,196950904,131812792,5336299608.0,2666925588,9426849656.0,5476937088.0,92724409.90002823,51470034.79998639,128238459.80001645,93665505.10002987
10,16,128,8,prob_../../binaries/qsort_O3,128084580,98136576,196950904,220838734,5336299608.0,2666925588,9426849656.0,10515048800.0,92724409.90002823,51470034.79998639,128238459.80001645,142757277.00001338
10,16,128,16,../../binaries/db,3165092210,3242824336,7031802352,7057061394,267296951680.0,103860818540,542006992972.0,552755881012.0,3166279179.901655,1783470984.912811,5634995064.414608,5728243988.887827
10,16,128,16,prob_../../binaries/db,3165092210,3242824336,7031802352,7057061394,267296951680.0,103860818540,542006992972.0,552755881012.0,3166279179.901655,1783470984.912811,5634995064.414608,5728243988.887827
10,16,128,16,../../binaries/lesolve_O0,4821691854,88858832,1699913592,89570508,741393531008.0,87349910308,235010834108.0,87415361764.0,7145929729.153641,370978447.2944583,1753153135.7485693,371593303.5944156
10,16,128,16,prob_../../binaries/lesolve_O0,4821691854,88858832,1699913592,89546918,741393531008.0,87349910308,235010834108.0,87413285804.0,7145929729.153641,370978447.2944583,1753153135.7485693,371573387.894409
10,16,128,16,../../binaries/lesolve_O1,1062197094,724538496,1491968630,1340044736,58830915928.0,25588174308,114838909892.0,100492750876.0,1050406213.1652217,390981190.6000178,1177768475.1965451,1043012136.0930519
10,16,128,16,prob_../../binaries/lesolve_O1,1062197094,724538496,1491968630,1510532990,58830915928.0,25588174308,114838909892.0,114901439140.0,1050406213.1652217,390981190.6000178,1177768475.1965451,1179146489.0969243
10,16,128,16,../../binaries/lesolve_O2,1001446250,504664048,1300121720,781511136,53367166200.0,20248113880,98792601324.0,46649272040.0,981740756.8162693,278359403.6869052,1005509733.0561767,522271662.21754277
10,16,128,16,prob_../../binaries/lesolve_O2,1001446250,504664048,1300121720,994737388,53367166200.0,20248113880,98792601324.0,66813209252.0,981740756.8162693,278359403.6869052,1005509733.0561767,709198356.3378818
10,16,128,16,../../binaries/lesolve_O3,2915738,522688,5893660,18848664,170018176.0,40337416,536972720.0,1657953016.0,2906696.0000003115,345449.79999996634,5030124.6999994265,15838669.000003137
10,16,128,16,prob_../../binaries/lesolve_O3,2915738,522688,5893660,5423404,170018176.0,40337416,536972720.0,490021936.0,2906696.0000003115,345449.79999996634,5030124.6999994265,4586754.899999315
10,1,2048,256,../../binaries/qsort_O0,111541038,356475,357035,357035,12994154656.0,1690664056,1690703928,1690703928,124957094.20000663,7786867.700022627,7787410.10002263,7787410.10002263
10,1,2048,256,prob_../../binaries/qsort_O0,111541038,356475,357035,357035,12994154656.0,1690664056,1690703928,1690703928,124957094.20000663,7786867.700022627,7787410.10002263,7787410.10002263
10,16,128,16,../../binaries/qsort_O0,111541038,5703600,38686046,39688138,12994154656.0,1797606556,5073763940.0,5013431528.0,124957094.20000663,10460430.200004682,39981289.99995608,40063336.79995773
10,16,128,16,prob_../../binaries/qsort_O0,111541038,5703600,38686046,53622366,12994154656.0,1797606556,5073763940.0,6297574564.0,124957094.20000663,10460430.200004682,39981289.99995608,51996398.200032845
10,16,128,16,../../binaries/qsort_O1,57650908,50234272,104162684,57650908,3933859736.0,1681712096,8567974396.0,3933859736.0,56241907.49993156,27394414.69998865,86345988.7000074,56241907.49993156
10,16,128,16,prob_../../binaries/qsort_O1,57650908,50234272,104162684,117288826,3933859736.0,1681712096,8567974396.0,9570705320.0,56241907.49993156,27394414.69998865,86345988.7000074,96072021.10001713
10,16,128,16,../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
10,16,128,16,prob_../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
10,16,128,16,../../binaries/qsort_O3,59772804,45426368,88783140,56975496,4155927448.0,1612721428,7273959724.0,3913089644.0,58568521.89993911,25114930.800003756,73668181.8999961,55007164.09994139
10,16,128,16,prob_../../binaries/qsort_O3,59772804,45426368,88783140,101923590,4155927448.0,1612721428,7273959724.0,8271370460.0,58568521.89993911,25114930.800003756,73668181.8999961,83299241.69999547
10,16,128,32,../../binaries/db,1356468090,809232160,2440345008,2455320026,217999667840.0,55188975020,431188990852.0,450227852372.0,2261967119.9237123,566674896.7603176,3259367852.11968,3427373305.4203672
10,16,128,32,prob_../../binaries/db,1356468090,809232160,2440345008,2455320026,217999667840.0,55188975020,431188990852.0,450227852372.0,2261967119.9237123,566674896.7603176,3259367852.11968,3427373305.4203672
10,16,128,32,../../binaries/lesolve_O0,2066439366,33546352,725762392,33851356,658795928288.0,86243660708,213374136028.0,86300024804.0,5768303485.1393175,343322207.29686344,1266077535.7025971,343733727.5967857
10,16,128,32,prob_../../binaries/lesolve_O0,2066439366,33546352,725762392,33841246,658795928288.0,86243660708,213374136028.0,86298250444.0,5768303485.1393175,343322207.29686344,1266077535.7025971,343720551.896786
10,16,128,32,../../binaries/lesolve_O1,455227326,148807440,480384540,413223248,44703302168.0,14073553188,93017913392.0,80229763596.0,746921329.1272525,103115662.60000376,670986375.6953993,576432315.0966686
10,16,128,32,prob_../../binaries/lesolve_O1,455227326,148807440,480384540,487276742,44703302168.0,14073553188,93017913392.0,92759898420.0,746921329.1272525,103115662.60000376,670986375.6953993,665473649.0956712
10,16,128,32,../../binaries/lesolve_O2,429191250,53664752,398391860,175163680,40145671640.0,11228127960,78842396324.0,34048400880.0,695613256.8168008,52859755.703178026,550654269.0196441,218857499.18718833
10,16,128,32,prob_../../binaries/lesolve_O2,429191250,53664752,398391860,140959660,40145671640.0,11228127960,78842396324.0,27514755224.0,695613256.8168008,52859755.703178026,550654269.0196441,171436480.89066255
10,16,128,32,../../binaries/lesolve_O3,1249602,200848,2524314,7827834,130739776.0,33900616,462808276.0,1376741472.0,2073627.9999998312,184529.79999997618,3342153.4999994347,10126054.300001465
10,16,128,32,prob_../../binaries/lesolve_O3,1249602,200848,2524314,2312726,130739776.0,33900616,462808276.0,421384276.0,2073627.9999998312,184529.79999997618,3342153.4999994347,3029396.2999995253
10,16,128,32,../../binaries/qsort_O0,47803302,2444400,16579734,17009202,11078279136.0,1732422556,4573019940.0,4507054248.0,93088226.20000283,8830830.200018775,28928133.99991568,28723868.799917106
10,16,128,32,prob_../../binaries/qsort_O0,47803302,2444400,16579734,22981014,11078279136.0,1732422556,4573019940.0,5612887524.0,93088226.20000283,8830830.200018775,28928133.99991568,36675722.199933626
10,1,2048,256,../../binaries/qsort_O1,57650908,3139642,3140202,3140202,3933859736.0,739819496,739859368,739859368,56241907.49993156,3847099.7000007117,3847642.100000712,3847642.100000712
10,1,2048,256,prob_../../binaries/qsort_O1,57650908,3139642,3140202,3140202,3933859736.0,739819496,739859368,739859368,56241907.49993156,3847099.7000007117,3847642.100000712,3847642.100000712
10,16,128,32,../../binaries/qsort_O1,24707532,17249696,43931044,24707532,3099417016.0,1022020576,7885387100.0,3099417016.0,39770219.499956414,10902126.69999995,59121532.29999258,39770219.499956414
10,16,128,32,prob_../../binaries/qsort_O1,24707532,17249696,43931044,46209786,3099417016.0,1022020576,7885387100.0,8131956884.0,39770219.499956414,10902126.69999995,59121532.29999258,61101131.09998656
10,16,128,32,../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
10,16,128,32,prob_../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
10,16,128,32,../../binaries/qsort_O3,25616916,13586160,37423820,23803148,3286946328.0,975917268,6830251700.0,3078761404.0,41490577.89996176,9194826.800000113,50936609.09998673,38420501.69996618
10,16,128,32,prob_../../binaries/qsort_O3,25616916,13586160,37423820,38211378,3286946328.0,975917268,6830251700.0,6862406860.0,41490577.89996176,9194826.800000113,50936609.09998673,51442647.29998849
10,16,128,64,../../binaries/db,452156030,272416048,751412336,760737342,153976621600.0,44452652780,359939221452.0,366754868252.0,1809811089.9171128,298266840.80209374,2335686143.013539,2420962472.014373
10,16,128,64,prob_../../binaries/db,452156030,272416048,751412336,760737342,153976621600.0,44452652780,359939221452.0,366754868252.0,1809811089.9171128,298266840.80209374,2335686143.013539,2420962472.014373
10,16,128,64,../../binaries/lesolve_O0,688813122,11182112,241920792,11283780,535019468048.0,85796375908,196159444748.0,85845334564.0,5079490363.129495,332140087.29789007,1024156735.6732928,332449939.59781057
10,16,128,64,prob_../../binaries/lesolve_O0,688813122,11182112,241920792,11280410,535019468048.0,85796375908,196159444748.0,85843807004.0,5079490363.129495,332140087.29789007,1024156735.6732928,332440133.89780295
10,16,128,64,../../binaries/lesolve_O1,151742442,62296400,136580680,138887228,31674840088.0,12343332388,70321649632.0,71013516356.0,595178887.0938156,59860142.59988109,443542724.6979764,445911985.39807564
10,16,128,64,prob_../../binaries/lesolve_O1,151742442,62296400,136580680,162457906,31674840088.0,12343332388,70321649632.0,81212126540.0,595178887.0938156,59860142.59988109,443542724.6979764,506762079.09716994
10,16,128,64,../../binaries/lesolve_O2,143063750,11201392,127681060,12738972,28205740680.0,10378860760,66007852612.0,11080298768.0,552549506.8172811,31628075.701090883,389451013.8058186,36114438.601597264
10,16,128,64,prob_../../binaries/lesolve_O2,143063750,11201392,127681060,11282012,28205740680.0,10378860760,66007852612.0,10424995252.0,552549506.8172811,31628075.701090883,389451013.8058186,31925889.301112227
10,16,128,64,../../binaries/lesolve_O3,416534,78720,866322,2259006,93233536.0,31458056,419191820.0,1026585416.0,1657093.9999998303,123465.80000000545,2617113.9999997267,6422859.800000024
10,16,128,64,prob_../../binaries/lesolve_O3,416534,78720,866322,791524,93233536.0,31458056,419191820.0,373375596.0,1657093.9999998303,123465.80000000545,2617113.9999997267,2291922.199999895
10,16,128,64,../../binaries/qsort_O0,15934434,814800,5526578,5669734,8196978976.0,1699830556,4146794660.0,4095469928.0,77153792.19999927,8016030.200023131,23401555.999935694,23054134.799938057
10,16,128,64,prob_../../binaries/qsort_O0,15934434,814800,5526578,7660338,8196978976.0,1699830556,4146794660.0,5054964004.0,77153792.19999927,8016030.200023131,23401555.999935694,29015384.19991543
10,16,128,64,../../binaries/qsort_O1,8235844,8230000,11795820,8235844,2155470056.0,841626656,5494625132.0,2155470056.0,31534375.49997851,6392278.700002647,37249857.69999312,31534375.49997851
10,16,128,64,prob_../../binaries/qsort_O1,8235844,8230000,11795820,15449350,2155470056.0,841626656,5494625132.0,6861591320.0,31534375.49997851,6392278.700002647,37249857.69999312,45152283.099985786
10,1,2048,256,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,1,2048,256,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,16,128,64,../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
10,16,128,64,prob_../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
10,16,128,64,../../binaries/qsort_O3,8538972,6427216,10408764,7852020,2294865688.0,832738388,4977253748.0,2161855004.0,32951605.89997686,5615354.799999031,33703336.6999968,30444782.89998206
10,16,128,64,prob_../../binaries/qsort_O3,8538972,6427216,10408764,12905526,2294865688.0,832738388,4977253748.0,5884972700.0,32951605.89997686,5615354.799999031,33703336.6999968,38789566.49999465
10,16,128,128,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,16,128,128,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,16,128,128,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,16,128,128,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,16,128,128,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,16,128,128,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,16,128,128,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,16,128,128,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,16,128,128,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,16,128,128,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,16,128,128,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,16,128,128,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,16,128,128,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,16,128,128,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,16,128,128,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,16,128,128,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,1,2048,256,../../binaries/qsort_O3,59772804,2839148,2839708,2839708,4155927448.0,760977028,761016900,761016900,58568521.89993911,3821320.799998898,3821863.199998898,3821863.199998898
10,1,2048,256,prob_../../binaries/qsort_O3,59772804,2839148,2839708,2839708,4155927448.0,760977028,761016900,761016900,58568521.89993911,3821320.799998898,3821863.199998898,3821863.199998898
10,16,128,128,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,16,128,128,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,32,64,2,../../binaries/db,14016836930,27927586880,31792880352,52078638930,425270239600,597556069420,917641650172,1421034619900,8592151539.813877,14125852256.05133,18177791314.195175,28435561779.0876
10,32,64,2,prob_../../binaries/db,14016836930,27927586880,31792880352,52016990930,425270239600,597556069420,917641650172,1416127892800,8592151539.813877,14125852256.05133,18177791314.195175,28355939610.83694
10,32,64,2,../../binaries/lesolve_O0,21353206782,6010295040,18610153216,6264429574,948307341248,205778634468,563534113348,212889647332,15411687193.057423,3331696551.3809905,10208330598.372501,3469861777.083249
10,32,64,2,prob_../../binaries/lesolve_O0,21353206782,6010295040,18610153216,6181857104,948307341248,205778634468,563534113348,210578471092,15411687193.057423,3331696551.3809905,10208330598.372501,3424993783.281964
10,32,64,2,../../binaries/lesolve_O1,4704015702,7191788992,68749832274,4770583002,122720305288,154933184228,1906252825272,124609122328,2871315517.012084,3624606438.6071196,37461576290.205864,2902122430.011841
10,32,64,2,prob_../../binaries/lesolve_O1,4704015702,7191788992,68749832274,37979290556,122720305288,154933184228,1906252825272,1049073985628,2871315517.012084,3624606438.6071196,37461576290.205864,20834583012.829628
10,32,64,2,../../binaries/lesolve_O2,4434976250,5365861152,39233269554,37810603430,114043990680,117472055960,1081124916424,1043187433920,2698505756.7325544,2708957955.5507174,21382433692.563095,20722770992.535896
10,32,64,2,prob_../../binaries/lesolve_O2,4434976250,5365861152,39233269554,37893846572,114043990680,117472055960,1081124916424,1045555373344,2698505756.7325544,2708957955.5507174,21382433692.563095,20763575250.34021
10,32,64,2,../../binaries/lesolve_O3,12912554,10976928,51634684,17523654,343153936,249422216,1422843860,471451976,7905104.000000671,5572569.799999467,27984403.60000117,10394536.399999376
10,32,64,2,prob_../../binaries/lesolve_O3,12912554,10976928,51634684,53171304,343153936,249422216,1422843860,1451255276,7905104.000000671,5572569.799999467,27984403.60000117,28686009.200001027
10,32,64,2,../../binaries/qsort_O0,493967454,165783552,408454926,474107436,17757639376,4999205596,12227444528,13984633808,316170302.1999902,90500406.20024137,225188090.69979507,260357850.99965522
10,32,64,2,prob_../../binaries/qsort_O0,493967454,165783552,408454926,499429332,17757639376,4999205596,12227444528,14712704376,316170302.1999902,90500406.20024137,225188090.69979507,274247469.2996003
10,32,64,2,../../binaries/qsort_O1,255311164,448877888,663934864,255311164,7096976456,9654584416,18070611692,7096976456,155072035.50016472,226716222.69996086,361186138.09997815,155072035.50016472
10,32,64,2,prob_../../binaries/qsort_O1,255311164,448877888,663934864,3062657988,7096976456,9654584416,18070611692,85118220536,155072035.50016472,226716222.69996086,361186138.09997815,1670224772.603143
10,32,64,2,../../binaries/qsort_O2,372,96,96,372,16248,3128,3128,16248,269.5,55.4,55.4,269.5
10,32,64,2,prob_../../binaries/qsort_O2,372,96,96,372,16248,3128,3128,16248,269.5,55.4,55.4,269.5
10,32,64,2,../../binaries/qsort_O3,264708132,388573696,718123732,264708132,7418248888,8475667988,19811648812,7418248888,161036185.90014493,196688594.8000495,392350222.59996563,161036185.90014493
10,32,64,2,prob_../../binaries/qsort_O3,264708132,388573696,718123732,3092896000,7418248888,8475667988,19811648812,86038508052,161036185.90014493,196688594.8000495,392350222.59996563,1684999869.6030307
10,1,2048,512,../../binaries/db,1356468090,50577010,50577250,50577250,217999667840.0,40015872020,40015905492,40015905492,2261967119.9237123,187347321.81113055,187347704.2111306,187347704.2111306
10,1,2048,512,prob_../../binaries/db,1356468090,50577010,50577250,50577250,217999667840.0,40015872020,40015905492,40015905492,2261967119.9237123,187347321.81113055,187347704.2111306,187347704.2111306
10,32,64,4,../../binaries/db,6782340450,13628049408,15374374880,25346958450,326517115040,311565319980,642487223532,929823975340,4974903299.878048,6976083520.370914,9968538578.239937,15069721535.463356
10,32,64,4,prob_../../binaries/db,6782340450,13628049408,15374374880,25307886450,326517115040,311565319980,642487223532,923698848240,4974903299.878048,6976083520.370914,9968538578.239937,15001387367.338703
10,32,64,4,../../binaries/lesolve_O0,10332196830,425786528,6524121312,535737770,824111077568,94088464228,329352191348,98229787532,9901182217.131336,539442295.2854389,4165314646.806734,604361768.983733
10,32,64,4,prob_../../binaries/lesolve_O0,10332196830,425786528,6524121312,508890960,824111077568,94088464228,329352191348,97216690692,9901182217.131336,539442295.2854389,4165314646.806734,588510711.1840532
10,32,64,4,../../binaries/lesolve_O1,2276136630,3522234016,33280870898,2308126650,81121488248,81542084708,1234359213752,82242554888,1657375981.1878192,1789828950.6005058,19727095601.89599,1670894254.1914322
10,32,64,4,prob_../../binaries/lesolve_O1,2276136630,3522234016,33280870898,18385974652,81121488248,81542084708,1234359213752,679696579308,1657375981.1878192,1789828950.6005058,19727095601.89599,11037925059.708685
10,32,64,4,../../binaries/lesolve_O2,2145956250,2616142944,18338922082,18329594310,74480971640,62477691800,673797227544,676103369240,1553995756.7632582,1334098851.7074556,10882188081.774494,10981744381.959232
10,32,64,4,prob_../../binaries/lesolve_O2,2145956250,2616142944,18338922082,18339003276,74480971640,62477691800,673797227544,676444742464,1553995756.7632582,1334098851.7074556,10882188081.774494,10986153602.762547
10,32,64,4,../../binaries/lesolve_O3,6248010,4476384,24178642,12532700,230707936,119411336,898664340,463889016,4572832.000000699,2322297.7999999267,14235212.100002497,8229072.900000717
10,32,64,4,prob_../../binaries/lesolve_O3,6248010,4476384,24178642,24907390,230707936,119411336,898664340,909446076,4572832.000000699,2322297.7999999267,14235212.100002497,14532881.70000268
10,32,64,4,../../binaries/qsort_O0,239016510,24687136,142338510,174395788,14902543296,2177277276,7128708528,8238742928,188694830.20001218,19952198.199955016,92129882.70024867,110502027.00031865
10,32,64,4,prob_../../binaries/qsort_O0,239016510,24687136,142338510,186708884,14902543296,2177277276,7128708528,8725764856,188694830.20001218,19952198.199955016,92129882.70024867,117887245.30034238
10,32,64,4,../../binaries/qsort_O1,123537660,211136480,312168592,123537660,5076019576,4899756256,11473067932,5076019576,89185283.50001408,107845518.70004487,185303002.1000413,89185283.50001408
10,32,64,4,prob_../../binaries/qsort_O1,123537660,211136480,312168592,1478388196,5076019576,4899756256,11473067932,55288591896,89185283.50001408,107845518.70004487,185303002.1000413,878089876.5998932
10,32,64,4,../../binaries/qsort_O2,180,0,0,180,14648,1208,1208,14648,173.5,7.3999999999999995,7.3999999999999995,173.5
10,32,64,4,prob_../../binaries/qsort_O2,180,0,0,180,14648,1208,1208,14648,173.5,7.3999999999999995,7.3999999999999995,173.5
10,32,64,4,../../binaries/qsort_O3,128084580,196273152,328443364,128084580,5336299608,4629657108,12163557708,5336299608,92724409.90002823,100538322.79998477,195776963.50002137,92724409.90002823
10,32,64,4,prob_../../binaries/qsort_O3,128084580,196273152,328443364,1427172172,5336299608,4629657108,12163557708,53381251704,92724409.90002823,100538322.79998477,195776963.50002137,846495664.9999067
10,32,64,8,../../binaries/db,3165092210,6485648672,7165122144,12035118210,267296951680,168717305260,493506649612,667944602520,3166279179.901655,3404883152.985272,5863912210.381816,8344622168.420322
10,32,64,8,prob_../../binaries/db,3165092210,6485648672,7165122144,12007262210,267296951680,168717305260,493506649612,661566675420,3166279179.901655,3404883152.985272,5863912210.381816,8281896000.492034
10,1,2048,512,../../binaries/lesolve_O0,2066439366,2096647,2096887,2096887,658795928288.0,85614666608,85614700080,85614700080,5768303485.1393175,327597354.7983891,327597737.1983891,327597737.1983891
10,1,2048,512,prob_../../binaries/lesolve_O0,2066439366,2096647,2096887,2096887,658795928288.0,85614666608,85614700080,85614700080,5768303485.1393175,327597354.7983891,327597737.1983891,327597737.1983891
10,32,64,8,../../binaries/lesolve_O0,4821691854,177717664,3024713760,222719798,741393531008,89127086948,261517959188,91761161052,7145929729.153641,415407863.291403,2415610870.778515,446624690.98946464
10,32,64,8,prob_../../binaries/lesolve_O0,4821691854,177717664,3024713760,216504848,741393531008,89127086948,261517959188,91396837732,7145929729.153641,415407863.291403,2415610870.778515,442317655.1897559
10,32,64,8,../../binaries/lesolve_O1,1062197094,1449076992,2355137102,15970092534,58830915928,40078944228,121458356032,913169965768,1050406213.1652217,753250438.59867,1565431024.8078184,11110051914.816708
10,32,64,8,prob_../../binaries/lesolve_O1,1062197094,1449076992,2355137102,8856132448,58830915928,40078944228,121458356032,506576576388,1050406213.1652217,753250438.59867,1565431024.8078184,6325279029.212067
10,32,64,8,../../binaries/lesolve_O2,1001446250,1009328096,2337259138,16490180510,53367166200,30341394840,119449902024,936492814200,981740756.8162693,530691427.719191,1529532681.4825993,11308602959.904755
10,32,64,8,prob_../../binaries/lesolve_O2,1001446250,1009328096,2337259138,8547345892,53367166200,30341394840,119449902024,486820502144,981740756.8162693,530691427.719191,1529532681.4825993,6089888068.724423
10,32,64,8,../../binaries/lesolve_O3,2915738,1045376,10291094,79543584,170018176,50791176,627227520,4605719836,2906696.0000003115,606793.8000000331,7270656.699999758,54938898.49998939
10,32,64,8,prob_../../binaries/lesolve_O3,2915738,1045376,10291094,10574754,170018176,50791176,627227520,628686856,2906696.0000003115,606793.8000000331,7270656.699999758,7345782.299999784
10,32,64,8,../../binaries/qsort_O0,111541038,11407200,66424638,81259724,12994154656,1911678556,5674314608,6446976528,124957094.20000663,13312230.199987508,54172946.70004179,63933995.00008229
10,32,64,8,prob_../../binaries/qsort_O0,111541038,11407200,66424638,87016692,12994154656,1911678556,5674314608,6808340856,124957094.20000663,13312230.199987508,54172946.70004179,68041149.30009635
10,32,64,8,../../binaries/qsort_O1,57650908,100468544,145118072,57650908,3933859736,2686397536,8255801612,3933859736,56241907.49993156,52511550.700007804,101726124.7000088,56241907.49993156
10,32,64,8,prob_../../binaries/qsort_O1,57650908,100468544,145118072,721442838,3933859736,2686397536,8255801612,41746927156,56241907.49993156,52511550.700007804,101726124.7000088,503004699.99894017
10,32,64,8,../../binaries/qsort_O2,84,0,0,84,13368,1208,1208,13368,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
10,32,64,8,prob_../../binaries/qsort_O2,84,0,0,84,13368,1208,1208,13368,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
10,32,64,8,../../binaries/qsort_O3,59772804,90852736,165342780,62808900,4155927448,2521248788,9533065120,4328751340,58568521.89993911,47828114.79998832,116232788.70001346,60614437.69993538
10,32,64,8,prob_../../binaries/qsort_O3,59772804,90852736,165342780,710754794,4155927448,2521248788,9533065120,41259498852,58568521.89993911,47828114.79998832,116232788.70001346,496238754.39904654
10,32,64,16,../../binaries/db,1356468090,1618464320,4013245776,4040244090,217999667840,71373618220,480965523452,490798202060,2261967119.9237123,971290976.7520484,4204302984.122726,4297726522.121557
10,32,64,16,prob_../../binaries/db,1356468090,1618464320,4013245776,4040244090,217999667840,71373618220,480965523452,490798202060,2261967119.9237123,971290976.7520484,4204302984.122726,4297726522.121557
10,32,64,16,../../binaries/lesolve_O0,2066439366,67092704,1290761888,86379342,658795928288,86914587748,224685002868,89001978652,5768303485.1393175,360095383.2954211,1548634934.7327917,378454462.99387175
10,32,64,16,prob_../../binaries/lesolve_O0,2066439366,67092704,1290761888,83715792,658795928288,86914587748,224685002868,88713187332,5768303485.1393175,360095383.2954211,1548634934.7327917,375923127.1940924
10,1,2048,64,../../binaries/lesolve_O1,4704015702,224743406,224745886,224745886,122720305288.0,15592272508,15592350780,15592350780,2871315517.012084,141083645.60010868,141085148.00010866,141085148.00010866
10,1,2048,64,prob_../../binaries/lesolve_O1,4704015702,224743406,224745886,224745886,122720305288.0,15592272508,15592350780,15592350780,2871315517.012084,141083645.60010868,141085148.00010866,141085148.00010866
10,1,2048,512,../../binaries/lesolve_O1,455227326,9300465,9300705,9300705,44703302168.0,11283413688,11283447160,11283447160,746921329.1272525,33362175.09998377,33362557.499983765,33362557.499983765
10,1,2048,512,prob_../../binaries/lesolve_O1,455227326,9300465,9300705,9300705,44703302168.0,11283413688,11283447160,11283447160,746921329.1272525,33362175.09998377,33362557.499983765,33362557.499983765
10,32,64,16,../../binaries/lesolve_O1,455227326,297614880,692806756,3867621400,44703302168,17049701988,86413304652,421865625148,746921329.1272525,177519382.6002927,726079411.5950755,3708145525.9387493
10,32,64,16,prob_../../binaries/lesolve_O1,455227326,297614880,692806756,3984473740,44703302168,17049701988,86413304652,433903235868,746921329.1272525,177519382.6002927,726079411.5950755,3809614935.640799
10,32,64,16,../../binaries/lesolve_O2,429191250,107329504,693598902,3873006570,40145671640,12301423000,85003675624,418020947560,695613256.8168008,79692131.70112136,700512946.5369183,3666973495.970334
10,32,64,16,prob_../../binaries/lesolve_O2,429191250,107329504,693598902,782602580,40145671640,12301423000,85003675624,90696051784,695613256.8168008,79692131.70112136,700512946.5369183,752711091.9405168
10,32,64,16,../../binaries/lesolve_O3,1249602,401696,4397166,24176496,130739776,37917576,502043840,2590016836,2073627.9999998312,284953.79999995814,4323692.699999276,22858614.09999915
10,32,64,16,prob_../../binaries/lesolve_O3,1249602,401696,4397166,4114856,130739776,37917576,502043840,457681076,2073627.9999998312,284953.79999995814,4323692.699999276,3933268.6999992584
10,32,64,16,../../binaries/qsort_O0,47803302,4888800,28467702,34825596,11078279136,1781310556,4851292368,5447339088,93088226.20000283,10053030.200007731,35194478.69991569,40716930.99996254
10,32,64,16,prob_../../binaries/qsort_O0,47803302,4888800,28467702,37292868,11078279136,1781310556,4851292368,5737444536,93088226.20000283,10053030.200007731,35194478.69991569,43179237.29998278
10,32,64,16,../../binaries/qsort_O1,24707532,34499392,57843908,24707532,3099417016,1367014496,6866271960,3099417016,39770219.499956414,19526974.69999273,60312170.89998595,39770219.499956414
10,32,64,16,prob_../../binaries/qsort_O1,24707532,34499392,57843908,190061608,3099417016,1367014496,6866271960,20680965516,39770219.499956414,19526974.69999273,60312170.89998595,183346023.29997268
10,32,64,16,../../binaries/qsort_O2,36,0,0,36,11768,1208,1208,11768,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
10,32,64,16,prob_../../binaries/qsort_O2,36,0,0,36,11768,1208,1208,11768,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
10,32,64,16,../../binaries/qsort_O3,25616916,27172320,51411240,26740744,3286946328,1247640468,6228475128,3371121340,41490577.89996176,15987906.80000495,54205346.19999288,41100445.699960195
10,32,64,16,prob_../../binaries/qsort_O3,25616916,27172320,51411240,64623902,3286946328,1247640468,6228475128,7390729600,41490577.89996176,15987906.80000495,54205346.19999288,64649566.49998553
10,32,64,32,../../binaries/db,452156030,544832096,1272288592,1272288030,153976621600,49900973740,376584371012,376584336060,1809811089.9171128,434474864.7734027,2674704900.7162104,2674704407.6162105
10,32,64,32,prob_../../binaries/db,452156030,544832096,1272288592,1272288030,153976621600,49900973740,376584371012,376584336060,1809811089.9171128,434474864.7734027,2674704900.7162104,2674704407.6162105
10,32,64,32,../../binaries/lesolve_O0,688813122,22364224,430253952,28826234,535019468048,86020018148,199936128068,87746273392,5079490363.129495,337731143.2973401,1118380966.6807694,349726579.49625015
10,32,64,32,prob_../../binaries/lesolve_O0,688813122,22364224,430253952,27938384,535019468048,86020018148,199936128068,87508760072,5079490363.129495,337731143.2973401,1118380966.6807694,348083093.69645053
10,32,64,32,../../binaries/lesolve_O1,151742442,124592800,230935580,2299792542,31674840088,13589260388,72340240292,613219553728,595178887.0938156,91008342.59996761,495143926.29761106,4265959027.2123203
10,32,64,32,prob_../../binaries/lesolve_O1,151742442,124592800,230935580,1306875364,31674840088,13589260388,72340240292,353315334588,595178887.0938156,91008342.59996761,495143926.29761106,2445153429.660974
10,1,2048,512,../../binaries/lesolve_O2,429191250,3354047,3354287,3354287,40145671640.0,10221913860,10221947332,10221947332,695613256.8168008,27704403.200760078,27704785.60076012,27704785.60076012
10,1,2048,512,prob_../../binaries/lesolve_O2,429191250,3354047,3354287,3354287,40145671640.0,10221913860,10221947332,10221947332,695613256.8168008,27704403.200760078,27704785.60076012,27704785.60076012
10,32,64,32,../../binaries/lesolve_O2,143063750,22402784,251000374,27721966,28205740680,10602888600,76586296704,12022318808,552549506.8172811,37228771.70175253,502404132.5151778,47181807.00276294
10,32,64,32,prob_../../binaries/lesolve_O2,143063750,22402784,251000374,25119124,28205740680,10602888600,76586296704,11343664252,552549506.8172811,37228771.70175253,502404132.5151778,42427295.80234103
10,32,64,32,../../binaries/lesolve_O3,416534,157440,1518486,1272906,93233536,33032456,431976836,319869072,1657093.9999998303,162825.79999998535,2941873.8999995855,3147083.3000003584
10,32,64,32,prob_../../binaries/lesolve_O3,416534,157440,1518486,1410376,93233536,33032456,431976836,385494372,1657093.9999998303,162825.79999998535,2941873.8999995855,2600026.0999997184
10,32,64,32,../../binaries/qsort_O0,15934434,1629600,9489234,11608532,8196978976,1716126556,4248130688,4734655728,77153792.19999927,8423430.200023508,25705244.69992568,29108398.999915257
10,32,64,32,prob_../../binaries/qsort_O0,15934434,1629600,9489234,12430956,8196978976,1716126556,4248130688,4972736856,77153792.19999927,8423430.200023508,25705244.69992568,30748281.299909383
10,32,64,32,../../binaries/qsort_O1,8235844,16460000,17379952,8235844,2155470056,1006226656,5139513452,2155470056,31534375.49997851,10507278.700000284,37908682.09999246,31534375.49997851
10,32,64,32,prob_../../binaries/qsort_O1,8235844,16460000,17379952,63866296,2155470056,1006226656,5139513452,16991227756,31534375.49997851,10507278.700000284,37908682.09999246,120248367.30009933
10,32,64,32,../../binaries/qsort_O2,12,0,0,12,9048,1208,1208,9048,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
10,32,64,32,prob_../../binaries/qsort_O2,12,0,0,12,9048,1208,1208,9048,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
10,32,64,32,../../binaries/qsort_O3,8538972,12854432,15541788,7855364,2294865688,961282708,4736429092,2161932364,32951605.89997686,8828962.799999647,34644389.199996375,30446609.699982055
10,32,64,32,prob_../../binaries/qsort_O3,8538972,12854432,15541788,96197016,2294865688,961282708,4736429092,25675679504,32951605.89997686,8828962.799999647,34644389.199996375,180704770.09998575
10,32,64,64,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,32,64,64,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,32,64,64,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,32,64,64,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,32,64,64,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,32,64,64,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,32,64,64,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,32,64,64,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,1,2048,512,../../binaries/lesolve_O3,1249602,12553,12793,12793,130739776.0,30134716,30168188,30168188,2073627.9999998312,90382.30000000793,90764.70000000794,90764.70000000794
10,1,2048,512,prob_../../binaries/lesolve_O3,1249602,12553,12793,12793,130739776.0,30134716,30168188,30168188,2073627.9999998312,90382.30000000793,90764.70000000794,90764.70000000794
10,32,64,64,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,32,64,64,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,32,64,64,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,32,64,64,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,32,64,64,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,32,64,64,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,32,64,64,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,32,64,64,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,32,64,64,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,32,64,64,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,64,32,1,../../binaries/db,28033673860,55855173760,63585760704,104157277860,603889767040,1156107807020,1435664531012,2366456547340,15600570004.939045,28089645698.542778,34074231490.79707,54474881243.84432
10,64,32,1,prob_../../binaries/db,28033673860,55855173760,63585760704,104033981860,603889767040,1156107807020,1435664531012,2364014540240,15600570004.939045,28089645698.542778,34074231490.79707,54364435076.235115
10,64,32,1,../../binaries/lesolve_O0,42706413564,12020590080,37220306432,12528859148,1162304191448,325984535268,919044306348,337858935092,26088290583.908993,6336844071.182478,19513407206.640938,6602076563.86458
10,64,32,1,prob_../../binaries/lesolve_O0,42706413564,12020590080,37220306432,12363714208,1162304191448,325984535268,919044306348,333999626252,26088290583.908993,6336844071.182478,19513407206.640938,6515922335.070431
10,64,32,1,../../binaries/lesolve_O1,9408031404,14383577984,137499664548,9541166004,201391926728,298768964068,3198245606752,204780828968,5223323367.789543,7220500934.598294,71836492422.47351,5287413930.783295
10,64,32,1,prob_../../binaries/lesolve_O1,9408031404,14383577984,137499664548,75958581112,201391926728,298768964068,3198245606752,1758862920708,5223323367.789543,7220500934.598294,71836492422.47351,39824228290.06679
10,64,32,1,../../binaries/lesolve_O2,8869952500,10731722304,78466539108,75621206860,188976457840,224789279000,1817835166264,1750713846280,4915993881.821976,5391888531.67958,40999068468.55328,39628072707.05414
10,64,32,1,prob_../../binaries/lesolve_O2,8869952500,10731722304,78466539108,75787693144,188976457840,224789279000,1817835166264,1754748498624,4915993881.821976,5391888531.67958,40999068468.55328,39710498535.853645
10,64,32,1,../../binaries/lesolve_O3,25825108,21953856,103269368,35047308,555248496,468960776,2397875060,770932536,14361380.99999782,11061033.800001234,53801745.59999085,19156363.399997212
10,64,32,1,prob_../../binaries/lesolve_O3,25825108,21953856,103269368,106342608,555248496,468960776,2397875060,2460278836,14361380.99999782,11061033.800001234,53801745.59999085,55271661.19999002
10,1,2048,512,../../binaries/qsort_O0,47803302,152775,153015,153015,11078279136.0,1686590056,1686623528,1686623528,93088226.20000283,7685017.700022384,7685400.100022386,7685400.100022386
10,1,2048,512,prob_../../binaries/qsort_O0,47803302,152775,153015,153015,11078279136.0,1686590056,1686623528,1686623528,93088226.20000283,7685017.700022384,7685400.100022386,7685400.100022386
10,64,32,1,../../binaries/qsort_O0,987934908,331567104,816909852,948214872,22668302256,8314876636,19901445768,22916882208,563154029.1999446,173392182.20003334,429415553.6987404,497411568.99854356
10,64,32,1,prob_../../binaries/qsort_O0,987934908,331567104,816909852,998858664,22668302256,8314876636,19901445768,24109037256,563154029.1999446,173392182.20003334,429415553.6987404,523962135.2984614
10,64,32,1,../../binaries/qsort_O1,510622328,897755776,1327869728,510622328,10842491936,18632142176,30379935252,10842491936,282727617.500228,451155166.6998115,693153570.0998493,282727617.500228
10,64,32,1,prob_../../binaries/qsort_O1,510622328,897755776,1327869728,6125315976,10842491936,18632142176,30379935252,142262181496,282727617.500228,451155166.6998115,693153570.0998493,3201553766.601088
10,64,32,1,../../binaries/qsort_O2,744,192,192,744,18728,5048,5048,18728,455.5,103.4,103.4,455.5
10,64,32,1,prob_../../binaries/qsort_O2,744,192,192,744,18728,5048,5048,18728,455.5,103.4,103.4,455.5
10,64,32,1,../../binaries/qsort_O3,529416264,777147392,1436247464,529416264,11271970488,16247141908,33050057252,11271970488,293390251.9001569,390975442.80006176,751412088.5998992,293390251.9001569
10,64,32,1,prob_../../binaries/qsort_O3,529416264,777147392,1436247464,6185792000,11271970488,16247141908,33050057252,143800860572,293390251.9001569,390975442.80006176,751412088.5998992,3231447869.600778
10,64,32,2,../../binaries/db,13564680900,27256098816,30748749760,50693916900,412945918640,584126308140,892957918132,1390238538940,8366073524.816154,13790108224.056295,17655726018.18159,27743200763.952072
10,64,32,2,prob_../../binaries/db,13564680900,27256098816,30748749760,50615772900,412945918640,584126308140,892957918132,1385121171840,8366073524.816154,13790108224.056295,17655726018.18159,27655330595.70182
10,64,32,2,../../binaries/lesolve_O0,20664393660,851573056,13048242624,1071475540,927657940568,102604194788,451757421788,108806241132,15067280632.060198,752335559.2809639,7427375302.478805,872230653.979267
10,64,32,2,prob_../../binaries/lesolve_O0,20664393660,851573056,13048242624,1017781920,927657940568,102604194788,451757421788,107290000092,15067280632.060198,752335559.2809639,7427375302.478805,842956191.1796131
10,64,32,2,../../binaries/lesolve_O1,4552273260,7044468032,66561741796,4616253300,119188401848,151986765028,1859813471712,121030916888,2795444296.026837,3550945958.606949,36367531051.48408,2824957579.026448
10,64,32,2,prob_../../binaries/lesolve_O1,4552273260,7044468032,66561741796,36771949304,119188401848,151986765028,1859813471712,1023320809748,2795444296.026837,3550945958.606949,36367531051.48408,20230912386.775826
10,64,32,2,../../binaries/lesolve_O2,4291912500,5232285888,36677844164,36659188620,110738617040,114800550680,1018057818584,1019130011840,2626973881.7323227,2642170323.5575876,20051649122.662502,20146541536.58718
10,64,32,2,prob_../../binaries/lesolve_O2,4291912500,5232285888,36677844164,36678006552,110738617040,114800550680,1018057818584,1019668127584,2626973881.7323227,2642170323.5575876,20051649122.662502,20155655240.38916
10,64,32,2,../../binaries/lesolve_O3,12496020,8952768,48357284,25065400,333334336,208939016,1354617980,685639216,7696837.000000672,4560489.799999331,26324533.100001335,14495422.8999978
10,64,32,2,prob_../../binaries/lesolve_O3,12496020,8952768,48357284,49814780,333334336,208939016,1354617980,1381552076,7696837.000000672,4560489.799999331,26324533.100001335,26986576.70000121
10,64,32,2,../../binaries/qsort_O0,478033020,49374272,284677020,348791576,17278670496,2671019996,9735915528,11460577888,308203085.20000255,32295766.19991014,163299137.70016035,197699920.99993983
10,64,32,2,prob_../../binaries/qsort_O0,478033020,49374272,284677020,373417768,17278670496,2671019996,9735915528,12173368136,308203085.20000255,32295766.19991014,163299137.70016035,211241687.29984704
10,1,2048,512,../../binaries/qsort_O1,24707532,1078106,1078346,1078346,3099417016.0,698588776,698622248,698622248,39770219.499956414,2816331.700000044,2816714.100000044,2816714.100000044
10,1,2048,512,prob_../../binaries/qsort_O1,24707532,1078106,1078346,1078346,3099417016.0,698588776,698622248,698622248,39770219.499956414,2816331.700000044,2816714.100000044,2816714.100000044
10,64,32,2,../../binaries/qsort_O1,247075320,422272960,624337184,247075320,6888365776,9122485856,17247387972,6888365776,150954113.50015235,213413758.69996697,341387298.09998775,150954113.50015235
10,64,32,2,prob_../../binaries/qsort_O1,247075320,422272960,624337184,2956776392,6888365776,9122485856,17247387972,82868033816,150954113.50015235,213413758.69996697,341387298.09998775,1617283974.6029656
10,64,32,2,../../binaries/qsort_O2,360,0,0,360,15848,1208,1208,15848,263.5,7.3999999999999995,7.3999999999999995,263.5
10,64,32,2,prob_../../binaries/qsort_O2,360,0,0,360,15848,1208,1208,15848,263.5,7.3999999999999995,7.3999999999999995,263.5
10,64,32,2,../../binaries/qsort_O3,256169160,392546304,656886728,256169160,7201003608,8555120148,18208402988,7201003608,156766699.90014645,198674898.80005094,359998645.49997085,156766699.90014645
10,64,32,2,prob_../../binaries/qsort_O3,256169160,392546304,656886728,2854344344,7201003608,8555120148,18208402988,80010474344,156766699.90014645,198674898.80005094,359998645.49997085,1560081751.0025182
10,64,32,4,../../binaries/db,6330184420,12971297344,14330244288,24070236420,307630393360,298430278700,610201251092,888055484200,4748825284.884072,6647707488.420395,9446473282.246572,14362181273.527313
10,64,32,4,prob_../../binaries/db,6330184420,12971297344,14330244288,24014524420,307630393360,298430278700,610201251092,881955397100,4748825284.884072,6647707488.420395,9446473282.246572,14285527105.416098
10,64,32,4,../../binaries/lesolve_O0,9643383708,355435328,6049427520,445439596,789715400408,92681440228,318242876348,96158903772,9556775656.139374,504266695.28673935,3927967750.8040013,557984589.9848869
10,64,32,4,prob_../../binaries/lesolve_O0,9643383708,355435328,6049427520,433009696,789715400408,92681440228,318242876348,95678163452,9556775656.139374,504266695.28673935,3927967750.8040013,550570079.1852766
10,64,32,4,../../binaries/lesolve_O1,2124394188,2898153984,4710274204,31940185068,76595475608,69060484068,166087200072,1213784996648,1581504760.1859946,1477788934.5996742,2742999575.8171244,19095098182.831665
10,64,32,4,prob_../../binaries/lesolve_O1,2124394188,2898153984,4710274204,17712264896,76595475608,69060484068,166087200072,672146481068,1581504760.1859946,1477788934.5996742,2742999575.8171244,10753345253.65234
10,64,32,4,../../binaries/lesolve_O2,2002892500,2018656192,4674518276,32980361020,70287400720,50527956760,163967474504,1247951603920,1482463881.768984,1035355475.7607825,2698162250.3623247,19553693215.165737
10,64,32,4,prob_../../binaries/lesolve_O2,2002892500,2018656192,4674518276,17094691784,70287400720,50527956760,163967474504,646774033664,1482463881.768984,1035355475.7607825,2698162250.3623247,10363561014.776266
10,64,32,4,../../binaries/lesolve_O3,5831476,2090752,20582188,159087168,217910496,71698696,820265440,6105235076,4364565.0000006985,1129481.8000001688,12416203.700001942,94710690.50001322
10,64,32,4,prob_../../binaries/lesolve_O3,5831476,2090752,20582188,21149508,217910496,71698696,820265440,828134096,4364565.0000006985,1129481.8000001688,12416203.700001942,12633159.300002107
10,64,32,4,../../binaries/qsort_O0,223082076,22814400,132849276,162519448,14103014016,2139822556,6891011208,7947999968,180727613.20001927,19015830.199960027,87385265.70021719,104563857.00030023
10,64,32,4,prob_../../binaries/qsort_O0,223082076,22814400,132849276,174033384,14103014016,2139822556,6891011208,8414939976,180727613.20001927,19015830.199960027,87385265.70021719,111549495.3003247
10,64,32,4,../../binaries/qsort_O1,115301816,200937088,290236144,115301816,4779621296,4695768416,10939846212,4779621296,85067361.5000008,102745822.7000423,174285160.70003787,85067361.5000008
10,64,32,4,prob_../../binaries/qsort_O1,115301816,200937088,290236144,1442885676,4779621296,4695768416,10939846212,55243938316,85067361.5000008,102745822.7000423,174285160.70003787,863726118.9987736
10,1,2048,512,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,1,2048,512,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,64,32,4,../../binaries/qsort_O2,168,0,0,168,13928,1208,1208,13928,167.5,7.3999999999999995,7.3999999999999995,167.5
10,64,32,4,prob_../../binaries/qsort_O2,168,0,0,168,13928,1208,1208,13928,167.5,7.3999999999999995,7.3999999999999995,167.5
10,64,32,4,../../binaries/qsort_O3,119545608,181705472,330685560,125617800,5026122648,4338303508,12585719360,5256704940,88454923.90001655,93254482.79998416,198904178.70002913,92018887.70002514
10,64,32,4,prob_../../binaries/qsort_O3,119545608,181705472,330685560,1421509588,5026122648,4338303508,12585719360,54542110172,88454923.90001655,93254482.79998416,198904178.70002913,851616151.3988361
10,64,32,8,../../binaries/db,2712936180,3236928640,8026491552,8080488180,235285428560,103742904620,553364678372,563137322780,2940201164.905334,1780523136.9124055,6210925871.463371,6317848566.437881
10,64,32,8,prob_../../binaries/db,2712936180,3236928640,8026491552,8080488180,235285428560,103742904620,553364678372,563137322780,2940201164.905334,1780523136.9124055,6210925871.463371,6317848566.437881
10,64,32,8,../../binaries/lesolve_O0,4132878732,134185408,2581523776,172758684,679505300888,88256441828,248884801468,90705285532,6801523168.150538,393641735.2927267,2194015878.772049,421644133.990913
10,64,32,8,prob_../../binaries/lesolve_O0,4132878732,134185408,2581523776,167431584,679505300888,88256441828,248884801468,90366601212,6801523168.150538,393641735.2927267,2194015878.772049,417781023.1911937
10,64,32,8,../../binaries/lesolve_O1,910454652,595229760,1385613512,7735242800,52316684888,23001999588,99233228612,494602634628,974534992.1579638,326326822.60027176,1072482789.5931321,5641956225.793419
10,64,32,8,prob_../../binaries/lesolve_O1,910454652,595229760,1385613512,7968947480,52316684888,23001999588,99233228612,508875984548,974534992.1579638,326326822.60027176,1072482789.5931321,5801851805.474572
10,64,32,8,../../binaries/lesolve_O2,858382500,214659008,1387197804,7746013140,47397200720,14448013080,97941098344,491054107840,910208881.8163508,133356883.69515562,1047312397.5579417,5603476781.056035
10,64,32,8,prob_../../binaries/lesolve_O2,858382500,214659008,1387197804,1565205160,47397200720,14448013080,97941098344,105415456904,910208881.8163508,133356883.69515562,1047312397.5579417,1144012381.942793
10,64,32,8,../../binaries/lesolve_O3,2499204,803392,8794332,48352992,151265056,45951496,584508320,3045998596,2698429.0000002156,485801.7999999775,6522275.699999674,34946862.09999471
10,64,32,8,prob_../../binaries/lesolve_O3,2499204,803392,8794332,8229712,151265056,45951496,584508320,535284036,2698429.0000002156,485801.7999999775,6522275.699999674,5990696.699999596
10,64,32,8,../../binaries/qsort_O0,95606604,9777600,56935404,69651192,11553504576,1879086556,5372733768,6090634848,116989877.20000479,12497430.19999198,49428329.70001344,58129729.0000612
10,64,32,8,prob_../../binaries/qsort_O0,95606604,9777600,56935404,74585736,11553504576,1879086556,5372733768,6425987016,116989877.20000479,12497430.19999198,49428329.70001344,61825671.300072685
10,64,32,8,../../binaries/qsort_O1,49415064,68998784,115687816,49415064,3461886256,2057002336,7924251640,3461886256,52123985.499937676,36776670.69999163,89234124.90000506,52123985.499937676
10,64,32,8,prob_../../binaries/qsort_O1,49415064,68998784,115687816,380123216,3461886256,2057002336,7924251640,24232376636,52123985.499937676,36776670.69999163,89234124.90000506,278376827.2998337
10,64,32,8,../../binaries/qsort_O2,72,0,0,72,12008,1208,1208,12008,119.50000000000001,7.3999999999999995,7.3999999999999995,119.50000000000001
10,64,32,8,prob_../../binaries/qsort_O2,72,0,0,72,12008,1208,1208,12008,119.50000000000001,7.3999999999999995,7.3999999999999995,119.50000000000001
10,1,2048,512,../../binaries/qsort_O3,25616916,849135,849375,849375,3286946328.0,721176768,721210240,721210240,41490577.89996176,2826314.2999994126,2826696.699999412,2826696.699999412
10,1,2048,512,prob_../../binaries/qsort_O3,25616916,849135,849375,849375,3286946328.0,721176768,721210240,721210240,41490577.89996176,2826314.2999994126,2826696.699999412,2826696.699999412
10,64,32,8,../../binaries/qsort_O3,51233832,54344640,102822480,53481488,3659887128,1791086868,7164319008,3774562380,54299035.89994293,29574066.800003696,79910966.20000191,54470817.69993934
10,64,32,8,prob_../../binaries/qsort_O3,51233832,54344640,102822480,129247804,3659887128,1791086868,7164319008,8582208920,54299035.89994293,29574066.800003696,79910966.20000191,96961517.49999921
10,64,32,16,../../binaries/db,904312060,1089664192,2544577184,2544576060,159738541840,60797615660,399807582652,399807536300,2035889104.9202693,706890912.7563801,3310849196.719856,3310848422.619856
10,64,32,16,prob_../../binaries/db,904312060,1089664192,2544577184,2544576060,159738541840,60797615660,399807582652,399807536300,2035889104.9202693,706890912.7563801,3310849196.719856,3310848422.619856
10,64,32,16,../../binaries/lesolve_O0,1377626244,44728448,860507904,57652468,541922592248,86467302628,208002727388,88314661552,5423896924.134584,348913255.2962952,1333507942.7107255,364139696.4950307
10,64,32,16,prob_../../binaries/lesolve_O0,1377626244,44728448,860507904,55876768,541922592248,86467302628,208002727388,88060517232,5423896924.134584,348913255.2962952,1333507942.7107255,362052285.6952017
10,64,32,16,../../binaries/lesolve_O1,303484884,249185600,461871160,4599585084,34212634328,16081116388,76613547972,656535023168,671050108.1124462,153304742.60018224,610611716.296202,5415855297.979587
10,64,32,16,prob_../../binaries/lesolve_O1,303484884,249185600,461871160,2613750728,34212634328,16081116388,76613547972,377902171028,671050108.1124462,153304742.60018224,610611716.296202,3098591111.648872
10,64,32,16,../../binaries/lesolve_O2,286127500,44805568,502000748,55443932,30622917040,11050944280,81277904144,12570201128,624081381.8170179,48430163.702866666,627904319.5293304,61042790.00363016
10,64,32,16,prob_../../binaries/lesolve_O2,286127500,44805568,502000748,50238248,30622917040,11050944280,81277904144,11842554212,624081381.8170179,48430163.702866666,627904319.5293304,54986857.80330775
10,64,32,16,../../binaries/lesolve_O3,833068,314880,3036972,2545812,100075296,36181256,460479076,342931352,1865360.9999998317,241545.7999999588,3701116.8999993415,3783536.3000005484
10,64,32,16,prob_../../binaries/lesolve_O3,833068,314880,3036972,2820752,100075296,36181256,460479076,412124052,1865360.9999998317,241545.7999999588,3701116.8999993415,3305214.0999994287
10,64,32,16,../../binaries/qsort_O0,31868868,3259200,18978468,23217064,8355387456,1748718556,4421944488,4949087648,85121009.20000285,9238230.200014554,30449861.699910313,34912664.99991424
10,64,32,16,prob_../../binaries/qsort_O0,31868868,3259200,18978468,24861912,8355387456,1748718556,4421944488,5202251016,85121009.20000285,9238230.200014554,30449861.699910313,36963759.29993523
10,64,32,16,../../binaries/qsort_O1,16471688,32920000,34759904,16471688,2276293136,1335426656,5455842372,2276293136,35652297.49996793,18737278.699993405,46598658.09998959,35652297.49996793
10,64,32,16,prob_../../binaries/qsort_O1,16471688,32920000,34759904,127732592,2276293136,1335426656,5455842372,18185279996,35652297.49996793,18737278.699993405,46598658.09998959,152181515.30004692
10,64,32,16,../../binaries/qsort_O2,24,0,0,24,9128,1208,1208,9128,95.50000000000001,7.3999999999999995,7.3999999999999995,95.50000000000001
10,64,32,16,prob_../../binaries/qsort_O2,24,0,0,24,9128,1208,1208,9128,95.50000000000001,7.3999999999999995,7.3999999999999995,95.50000000000001
10,64,32,16,../../binaries/qsort_O3,17077944,25708864,31083576,15710728,2419179288,1218371348,5017773012,2276334404,37221091.89996739,15256178.80000462,42415283.199994795,34374291.69997498
10,64,32,16,prob_../../binaries/qsort_O3,17077944,25708864,31083576,192394032,2419179288,1218371348,5017773012,27475830544,37221091.89996739,15256178.80000462,42415283.199994795,228803278.0998851
10,1,2048,1024,../../binaries/db,452156030,17026003,17026083,17026083,153976621600.0,39344851880,39344882152,39344882152,1809811089.9171128,170571818.3107615,170572120.71076155,170572120.71076155
10,1,2048,1024,prob_../../binaries/db,452156030,17026003,17026083,17026083,153976621600.0,39344851880,39344882152,39344882152,1809811089.9171128,170571818.3107615,170572120.71076155,170572120.71076155
10,64,32,32,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,64,32,32,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,64,32,32,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,64,32,32,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,64,32,32,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,64,32,32,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,64,32,32,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,64,32,32,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,64,32,32,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,64,32,32,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,64,32,32,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,64,32,32,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,64,32,32,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,64,32,32,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,64,32,32,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,64,32,32,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,64,32,32,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,64,32,32,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,128,16,1,../../binaries/db,27129361800,54512197632,61497499520,101387833800,585803525840,1129248284460,1393899307332,2311067666140,15148413974.93317,27418157634.445293,33030100898.774117,53090159213.8963
10,128,16,1,prob_../../binaries/db,27129361800,54512197632,61497499520,101231545800,585803525840,1129248284460,1393899307332,2307965819040,15148413974.93317,27418157634.445293,33030100898.774117,52963217046.25963
10,1,2048,1024,../../binaries/lesolve_O0,688813122,698882,698962,698962,535019468048.0,85586711308,85586741580,85586741580,5079490363.129495,326898472.29842985,326898774.69843,326898774.69843
10,1,2048,1024,prob_../../binaries/lesolve_O0,688813122,698882,698962,698962,535019468048.0,85586711308,85586741580,85586741580,5079490363.129495,326898472.29842985,326898774.69843,326898774.69843
10,128,16,1,../../binaries/lesolve_O0,41328787320,1703146112,26096485248,2142951080,1134751666568,119635655908,696567882668,129959148332,25399477461.91577,1178122087.291635,13951496614.303444,1407968424.016191
10,128,16,1,prob_../../binaries/lesolve_O0,41328787320,1703146112,26096485248,2035563840,1134751666568,119635655908,696567882668,127436618892,25399477461.91577,1178122087.291635,13951496614.303444,1351847151.2111557
10,128,16,1,../../binaries/lesolve_O1,9104546520,14088936064,133123483592,9232506600,195322229048,292876125668,3110721987632,198607640888,5071580925.795127,7073179974.598684,69648401944.83922,5133084228.7902
10,128,16,1,prob_../../binaries/lesolve_O1,9104546520,14088936064,133123483592,73543898608,195322229048,292876125668,3110721987632,1710569270628,5071580925.795127,7073179974.598684,69648401944.83922,38616887038.35498
10,128,16,1,../../binaries/lesolve_O2,8583825000,10464571776,73355688328,73318377240,183253907840,219446268440,1706579000664,1705183297040,4772930131.803823,5258313267.656762,38390571203.666115,38476135846.03108
10,128,16,1,prob_../../binaries/lesolve_O2,8583825000,10464571776,73355688328,73356013104,183253907840,219446268440,1706579000664,1706114897824,4772930131.803823,5258313267.656762,38390571203.666115,38494658515.82212
10,128,16,1,../../binaries/lesolve_O3,24992040,17905536,96714568,50130800,538587136,387994376,2266525260,1129139616,13944846.999997947,9036873.800000133,50503175.09999197,27028122.89999718
10,128,16,1,prob_../../binaries/lesolve_O3,24992040,17905536,96714568,99629560,538587136,387994376,2266525260,2325764076,13944846.999997947,9036873.800000133,50503175.09999197,51893966.699991114
10,128,16,1,../../binaries/qsort_O0,956066040,98748544,569354040,697583152,22030924896,3658505436,14950329528,17904247808,547219595.199963,56982902.20006309,305637647.6993775,372095708.99899536
10,128,16,1,prob_../../binaries/qsort_O0,956066040,98748544,569354040,746835536,22030924896,3658505436,14950329528,19068574696,547219595.199963,56982902.20006309,305637647.6993775,397950571.2988871
10,128,16,1,../../binaries/qsort_O1,494150640,844545920,1248674368,494150640,10513058176,17567945056,28796028052,10513058176,274491773.5002844,424550238.6998249,653555890.0998683,274491773.5002844
10,128,16,1,prob_../../binaries/qsort_O1,494150640,844545920,1248674368,5913552784,10513058176,17567945056,28796028052,138026917656,274491773.5002844,424550238.6998249,653555890.0998683,3095672170.6013203
10,128,16,1,../../binaries/qsort_O2,720,0,0,720,18248,1208,1208,18248,443.5,7.3999999999999995,7.3999999999999995,443.5
10,128,16,1,prob_../../binaries/qsort_O2,720,0,0,720,18248,1208,1208,18248,443.5,7.3999999999999995,7.3999999999999995,443.5
10,128,16,1,../../binaries/qsort_O3,512338320,785092608,1313773456,512338320,10930411608,16406046228,30298093548,10930411608,284851279.90019494,394948050.8000616,688442009.499921,284851279.90019494
10,128,16,1,prob_../../binaries/qsort_O3,512338320,785092608,1313773456,5708688688,10930411608,16406046228,30298093548,133268919624,284851279.90019494,394948050.8000616,688442009.499921,2987253923.001188
10,128,16,2,../../binaries/db,12660368840,25942594688,28660488576,48140472840,388297276720,557856225580,843590454052,1328277247560,7913917494.821711,13133356160.066738,16611595426.172108,26397299486.625202
10,128,16,2,prob_../../binaries/db,12660368840,25942594688,28660488576,48029048840,388297276720,557856225580,843590454052,1322732840460,7913917494.821711,13133356160.066738,16611595426.172108,26292789318.376495
10,128,16,2,../../binaries/lesolve_O0,19286767416,710870656,12098855040,890879192,886359139208,99790146788,431692710668,104954389212,14378467510.066723,681984359.2821572,6952681510.509654,780704387.9804673
10,128,16,2,prob_../../binaries/lesolve_O0,19286767416,710870656,12098855040,866019392,886359139208,99790146788,431692710668,104240814892,14378467510.066723,681984359.2821572,6952681510.509654,767074927.1804147
10,1,2048,1024,../../binaries/lesolve_O1,151742442,3893525,3893605,3893605,31674840088.0,11175274888,11175305160,11175305160,595178887.0938156,30658705.099988654,30659007.49998866,30659007.49998866
10,1,2048,1024,prob_../../binaries/lesolve_O1,151742442,3893525,3893605,3893605,31674840088.0,11175274888,11175305160,11175305160,595178887.0938156,30658705.099988654,30659007.49998866,30659007.49998866
10,128,16,2,../../binaries/lesolve_O1,4248788376,5796307968,9420548408,63880370136,112124594968,127023563748,255344888152,1815015058408,2643701854.059449,2926865926.605035,5098136677.794279,35065190718.74445
10,128,16,2,prob_../../binaries/lesolve_O1,4248788376,5796307968,9420548408,35424529792,112124594968,127023563748,255344888152,1003286290428,2643701854.059449,2926865926.605035,5098136677.794279,19609477702.72099
10,128,16,2,../../binaries/lesolve_O2,4005785000,4037312384,9349036552,65960722040,104127869760,90901080600,253002619464,1870869183360,2483910131.731918,2044683571.628701,5035421388.414185,36043873725.0799
10,128,16,2,prob_../../binaries/lesolve_O2,4005785000,4037312384,9349036552,34189383568,104127869760,90901080600,253002619464,966681096704,2483910131.731918,2044683571.628701,5035421388.414185,18910906906.502426
10,128,16,2,../../binaries/lesolve_O3,11662952,4181504,41164376,318174336,313695136,113513736,1206341280,9104265556,7280303.000000675,2174857.8000000287,22707297.70000175,174254274.50003746
10,128,16,2,prob_../../binaries/lesolve_O3,11662952,4181504,41164376,42299016,313695136,113513736,1206341280,1227028576,7280303.000000675,2174857.8000000287,22707297.70000175,23207913.300001666
10,128,16,2,../../binaries/qsort_O0,446164152,45628800,265698552,325038896,16320732736,2596110556,9324404408,10950046848,292268651.2000121,30423030.199914895,153809903.7002259,185823581.0000037
10,128,16,2,prob_../../binaries/qsort_O0,446164152,45628800,265698552,348066768,16320732736,2596110556,9324404408,11628138216,292268651.2000121,30423030.199914895,153809903.7002259,198566187.29994014
10,128,16,2,../../binaries/qsort_O1,230603632,401874176,580472288,230603632,6471144416,8714510176,16307935412,6471144416,142718269.5001287,203214366.69997513,319403232.70000714,142718269.5001287
10,128,16,2,prob_../../binaries/qsort_O1,230603632,401874176,580472288,2885771352,6471144416,8714510176,16307935412,82237960636,142718269.5001287,203214366.69997513,319403232.70000714,1585168957.0026054
10,128,16,2,../../binaries/qsort_O2,336,0,0,336,15048,1208,1208,15048,251.5,7.3999999999999995,7.3999999999999995,251.5
10,128,16,2,prob_../../binaries/qsort_O2,336,0,0,336,15048,1208,1208,15048,251.5,7.3999999999999995,7.3999999999999995,251.5
10,128,16,2,../../binaries/qsort_O3,239091216,363410944,661371120,251235600,6766513048,7972412948,18691027840,7112612140,148227727.9001282,184107218.80004182,364246958.6999716,154827787.70014215
10,128,16,2,prob_../../binaries/qsort_O3,239091216,363410944,661371120,2843019176,6766513048,7972412948,18691027840,81107332812,148227727.9001282,184107218.80004182,364246958.6999716,1562370945.4022646
10,128,16,4,../../binaries/db,5425872360,6473857280,16052983104,16160976360,269856950000,168481477420,698162988212,707815564220,4296669254.886049,3398987456.9851804,10224171647.037575,10358092656.036263
10,128,16,4,prob_../../binaries/db,5425872360,6473857280,16052983104,16160976360,269856950000,168481477420,698162988212,707815564220,4296669254.886049,3398987456.9851804,10224171647.037575,10358092656.036263
10,128,16,4,../../binaries/lesolve_O0,8265757464,268370816,5163047552,345517368,720924046088,90940149988,297284398668,94111899292,8867962534.155447,460734439.28878266,3484777766.799344,508023475.9864822
10,128,16,4,prob_../../binaries/lesolve_O0,8265757464,268370816,5163047552,334863168,720924046088,90940149988,297284398668,93673428972,8867962534.155447,460734439.28878266,3484777766.799344,501496815.18685156
10,128,16,4,../../binaries/lesolve_O1,1820909304,1190459520,2771227024,15470485600,67543450328,34906594788,124873076532,640076653588,1429762318.1818109,623941702.5992126,1765289545.6071439,9509577625.663656
10,128,16,4,prob_../../binaries/lesolve_O1,1820909304,1190459520,2771227024,15937894960,67543450328,34906594788,124873076532,658821481908,1429762318.1818109,623941702.5992126,1765289545.6071439,9786325545.355143
10,1,2048,64,../../binaries/lesolve_O2,4434976250,167683161,167685641,167685641,114043990680.0,13508496140,13508574412,13508574412,2698505756.7325544,109868960.19705005,109870462.59704992,109870462.59704992
10,1,2048,64,prob_../../binaries/lesolve_O2,4434976250,167683161,167685641,167685641,114043990680.0,13508496140,13508574412,13508574412,2698505756.7325544,109868960.19705005,109870462.59704992,109870462.59704992
10,1,2048,1024,../../binaries/lesolve_O2,143063750,700087,700167,700167,28205740680.0,10168834660,10168864932,10168864932,552549506.8172811,26377423.200626634,26377725.600626666,26377725.600626666
10,1,2048,1024,prob_../../binaries/lesolve_O2,143063750,700087,700167,700167,28205740680.0,10168834660,10168864932,10168864932,552549506.8172811,26377423.200626634,26377725.600626666,26377725.600626666
10,128,16,4,../../binaries/lesolve_O2,1716765000,429318016,2774395608,15492026280,61900258880,18741193240,123815943784,637120428400,1339400131.782177,240686387.6856409,1740911299.4598973,9476483351.278528
10,128,16,4,prob_../../binaries/lesolve_O2,1716765000,429318016,2774395608,3130410320,61900258880,18741193240,123815943784,134854267144,1339400131.782177,240686387.6856409,1740911299.4598973,1926614961.8466067
10,128,16,4,../../binaries/lesolve_O3,4998408,1606784,17588664,96705984,192315616,62019336,749437280,3957962116,3948031.000000639,887497.8000001432,10919441.700001344,59123358.0999876
10,128,16,4,prob_../../binaries/lesolve_O3,4998408,1606784,17588664,16459424,192315616,62019336,749437280,690489956,3948031.000000639,887497.8000001432,10919441.700001344,10105552.700000994
10,128,16,4,../../binaries/qsort_O0,191213208,19555200,113870808,139302384,12503955456,2074638556,6415616568,7377226368,164793179.2000167,17386230.199971274,77896031.70016292,92955325.00025119
10,128,16,4,prob_../../binaries/qsort_O0,191213208,19555200,113870808,149171472,12503955456,2074638556,6415616568,7803071976,164793179.2000167,17386230.199971274,77896031.70016292,99118539.30027784
10,128,16,4,../../binaries/qsort_O1,98830128,137997568,231375632,98830128,4186824736,3436978016,10040211000,4186824736,76831517.49996534,71276062.70002338,147078032.90003002,76831517.49996534
10,128,16,4,prob_../../binaries/qsort_O1,98830128,137997568,231375632,760246432,4186824736,3436978016,10040211000,31335198876,76831517.49996534,71276062.70002338,147078032.90003002,468438435.2996075
10,128,16,4,../../binaries/qsort_O2,144,0,0,144,12488,1208,1208,12488,155.5,7.3999999999999995,7.3999999999999995,155.5
10,128,16,4,prob_../../binaries/qsort_O2,144,0,0,144,12488,1208,1208,12488,155.5,7.3999999999999995,7.3999999999999995,155.5
10,128,16,4,../../binaries/qsort_O3,102467664,108689280,205644960,106962976,4405768728,2877979668,9036006768,4581444460,79915951.89998384,56746386.799983196,131322206.20001186,81211561.69999069
10,128,16,4,prob_../../binaries/qsort_O3,102467664,108689280,205644960,258495608,4405768728,2877979668,9036006768,10965167560,79915951.89998384,56746386.799983196,131322206.20001186,161585419.50002313
10,128,16,8,../../binaries/db,1808624120,2179328384,5089154368,5089152120,171262382320,82590899500,446254005932,446253936780,2488045134.9173384,1251723008.8087792,4583137788.589247,4583136452.489247
10,128,16,8,prob_../../binaries/db,1808624120,2179328384,5089154368,5089152120,171262382320,82590899500,446254005932,446253936780,2488045134.9173384,1251723008.8087792,4583137788.589247,4583136452.489247
10,128,16,8,../../binaries/lesolve_O0,2755252488,89456896,1721015808,115304936,555728840648,87361871588,224135926028,89451437872,6112710046.143447,371277479.29445636,1763761894.7493153,392965930.4927776
10,128,16,8,prob_../../binaries/lesolve_O0,2755252488,89456896,1721015808,111753536,555728840648,87361871588,224135926028,89164031552,6112710046.143447,371277479.29445636,1763761894.7493153,389990669.69297963
10,128,16,8,../../binaries/lesolve_O1,606969768,498371200,923742320,9199170168,39288222808,21064828388,85160163332,743165962048,822792550.1393515,277897542.60049087,841547296.2942376,7715647839.714147
10,128,16,8,prob_../../binaries/lesolve_O1,606969768,498371200,923742320,5227501456,39288222808,21064828388,85160163332,427075843908,822792550.1393515,277897542.60049087,841547296.2942376,4405466475.620991
10,128,16,8,../../binaries/lesolve_O2,572255000,89611136,1004001496,110887864,35457269760,11947055640,90661119024,13665965768,767145131.8166285,70832947.70297423,878904693.549461,88764755.99961871
10,128,16,8,prob_../../binaries/lesolve_O2,572255000,89611136,1004001496,100476496,35457269760,11947055640,90661119024,12840334132,767145131.8166285,70832947.70297423,878904693.549461,80105981.80104618
10,1,2048,1024,../../binaries/lesolve_O3,416534,4920,5000,5000,93233536.0,29982056,30012328,30012328,1657093.9999998303,86565.80000000834,86868.20000000835,86868.20000000835
10,1,2048,1024,prob_../../binaries/lesolve_O3,416534,4920,5000,5000,93233536.0,29982056,30012328,30012328,1657093.9999998303,86565.80000000834,86868.20000000835,86868.20000000835
10,128,16,8,../../binaries/lesolve_O3,1666136,629760,6073944,5091624,113758816,42478856,517483556,389055912,2281894.999999971,398985.79999997164,5219602.899999464,5056442.300000698
10,128,16,8,prob_../../binaries/lesolve_O3,1666136,629760,6073944,5641504,113758816,42478856,517483556,465383412,2281894.999999971,398985.79999997164,5219602.899999464,4715590.09999935
10,128,16,8,../../binaries/qsort_O0,63737736,6518400,37956936,46434128,8672204416,1813902556,4769572088,5377951488,101055443.20000313,10867830.200001922,39939095.69995432,46521197.00000055
10,128,16,8,prob_../../binaries/qsort_O0,63737736,6518400,37956936,49723824,8672204416,1813902556,4769572088,5661279336,101055443.20000313,10867830.200001922,39939095.69995432,49394715.30001452
10,128,16,8,../../binaries/qsort_O1,32943376,65840000,69519808,32943376,2517939296,1993826656,6088500212,2517939296,43888141.499950394,35197278.69998868,63978610.0999876,43888141.499950394
10,128,16,8,prob_../../binaries/qsort_O1,32943376,65840000,69519808,255465184,2517939296,1993826656,6088500212,20573384476,43888141.499950394,35197278.69998868,63978610.0999876,216047811.29990858
10,128,16,8,../../binaries/qsort_O2,48,0,0,48,9288,1208,1208,9288,107.50000000000001,7.3999999999999995,7.3999999999999995,107.50000000000001
10,128,16,8,prob_../../binaries/qsort_O2,48,0,0,48,9288,1208,1208,9288,107.50000000000001,7.3999999999999995,7.3999999999999995,107.50000000000001
10,128,16,8,../../binaries/qsort_O3,34155888,51417728,62167152,31421456,2667806488,1732548628,5580460852,2505138484,45760063.899954155,28110610.80000365,57957071.199991755,42229655.69995834
10,128,16,8,prob_../../binaries/qsort_O3,34155888,51417728,62167152,384788064,2667806488,1732548628,5580460852,31076132624,45760063.899954155,28110610.80000365,57957071.199991755,325000294.0996642
10,128,16,16,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,128,16,16,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,128,16,16,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,128,16,16,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,128,16,16,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,128,16,16,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,128,16,16,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,128,16,16,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,128,16,16,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,128,16,16,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,1,2048,1024,../../binaries/qsort_O0,15934434,50925,51005,51005,8196978976.0,1684553056,1684583328,1684583328,77153792.19999927,7634092.700022253,7634395.100022257,7634395.100022257
10,1,2048,1024,prob_../../binaries/qsort_O0,15934434,50925,51005,51005,8196978976.0,1684553056,1684583328,1684583328,77153792.19999927,7634092.700022253,7634395.100022257,7634395.100022257
10,128,16,16,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,128,16,16,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,128,16,16,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,128,16,16,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,128,16,16,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,128,16,16,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,128,16,16,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,128,16,16,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,256,8,1,../../binaries/db,25320737680,51885189376,57320977152,96280945680,549631043440,1076708119340,1310368859972,2208720774280,14244101914.919577,26104653506.240112,30941839714.722115,50467535907.50521
10,256,8,1,prob_../../binaries/db,25320737680,51885189376,57320977152,96058097680,549631043440,1076708119340,1310368859972,2204287727180,14244101914.919577,26104653506.240112,30941839714.722115,50307313739.807655
10,256,8,1,../../binaries/lesolve_O0,38573534832,1421741312,24197710080,1781758384,1079646616808,114007559908,658592379308,122545360092,24021851217.93095,1037419687.2777661,13002109030.317402,1226143983.9973361
10,256,8,1,prob_../../binaries/lesolve_O0,38573534832,1421741312,24197710080,1732038784,1079646616808,114007559908,658592379308,121366117772,24021851217.93095,1037419687.2777661,13002109030.317402,1200084623.1947696
10,256,8,1,../../binaries/lesolve_O1,8497576752,11592615936,18841096816,127760740272,183182833688,242949723108,433860264312,3017475181928,4768096041.807774,5825019910.602084,9808410881.734556,67005375783.33222
10,256,8,1,prob_../../binaries/lesolve_O1,8497576752,11592615936,18841096816,70849059584,183182833688,242949723108,433860264312,1665565909148,4768096041.807774,5825019910.602084,9808410881.734556,37321742598.69083
10,256,8,1,../../binaries/lesolve_O2,8011570000,8074624768,18698073104,131921444080,171808807840,171647328280,431072909384,3116704342240,4486802631.7646055,4063339763.460195,9709939664.931623,69024234743.43787
10,256,8,1,prob_../../binaries/lesolve_O2,8011570000,8074624768,18698073104,68378767136,171808807840,171647328280,431072909384,1606495222784,4486802631.7646055,4063339763.460195,9709939664.931623,36005598689.75146
10,256,8,1,../../binaries/lesolve_O3,23325904,8363008,82328752,636348672,505264416,197143816,1978492960,15102326516,13111778.999998204,4265609.799999286,43289485.699994795,333341442.4999799
10,256,8,1,prob_../../binaries/lesolve_O3,23325904,8363008,82328752,84598032,505264416,197143816,1978492960,2024817536,13111778.999998204,4265609.799999286,43289485.699994795,44357421.29999404
10,256,8,1,../../binaries/qsort_O0,892328304,91257600,531397104,650077792,20756170176,3508686556,14191190808,16954140608,515350727.199976,53237430.200048506,286659179.6995256,348343028.9991374
10,256,8,1,prob_../../binaries/qsort_O0,892328304,91257600,531397104,696133536,20756170176,3508686556,14191190808,18054534696,515350727.199976,53237430.200048506,286659179.6995256,372599571.29898304
10,1,2048,1024,../../binaries/qsort_O1,8235844,514375,514455,514455,2155470056.0,687314156,687344428,687344428,31534375.49997851,2534466.199999818,2534768.599999818,2534768.599999818
10,1,2048,1024,prob_../../binaries/qsort_O1,8235844,514375,514455,514455,2155470056.0,687314156,687344428,687344428,31534375.49997851,2534466.199999818,2534768.599999818,2534768.599999818
10,256,8,1,../../binaries/qsort_O1,461207264,803748352,1160944576,461207264,9854190656,16751993696,27044113812,9854190656,258020085.5003072,404151454.699834,609639376.6998842,258020085.5003072
10,256,8,1,prob_../../binaries/qsort_O1,461207264,803748352,1160944576,5771542704,9854190656,16751993696,27044113812,136226005276,258020085.5003072,404151454.699834,609639376.6998842,3028054633.004898
10,256,8,1,../../binaries/qsort_O2,672,0,0,672,17288,1208,1208,17288,419.5,7.3999999999999995,7.3999999999999995,419.5
10,256,8,1,prob_../../binaries/qsort_O2,672,0,0,672,17288,1208,1208,17288,419.5,7.3999999999999995,7.3999999999999995,419.5
10,256,8,1,../../binaries/qsort_O3,478182432,726821888,1322742240,502471200,10247293848,15240631828,30901644800,10824426540,267773335.90027305,365812690.8000636,694932518.6998936,280445587.70021856
10,256,8,1,prob_../../binaries/qsort_O3,478182432,726821888,1322742240,5686038352,10247293848,15240631828,30901644800,134237778092,267773335.90027305,365812690.8000636,694932518.6998936,2983880533.4045835
10,256,8,2,../../binaries/db,10851744720,12947714560,32105966208,32321952720,338999992880,297958623020,987759607892,997172047100,7009605434.834821,6635916096.422263,18250663199.50869,18438580836.590622
10,256,8,2,prob_../../binaries/db,10851744720,12947714560,32105966208,32321952720,338999992880,297958623020,987759607892,997172047100,7009605434.834821,6635916096.422263,18250663199.50869,18438580836.590622
10,256,8,2,../../binaries/lesolve_O0,16531514928,536741632,10326095104,691034736,803761536488,96307566308,394083593068,100925126812,13000841266.08232,594919847.2840443,6066301542.579478,680782159.9819701
10,256,8,2,prob_../../binaries/lesolve_O0,16531514928,536741632,10326095104,669726336,803761536488,96307566308,394083593068,100287084492,13000841266.08232,594919847.2840443,6066301542.579478,668928399.1822764
10,256,8,2,../../binaries/lesolve_O1,3641818608,2380919040,5542454048,30940971200,97996981208,58715785188,176152772372,931024691508,2340216970.13644,1219171462.5985146,3150903057.621484,17244820425.773544
10,256,8,2,prob_../../binaries/lesolve_O1,3641818608,2380919040,5542454048,31875789920,97996981208,58715785188,176152772372,958712476628,2340216970.13644,1219171462.5985146,3150903057.621484,17755273025.53245
10,256,8,2,../../binaries/lesolve_O2,3433530000,858636032,5548791216,30984052560,90906375200,27327553560,175565634664,929253069520,2197782631.730766,455345395.7132901,3128109103.3258247,17222496491.70546
10,256,8,2,prob_../../binaries/lesolve_O2,3433530000,858636032,5548791216,6260820640,90906375200,27327553560,175565634664,193731887624,2197782631.730766,455345395.7132901,3128109103.3258247,3491820121.7056246
10,256,8,2,../../binaries/lesolve_O3,9996816,3213568,35177328,193411968,274416736,94155016,1079295200,5781889156,6447235.00000068,1690889.8000001071,19713773.700002313,107476350.1000103
10,256,8,2,prob_../../binaries/lesolve_O3,9996816,3213568,35177328,32918848,274416736,94155016,1079295200,1000901796,6447235.00000068,1690889.8000001071,19713773.700002313,18335264.700002734
10,256,8,2,../../binaries/qsort_O0,382426416,39110400,227741616,278604768,14404857216,2465742556,8501382168,9950409408,260399783.20001566,27163830.199923947,134831435.70038974,162606517.0001639
10,256,8,2,prob_../../binaries/qsort_O0,382426416,39110400,227741616,298342944,14404857216,2465742556,8501382168,10557241896,260399783.20001566,27163830.199923947,134831435.70038974,173704275.30006677
10,256,8,2,../../binaries/qsort_O1,197660256,275995136,462751264,197660256,5636701696,6196929376,14272129720,5636701696,126246581.50008613,140274846.70004633,262765848.9000552,126246581.50008613
10,256,8,2,prob_../../binaries/qsort_O1,197660256,275995136,462751264,1520492864,5636701696,6196929376,14272129720,45540843356,126246581.50008613,140274846.70004633,262765848.9000552,848561651.3003387
10,1,2048,1024,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,1,2048,1024,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,256,8,2,../../binaries/qsort_O2,288,0,0,288,13448,1208,1208,13448,227.5,7.3999999999999995,7.3999999999999995,227.5
10,256,8,2,prob_../../binaries/qsort_O2,288,0,0,288,13448,1208,1208,13448,227.5,7.3999999999999995,7.3999999999999995,227.5
10,256,8,2,../../binaries/qsort_O3,204935328,217378560,411289920,213925952,5897531928,5051765268,12779382288,6195208620,131149783.90009108,111091026.79998553,234144686.20002902,134693049.7000911
10,256,8,2,prob_../../binaries/qsort_O3,204935328,217378560,411289920,516991216,5897531928,5051765268,12779382288,15731084840,131149783.90009108,111091026.79998553,234144686.20002902,290833223.50004125
10,256,8,4,../../binaries/db,3617248240,4358656768,10178308736,10178304240,194310063280,126177467180,539146852492,539146737740,3392357194.89775,2341387200.9612627,7127714971.8735895,7127712511.77359
10,256,8,4,prob_../../binaries/db,3617248240,4358656768,10178308736,10178304240,194310063280,126177467180,539146852492,539146737740,3392357194.89775,2341387200.9612627,7127714971.8735895,7127712511.77359
10,256,8,4,../../binaries/lesolve_O0,5510504976,178913792,3442031616,230609872,583341337448,89151009508,256402323308,91724990512,7490336290.156332,416005927.2913336,2624269798.7840185,450618398.48929954
10,256,8,4,prob_../../binaries/lesolve_O0,5510504976,178913792,3442031616,223507072,583341337448,89151009508,256402323308,91371060192,7490336290.156332,416005927.2913336,2624269798.7840185,445867437.68954283
10,256,8,4,../../binaries/lesolve_O1,1213939536,996742400,1847484640,18398340336,49439399768,31032252388,102253394052,916427839808,1126277434.1700058,527083142.599754,1303418456.2994018,12315232923.65077
10,256,8,4,prob_../../binaries/lesolve_O1,1213939536,996742400,1847484640,10455002912,49439399768,31032252388,102253394052,525423189668,1126277434.1700058,527083142.599754,1303418456.2994018,7019217203.394404
10,256,8,4,../../binaries/lesolve_O2,1144510000,179222272,2008002992,221775728,45125975200,13739278360,109427548784,15857495048,1053272631.8161784,115638515.69651188,1380905441.501649,144208687.99365494
10,256,8,4,prob_../../binaries/lesolve_O2,1144510000,179222272,2008002992,200952992,45125975200,13739278360,109427548784,14835893972,1053272631.8161784,115638515.69651188,1380905441.501649,130344229.79536861
10,256,8,4,../../binaries/lesolve_O3,3332272,1259520,12147888,10183248,141125856,55074056,631492516,481305032,3114963.000000394,713865.8000000875,8256574.899999839,7602254.300000769
10,256,8,4,prob_../../binaries/lesolve_O3,3332272,1259520,12147888,11283008,141125856,55074056,631492516,571902132,3114963.000000394,713865.8000000875,8256574.899999839,7536342.099999775
10,256,8,4,../../binaries/qsort_O0,127475472,13036800,75913872,92868256,9305838336,1944270556,5464827288,6235679168,132924311.20000814,14127030.199983915,58917563.70005869,69738261.00010818
10,256,8,4,prob_../../binaries/qsort_O0,127475472,13036800,75913872,99447648,9305838336,1944270556,5464827288,6579335976,132924311.20000814,14127030.199983915,58917563.70005869,74256627.30014527
10,256,8,4,../../binaries/qsort_O1,65886752,131680000,139039616,65886752,3001231616,3310626656,7353815892,3001231616,60359829.499927536,68117278.70002015,98738514.10000819,60359829.499927536
10,256,8,4,prob_../../binaries/qsort_O1,65886752,131680000,139039616,510930368,3001231616,3310626656,7353815892,25349593436,60359829.499927536,68117278.70002015,98738514.10000819,343780403.2997324
10,256,8,4,../../binaries/qsort_O2,96,0,0,96,9608,1208,1208,9608,131.5,7.3999999999999995,7.3999999999999995,131.5
10,256,8,4,prob_../../binaries/qsort_O2,96,0,0,96,9608,1208,1208,9608,131.5,7.3999999999999995,7.3999999999999995,131.5
10,1,2048,1024,../../binaries/qsort_O3,8538972,401701,401781,401781,2294865688.0,712228088,712258360,712258360,32951605.89997686,2602597.299999647,2602899.6999996463,2602899.6999996463
10,1,2048,1024,prob_../../binaries/qsort_O3,8538972,401701,401781,401781,2294865688.0,712228088,712258360,712258360,32951605.89997686,2602597.299999647,2602899.6999996463,2602899.6999996463
10,256,8,4,../../binaries/qsort_O3,68311776,102835456,124334304,62842912,3165060888,2760903188,6705836532,2962746644,62838007.89993483,53819474.799984634,89040647.20000602,57940383.69993933
10,256,8,4,prob_../../binaries/qsort_O3,68311776,102835456,124334304,769576128,3165060888,2760903188,6705836532,38276736784,62838007.89993483,53819474.799984634,89040647.20000602,517394326.09938526
10,256,8,8,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,256,8,8,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,256,8,8,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,256,8,8,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,256,8,8,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,256,8,8,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,256,8,8,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,256,8,8,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,256,8,8,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,256,8,8,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,256,8,8,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,256,8,8,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,256,8,8,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,256,8,8,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,256,8,8,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,256,8,8,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,256,8,8,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,256,8,8,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,1,2048,2048,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,1,2048,2048,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,512,4,1,../../binaries/db,21703489440,25895429120,64211932416,64643905440,477286078640,556912914220,1566952847252,1575885012860,12435477794.889784,13109773376.067133,34303646307.282825,34599557200.29623
10,512,4,1,prob_../../binaries/db,21703489440,25895429120,64211932416,64643905440,477286078640,556912914220,1566952847252,1575885012860,12435477794.889784,13109773376.067133,34303646307.282825,34599557200.29623
10,512,4,1,../../binaries/lesolve_O0,33063029856,1073483264,20652190208,1382069472,969436517288,107042398948,587681981868,114551581852,21266598729.96835,863290663.2794658,11229349094.347143,1026299527.9776523
10,512,4,1,prob_../../binaries/lesolve_O0,33063029856,1073483264,20652190208,1339452672,969436517288,107042398948,587681981868,113514395532,21266598729.96835,863290663.2794658,11229349094.347143,1003791567.1779623
10,512,4,1,../../binaries/lesolve_O1,7283637216,4761838080,11084908096,61881942400,158904042968,106334165988,278712164052,1512920767348,4161126273.842638,2409630982.6026635,5922130081.587905,32715306026.884205
10,512,4,1,prob_../../binaries/lesolve_O1,7283637216,4761838080,11084908096,63751579840,158904042968,106334165988,278712164052,1558494466068,4161126273.842638,2409630982.6026635,5922130081.587905,33693167986.680126
10,512,4,1,../../binaries/lesolve_O2,6867060000,1717272064,11097582432,61968105120,148918607840,44500274200,279065016424,1513518351760,3914547631.734943,884663411.7532483,5902504711.5458145,32714522770.827316
10,512,4,1,prob_../../binaries/lesolve_O2,6867060000,1717272064,11097582432,12521641280,148918607840,44500274200,279065016424,311487128584,3914547631.734943,884663411.7532483,5902504711.5458145,6622230442.021818
10,512,4,1,../../binaries/lesolve_O3,19993632,6427136,70354656,386823936,438618976,158426376,1739011040,9429743236,11445642.999998832,3297673.7999995025,37302437.699998,204182334.10004306
10,512,4,1,prob_../../binaries/lesolve_O3,19993632,6427136,70354656,65837696,438618976,158426376,1739011040,1621725476,11445642.999998832,3297673.7999995025,37302437.699998,34794688.69999963
10,512,4,1,../../binaries/qsort_O0,764852832,78220800,455483232,557209536,18206660736,3247950556,12672913368,15096775488,451612991.19998634,46719030.200008325,248702243.69971696,301908900.99939305
10,512,4,1,prob_../../binaries/qsort_O0,764852832,78220800,455483232,596685888,18206660736,3247950556,12672913368,16065581736,451612991.19998634,46719030.200008325,248702243.69971696,322875747.29927456
10,512,4,1,../../binaries/qsort_O1,395320512,551990272,925502528,395320512,8536455616,11716832096,22735967160,8536455616,225076709.50027406,278272414.69991297,494141480.8999316,225076709.50027406
10,512,4,1,prob_../../binaries/qsort_O1,395320512,551990272,925502528,3040985728,8536455616,11716832096,22735967160,73952132316,225076709.50027406,278272414.69991297,494141480.8999316,1608808083.3013394
10,512,4,1,../../binaries/qsort_O2,576,0,0,576,15368,1208,1208,15368,371.5,7.3999999999999995,7.3999999999999995,371.5
10,512,4,1,prob_../../binaries/qsort_O2,576,0,0,576,15368,1208,1208,15368,371.5,7.3999999999999995,7.3999999999999995,371.5
10,512,4,1,../../binaries/qsort_O3,409870656,434757120,822579840,427851904,8881058328,9399336468,20266133328,9422736940,233617447.90024257,219780306.8000643,439789646.19996053,241656025.70026982
10,512,4,1,prob_../../binaries/qsort_O3,409870656,434757120,822579840,1033982432,8881058328,9399336468,20266133328,25262919400,233617447.90024257,219780306.8000643,439789646.19996053,549328831.4999633
10,512,4,2,../../binaries/db,7234496480,8717313536,20356617472,20356608480,240405425200,213350602540,724932545612,724932339660,5200981314.872337,4520715584.91498,12216869339.625677,12216864631.525677
10,512,4,2,prob_../../binaries/db,7234496480,8717313536,20356617472,20356608480,240405425200,213350602540,724932545612,724932339660,5200981314.872337,4520715584.91498,12216869339.625677,12216864631.525677
10,1,2048,2048,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,1,2048,2048,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,512,4,2,../../binaries/lesolve_O0,11021009952,357827584,6884063232,461219744,638566331048,92729285348,320935117868,96272095792,10245588778.125107,505462823.2866734,4345285606.799104,565923334.4846601
10,512,4,2,prob_../../binaries/lesolve_O0,11021009952,357827584,6884063232,447014144,638566331048,92729285348,320935117868,95785117472,10245588778.125107,505462823.2866734,4345285606.799104,557620973.6847976
10,512,4,2,../../binaries/lesolve_O1,2427879072,1993484800,3694969280,36796680672,69741753688,50967100388,136439855492,1262951595328,1733247202.1895049,1025454342.597965,2227160776.3123364,21514403092.555523
10,512,4,2,prob_../../binaries/lesolve_O1,2427879072,1993484800,3694969280,20910005824,69741753688,50967100388,136439855492,722117881188,1733247202.1895049,1025454342.597965,2227160776.3123364,12246718659.402552
10,512,4,2,../../binaries/lesolve_O2,2289020000,358444544,4016005984,443551456,64463386080,17323723800,146960408304,20240553608,1625527631.7579966,205249651.68769392,2384906937.3976564,255096551.9849815
10,512,4,2,prob_../../binaries/lesolve_O2,2289020000,358444544,4016005984,401905984,64463386080,17323723800,146960408304,18827013652,1625527631.7579966,205249651.68769392,2384906937.3976564,230820725.78615382
10,512,4,2,../../binaries/lesolve_O3,6664544,2519040,24295776,20366496,195859936,80264456,859510436,665803272,4781099.000000696,1343625.800000139,14330518.900002498,12693878.299998537
10,512,4,2,prob_../../binaries/lesolve_O3,6664544,2519040,24295776,22566016,195859936,80264456,859510436,784939572,4781099.000000696,1343625.800000139,14330518.900002498,13177846.100002266
10,512,4,2,../../binaries/qsort_O0,254950944,26073600,151827744,185736512,10573106176,2205006556,6855337688,7951134528,196662047.20001405,20645430.199950933,96874499.70026818,116172389.00033452
10,512,4,2,prob_../../binaries/qsort_O0,254950944,26073600,151827744,198895296,10573106176,2205006556,6855337688,8415449256,196662047.20001405,20645430.199950933,96874499.70026818,123980451.30036302
10,512,4,2,../../binaries/qsort_O1,131773504,263360000,278079232,131773504,3967816256,5944226656,9884447252,3967816256,93303205.50002651,133957278.70005669,168258322.1000366,93303205.50002651
10,512,4,2,prob_../../binaries/qsort_O1,131773504,263360000,278079232,1021860736,3967816256,5944226656,9884447252,34902011356,93303205.50002651,133957278.70005669,168258322.1000366,599245587.2997824
10,512,4,2,../../binaries/qsort_O2,192,0,0,192,10248,1208,1208,10248,179.5,7.3999999999999995,7.3999999999999995,179.5
10,512,4,2,prob_../../binaries/qsort_O2,192,0,0,192,10248,1208,1208,10248,179.5,7.3999999999999995,7.3999999999999995,179.5
10,512,4,2,../../binaries/qsort_O3,136623552,205670912,248668608,125685824,4159569688,4817612308,8956587892,3877962964,96993895.90003982,105237202.79998483,151207799.20001766,89361839.70002007
10,512,4,2,prob_../../binaries/qsort_O3,136623552,205670912,248668608,1539152256,4159569688,4817612308,8956587892,52677945104,96993895.90003982,105237202.79998483,151207799.20001766,902182390.1004333
10,512,4,4,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,512,4,4,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,512,4,4,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,512,4,4,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,1,2048,2048,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,1,2048,2048,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,512,4,4,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,512,4,4,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,512,4,4,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,512,4,4,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,512,4,4,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,512,4,4,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,512,4,4,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,512,4,4,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,512,4,4,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,512,4,4,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,512,4,4,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,512,4,4,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,512,4,4,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,512,4,4,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,1024,2,1,../../binaries/db,14468992960,17434627072,40713234944,40713216960,332596149040,387696873260,1096503931852,1096503543500,8818229554.809092,8879372352.171787,22395178077.59882,22395168873.498817
10,1024,2,1,prob_../../binaries/db,14468992960,17434627072,40713234944,40713216960,332596149040,387696873260,1096503931852,1096503543500,8818229554.809092,8879372352.171787,22395178077.59882,22395168873.498817
10,1024,2,1,../../binaries/lesolve_O0,22042019904,715655168,13768126464,922439488,749016318248,99885837028,450000706988,105366306352,15756093754.05508,684376615.2820998,7787317222.4570265,796533206.4803491
10,1024,2,1,prob_../../binaries/lesolve_O0,22042019904,715655168,13768126464,894028288,749016318248,99885837028,450000706988,104613232032,15756093754.05508,684376615.2820998,7787317222.4570265,781128045.6805224
10,1024,2,1,../../binaries/lesolve_O1,4855758144,3986969600,7389938560,73593361344,110346461528,90836796388,204812778372,1955999106368,2947186737.998009,2022196742.6008441,4074645416.3265896,39912743429.89793
10,1024,2,1,prob_../../binaries/lesolve_O1,4855758144,3986969600,7389938560,41820011648,110346461528,90836796388,204812778372,1115507264228,2947186737.998009,2022196742.6008441,4074645416.3265896,22701721572.06075
10,1,2048,2048,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,1,2048,2048,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,1024,2,1,../../binaries/lesolve_O2,4578040000,716889088,8032011968,887102912,103138207840,24492614680,222026127344,29006670728,2770037631.732732,384471923.70565,4392909929.288234,476872280.01508975
10,1024,2,1,prob_../../binaries/lesolve_O2,4578040000,716889088,8032011968,803811968,103138207840,24492614680,222026127344,26809253012,2770037631.732732,384471923.70565,4392909929.288234,431773717.8110195
10,1024,2,1,../../binaries/lesolve_O3,13329088,5038080,48591552,40732992,305328096,130645256,1315546276,1034799752,8113371.000000673,2603145.799999765,26478406.900001287,22877126.299997114
10,1024,2,1,prob_../../binaries/lesolve_O3,13329088,5038080,48591552,45132032,305328096,130645256,1315546276,1211014452,8113371.000000673,2603145.799999765,26478406.900001287,24460854.100001562
10,1024,2,1,../../binaries/qsort_O0,509901888,52147200,303655488,371473024,13107641856,2726478556,9636358488,11382045248,324137519.19998544,33682230.199907444,172788371.70008007,209040644.99985805
10,1024,2,1,prob_../../binaries/qsort_O0,509901888,52147200,303655488,397790592,13107641856,2726478556,9636358488,12087675816,324137519.19998544,33682230.199907444,172788371.70008007,223428099.2998071
10,1024,2,1,../../binaries/qsort_O1,263547008,526720000,556158464,263547008,5900985536,11211426656,14945709972,5900985536,159189957.50017455,265637278.6999261,307297938.1000199,159189957.50017455
10,1024,2,1,prob_../../binaries/qsort_O1,263547008,526720000,556158464,2043721472,5900985536,11211426656,14945709972,54006847196,159189957.50017455,265637278.6999261,307297938.1000199,1110175955.3006613
10,1024,2,1,../../binaries/qsort_O2,384,0,0,384,11528,1208,1208,11528,275.5,7.3999999999999995,7.3999999999999995,275.5
10,1024,2,1,prob_../../binaries/qsort_O2,384,0,0,384,11528,1208,1208,11528,275.5,7.3999999999999995,7.3999999999999995,275.5
10,1024,2,1,../../binaries/qsort_O3,273247104,411341824,497337216,251371648,6148587288,8931030548,13458090612,5708395604,165305671.90015233,208072658.8000585,275542103.2000323,152204751.7001305
10,1024,2,1,prob_../../binaries/qsort_O3,273247104,411341824,497337216,3078304512,6148587288,8931030548,13458090612,81480361744,165305671.90015233,208072658.8000585,275542103.2000323,1671758518.1020267
10,1024,2,2,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,1024,2,2,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,1024,2,2,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,1024,2,2,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,1024,2,2,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,1024,2,2,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,1024,2,2,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,1024,2,2,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,1,2048,64,../../binaries/lesolve_O3,12912554,343029,345509,345509,343153936.0,36744236,36822508,36822508,7905104.000000671,255620.29999995578,257122.6999999553,257122.6999999553
10,1,2048,64,prob_../../binaries/lesolve_O3,12912554,343029,345509,345509,343153936.0,36744236,36822508,36822508,7905104.000000671,255620.29999995578,257122.6999999553,257122.6999999553
10,1,2048,2048,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,1,2048,2048,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,1024,2,2,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,1024,2,2,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,1024,2,2,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,1024,2,2,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,1024,2,2,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,1024,2,2,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,1024,2,2,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,1024,2,2,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,1024,2,2,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,1024,2,2,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,2048,1,1,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,2048,1,1,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.9131553,162058816.81054503,162059079.21054503,162059079.21054503
10,2048,1,1,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,2048,1,1,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.123595,326549031.2984661,326549293.6984659,326549293.6984659
10,2048,1,1,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,2048,1,1,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.0761339,28711942.599992182,28712204.99999218,28712204.99999218
10,2048,1,1,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,2048,1,1,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.8148722,26027379.70058837,26027642.100588415,26027642.100588415
10,2048,1,1,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,2048,1,1,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448826.9999998289,84105.80000000865,84368.20000000864,84368.20000000864
10,1,2048,2048,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,1,2048,2048,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,2048,1,1,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,2048,1,1,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999708,7608630.200022193,7608892.600022195,7608892.600022195
10,2048,1,1,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,2048,1,1,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,2048,1,1,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,2048,1,1,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,2048,1,1,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,2048,1,1,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
100,1,2048,64,../../binaries/db,14016836930,903339790,903342270,903342270,425270239600.0,57071127620,57071205892,57071205892,8592151539.89995,613728711.7951005,613730214.1951005,613730214.1951005
100,1,2048,64,prob_../../binaries/db,14016836930,903339790,903342270,903342270,425270239600.0,57071127620,57071205892,57071205892,8592151539.89995,613728711.7951005,613730214.1951005,613730214.1951005
100,1,2048,64,../../binaries/lesolve_O0,21353206782,193882834,193885314,193885314,948307341248.0,89450390348,89450468620,89450468620,15411687193.099373,423490448.31268334,423491950.7126835,423491950.7126835
100,1,2048,64,prob_../../binaries/lesolve_O0,21353206782,193882834,193885314,193885314,948307341248.0,89450390348,89450468620,89450468620,15411687193.099373,423490448.31268334,423491950.7126835,423491950.7126835
100,1,2048,64,../../binaries/lesolve_O1,4704015702,205038500,205040980,205040980,122720305288.0,15198174388,15198252660,15198252660,2871315517.0984707,131231192.60015546,131232695.00015548,131232695.00015548
100,1,2048,64,prob_../../binaries/lesolve_O1,4704015702,205038500,205040980,205040980,122720305288.0,15198174388,15198252660,15198252660,2871315517.0984707,131231192.60015546,131232695.00015548,131232695.00015548
100,1,2048,64,../../binaries/lesolve_O2,4434976250,154240258,154242738,154242738,114043990680.0,13239638080,13239716352,13239716352,2698505756.8006935,103147508.70025532,103149011.1002553,103149011.1002553
100,1,2048,64,prob_../../binaries/lesolve_O2,4434976250,154240258,154242738,154242738,114043990680.0,13239638080,13239716352,13239716352,2698505756.8006935,103147508.70025532,103149011.1002553,103149011.1002553
100,1,2048,64,../../binaries/lesolve_O3,12912554,334875,337355,337355,343153936.0,36581156,36659428,36659428,7905103.999999988,251543.2999999972,253045.69999999716,253045.69999999716
100,1,2048,64,prob_../../binaries/lesolve_O3,12912554,334875,337355,337355,343153936.0,36581156,36659428,36659428,7905103.999999988,251543.2999999972,253045.69999999716,253045.69999999716
100,1,2048,64,../../binaries/qsort_O0,493967454,5320553,5323033,5323033,17757639376.0,1789945616,1790023888,1790023888,316170302.19999945,10268906.699999357,10270409.099999363,10270409.099999363
100,1,2048,64,prob_../../binaries/qsort_O0,493967454,5320553,5323033,5323033,17757639376.0,1789945616,1790023888,1790023888,316170302.19999945,10268906.699999357,10270409.099999363,10270409.099999363
10,1,2048,2048,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
10,1,2048,2048,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.499984372,2277278.699999454,2277541.0999994557,2277541.0999994557
100,1,2048,64,../../binaries/qsort_O1,255311164,13430935,13433415,13433415,7096976456.0,945645356,945723628,945723628,155072035.49999988,8992746.199999738,8994248.599999743,8994248.599999743
100,1,2048,64,prob_../../binaries/qsort_O1,255311164,13430935,13433415,13433415,7096976456.0,945645356,945723628,945723628,155072035.49999988,8992746.199999738,8994248.599999743,8994248.599999743
100,1,2048,64,../../binaries/qsort_O2,372,3,3,3,16248.0,1268,1268,1268,269.5,8.899999999999999,8.899999999999999,8.899999999999999
100,1,2048,64,prob_../../binaries/qsort_O2,372,3,3,3,16248.0,1268,1268,1268,269.5,8.899999999999999,8.899999999999999,8.899999999999999
100,1,2048,64,../../binaries/qsort_O3,264708132,11782804,11785284,11785284,7418248888.0,939850148,939928420,939928420,161036185.90000063,8293148.799999614,8294651.1999996165,8294651.1999996165
100,1,2048,64,prob_../../binaries/qsort_O3,264708132,11782804,11785284,11785284,7418248888.0,939850148,939928420,939928420,161036185.90000063,8293148.799999614,8294651.1999996165,8294651.1999996165
100,1,2048,128,../../binaries/db,6782340450,440729694,440730894,440730894,326517115040.0,47818925700,47818978372,47818978372,4974903299.900064,382423663.79694307,382424526.196943,382424526.196943
100,1,2048,128,prob_../../binaries/db,6782340450,440729694,440730894,440730894,326517115040.0,47818925700,47818978372,47818978372,4974903299.900064,382423663.79694307,382424526.196943,382424526.196943
100,1,2048,128,../../binaries/lesolve_O0,10332196830,13935129,13936329,13936329,824111077568.0,85851436248,85851488920,85851488920,9901182217.099298,333516595.8026157,333517458.2026159,333517458.2026159
100,1,2048,128,prob_../../binaries/lesolve_O0,10332196830,13935129,13936329,13936329,824111077568.0,85851436248,85851488920,85851488920,9901182217.099298,333516595.8026157,333517458.2026159,333517458.2026159
100,1,2048,128,../../binaries/lesolve_O1,2276136630,102429038,102430238,102430238,81121488248.0,13145985148,13146037820,13146037820,1657375981.1022496,79926461.6001307,79927324.0001307,79927324.0001307
100,1,2048,128,prob_../../binaries/lesolve_O1,2276136630,102429038,102430238,102430238,81121488248.0,13145985148,13146037820,13146037820,1657375981.1022496,79926461.6001307,79927324.0001307,79927324.0001307
100,1,2048,128,../../binaries/lesolve_O2,2145956250,76394635,76395835,76395835,74480971640.0,11682725620,11682778292,11682778292,1553995756.8016062,64224697.20030457,64225559.6003046,64225559.6003046
100,1,2048,128,prob_../../binaries/lesolve_O2,2145956250,76394635,76395835,76395835,74480971640.0,11682725620,11682778292,11682778292,1553995756.8016062,64224697.20030457,64225559.6003046,64225559.6003046
100,1,2048,128,../../binaries/lesolve_O3,6248010,134464,135664,135664,230707936.0,32572936,32625608,32625608,4572832.00000001,151337.79999999874,152200.19999999867,152200.19999999867
100,1,2048,128,prob_../../binaries/lesolve_O3,6248010,134464,135664,135664,230707936.0,32572936,32625608,32625608,4572832.00000001,151337.79999999874,152200.19999999867,152200.19999999867
100,1,2048,128,../../binaries/qsort_O0,239016510,723334,724534,724534,14902543296.0,1698001236,1698053908,1698053908,188694830.20000133,7970297.200000108,7971159.600000109,7971159.600000109
100,1,2048,128,prob_../../binaries/qsort_O0,239016510,723334,724534,724534,14902543296.0,1698001236,1698053908,1698053908,188694830.20000133,7970297.200000108,7971159.600000109,7971159.600000109
100,1,2048,128,../../binaries/qsort_O1,123537660,6296261,6297461,6297461,5076019576.0,802951876,803004548,803004548,89185283.4999998,5425409.199999704,5426271.599999704,5426271.599999704
100,1,2048,128,prob_../../binaries/qsort_O1,123537660,6296261,6297461,6297461,5076019576.0,802951876,803004548,803004548,89185283.4999998,5425409.199999704,5426271.599999704,5426271.599999704
10,1,2048,2048,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,1,2048,2048,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1,2048,128,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1,2048,128,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1,2048,128,../../binaries/qsort_O3,128084580,5969027,5970227,5970227,5336299608.0,823574608,823627280,823627280,92724409.90000007,5386260.299999797,5387122.699999797,5387122.699999797
100,1,2048,128,prob_../../binaries/qsort_O3,128084580,5969027,5970227,5970227,5336299608.0,823574608,823627280,823627280,92724409.90000007,5386260.299999797,5387122.699999797,5387122.699999797
100,1,2048,256,../../binaries/db,3165092210,209427871,209428431,209428431,267296951680.0,43192889240,43192929112,43192929112,3166279179.9000926,266772752.30070382,266773294.70070383,266773294.70070383
100,1,2048,256,prob_../../binaries/db,3165092210,209427871,209428431,209428431,267296951680.0,43192889240,43192929112,43192929112,3166279179.9000926,266772752.30070382,266773294.70070383,266773294.70070383
100,1,2048,256,../../binaries/lesolve_O0,4821691854,5851085,5851645,5851645,741393531008.0,85689755368,85689795240,85689795240,7145929729.099482,329474573.80206996,329475116.20206994,329475116.20206994
100,1,2048,256,prob_../../binaries/lesolve_O0,4821691854,5851085,5851645,5851645,741393531008.0,85689755368,85689795240,85689795240,7145929729.099482,329474573.80206996,329475116.20206994,329475116.20206994
100,1,2048,256,../../binaries/lesolve_O1,1062197094,40643201,40643761,40643761,58830915928.0,11910268408,11910308280,11910308280,1050406213.1013443,49033543.10005989,49034085.50005991,49034085.50005991
100,1,2048,256,prob_../../binaries/lesolve_O1,1062197094,40643201,40643761,40643761,58830915928.0,11910268408,11910308280,11910308280,1050406213.1013443,49033543.10005989,49034085.50005991,49034085.50005991
100,1,2048,256,../../binaries/lesolve_O2,1001446250,28478033,28478593,28478593,53367166200.0,10724393580,10724433452,10724433452,981740756.800335,40266396.2000694,40266938.600069396,40266938.600069396
100,1,2048,256,prob_../../binaries/lesolve_O2,1001446250,28478033,28478593,28478593,53367166200.0,10724393580,10724433452,10724433452,981740756.800335,40266396.2000694,40266938.600069396,40266938.600069396
100,1,2048,256,../../binaries/lesolve_O3,2915738,32678,33238,33238,170018176.0,30537216,30577088,30577088,2906696.0000000093,100444.7999999998,100987.1999999998,100987.1999999998
100,1,2048,256,prob_../../binaries/lesolve_O3,2915738,32678,33238,33238,170018176.0,30537216,30577088,30577088,2906696.0000000093,100444.7999999998,100987.1999999998,100987.1999999998
100,1,2048,256,../../binaries/qsort_O0,111541038,330680,331240,331240,12994154656.0,1690148156,1690188028,1690188028,124957094.2000008,7773970.200000124,7774512.600000124,7774512.600000124
100,1,2048,256,prob_../../binaries/qsort_O0,111541038,330680,331240,331240,12994154656.0,1690148156,1690188028,1690188028,124957094.2000008,7773970.200000124,7774512.600000124,7774512.600000124
100,1,2048,256,../../binaries/qsort_O1,57650908,3072167,3072727,3072727,3933859736.0,738469996,738509868,738509868,56241907.499999896,3813362.199999754,3813904.599999754,3813904.599999754
100,1,2048,256,prob_../../binaries/qsort_O1,57650908,3072167,3072727,3072727,3933859736.0,738469996,738509868,738509868,56241907.499999896,3813362.199999754,3813904.599999754,3813904.599999754
100,1,2048,256,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1,2048,256,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,1,2048,2048,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
10,1,2048,2048,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.89998429,2401746.7999998834,2402009.1999998833,2402009.1999998833
100,1,2048,256,../../binaries/qsort_O3,59772804,2842361,2842921,2842921,4155927448.0,761041288,761081160,761081160,58568521.89999999,3822927.2999998378,3823469.6999998377,3823469.6999998377
100,1,2048,256,prob_../../binaries/qsort_O3,59772804,2842361,2842921,2842921,4155927448.0,761041288,761081160,761081160,58568521.89999999,3822927.2999998378,3823469.6999998377,3823469.6999998377
100,1,2048,512,../../binaries/db,1356468090,53727910,53728150,53728150,217999667840.0,40078890020,40078923492,40078923492,2261967119.9000497,188922771.80099455,188923154.20099455,188923154.20099455
100,1,2048,512,prob_../../binaries/db,1356468090,53727910,53728150,53728150,217999667840.0,40078890020,40078923492,40078923492,2261967119.9000497,188922771.80099455,188923154.20099455,188923154.20099455
100,1,2048,512,../../binaries/lesolve_O0,2066439366,2195755,2195995,2195995,658795928288.0,85616648768,85616682240,85616682240,5768303485.099765,327646908.80176777,327647291.20176786,327647291.20176786
100,1,2048,512,prob_../../binaries/lesolve_O0,2066439366,2195755,2195995,2195995,658795928288.0,85616648768,85616682240,85616682240,5768303485.099765,327646908.80176777,327647291.20176786,327647291.20176786
100,1,2048,512,../../binaries/lesolve_O1,455227326,9052205,9052445,9052445,44703302168.0,11278448488,11278481960,11278481960,746921329.1004996,33238045.099961035,33238427.499961037,33238427.499961037
100,1,2048,512,prob_../../binaries/lesolve_O1,455227326,9052205,9052445,9052445,44703302168.0,11278448488,11278481960,11278481960,746921329.1004996,33238045.099961035,33238427.499961037,33238427.499961037
100,1,2048,512,../../binaries/lesolve_O2,429191250,3438262,3438502,3438502,40145671640.0,10223598160,10223631632,10223631632,695613256.7998754,27746510.69993835,27746893.09993835,27746893.09993835
100,1,2048,512,prob_../../binaries/lesolve_O2,429191250,3438262,3438502,3438502,40145671640.0,10223598160,10223631632,10223631632,695613256.7998754,27746510.69993835,27746893.09993835,27746893.09993835
100,1,2048,512,../../binaries/lesolve_O3,1249602,12687,12927,12927,130739776.0,30137396,30170868,30170868,2073628.0000000037,90449.30000000003,90831.7,90831.7
100,1,2048,512,prob_../../binaries/lesolve_O3,1249602,12687,12927,12927,130739776.0,30137396,30170868,30170868,2073628.0000000037,90449.30000000003,90831.7,90831.7
100,1,2048,512,../../binaries/qsort_O0,47803302,141720,141960,141960,11078279136.0,1686368956,1686402428,1686402428,93088226.20000052,7679490.200000141,7679872.60000014,7679872.60000014
100,1,2048,512,prob_../../binaries/qsort_O0,47803302,141720,141960,141960,11078279136.0,1686368956,1686402428,1686402428,93088226.20000052,7679490.200000141,7679872.60000014,7679872.60000014
100,1,2048,512,../../binaries/qsort_O1,24707532,1052092,1052332,1052332,3099417016.0,698068496,698101968,698101968,39770219.49999997,2803324.699999886,2803707.0999998855,2803707.0999998855
100,1,2048,512,prob_../../binaries/qsort_O1,24707532,1052092,1052332,1052332,3099417016.0,698068496,698101968,698101968,39770219.49999997,2803324.699999886,2803707.0999998855,2803707.0999998855
100,1,2048,512,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1,2048,512,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1,2048,512,../../binaries/qsort_O3,25616916,853118,853358,853358,3286946328.0,721256428,721289900,721289900,41490577.89999989,2828305.7999999435,2828688.1999999434,2828688.1999999434
100,1,2048,512,prob_../../binaries/qsort_O3,25616916,853118,853358,853358,3286946328.0,721256428,721289900,721289900,41490577.89999989,2828305.7999999435,2828688.1999999434,2828688.1999999434
10,2,1024,32,../../binaries/db,14016836930,1745474180,1745477156,1745477156,425270239600.0,73913815420,73913903612,73913903612,8592151539.813877,1034795906.7513375,1034797657.1513375,1034797657.1513375
10,2,1024,32,prob_../../binaries/db,14016836930,1745474180,1745477156,1745477156,425270239600.0,73913815420,73913903612,73913903612,8592151539.813877,1034795906.7513375,1034797657.1513375,1034797657.1513375
100,1,2048,1024,../../binaries/db,452156030,17926003,17926083,17926083,153976621600.0,39362851880,39362882152,39362882152,1809811089.90001,171021818.30109873,171022120.70109874,171022120.70109874
100,1,2048,1024,prob_../../binaries/db,452156030,17926003,17926083,17926083,153976621600.0,39362851880,39362882152,39362882152,1809811089.90001,171021818.30109873,171022120.70109874,171022120.70109874
100,1,2048,1024,../../binaries/lesolve_O0,688813122,731918,731998,731998,535019468048.0,85587372028,85587402300,85587402300,5079490363.09986,326914990.301701,326915292.7017011,326915292.7017011
100,1,2048,1024,prob_../../binaries/lesolve_O0,688813122,731918,731998,731998,535019468048.0,85587372028,85587402300,85587402300,5079490363.09986,326914990.301701,326915292.7017011,326915292.7017011
100,1,2048,1024,../../binaries/lesolve_O1,151742442,3754230,3754310,3754310,31674840088.0,11172488988,11172519260,11172519260,595178887.0997473,30589057.599961914,30589359.99996191,30589359.99996191
100,1,2048,1024,prob_../../binaries/lesolve_O1,151742442,3754230,3754310,3754310,31674840088.0,11172488988,11172519260,11172519260,595178887.0997473,30589057.599961914,30589359.99996191,30589359.99996191
100,1,2048,1024,../../binaries/lesolve_O2,143063750,733136,733216,733216,28205740680.0,10169495640,10169525912,10169525912,552549506.799472,26393947.699936893,26394250.099936903,26394250.099936903
100,1,2048,1024,prob_../../binaries/lesolve_O2,143063750,733136,733216,733216,28205740680.0,10169495640,10169525912,10169525912,552549506.799472,26393947.699936893,26394250.099936903,26394250.099936903
100,1,2048,1024,../../binaries/lesolve_O3,416534,4920,5000,5000,93233536.0,29982056,30012328,30012328,1657094.0000000023,86565.8000000001,86868.20000000008,86868.20000000008
100,1,2048,1024,prob_../../binaries/lesolve_O3,416534,4920,5000,5000,93233536.0,29982056,30012328,30012328,1657094.0000000023,86565.8000000001,86868.20000000008,86868.20000000008
100,1,2048,1024,../../binaries/qsort_O0,15934434,47240,47320,47320,8196978976.0,1684479356,1684509628,1684509628,77153792.19999991,7632250.200000143,7632552.600000142,7632552.600000142
100,1,2048,1024,prob_../../binaries/qsort_O0,15934434,47240,47320,47320,8196978976.0,1684479356,1684509628,1684509628,77153792.19999991,7632250.200000143,7632552.600000142,7632552.600000142
100,1,2048,1024,../../binaries/qsort_O1,8235844,502505,502585,502585,2155470056.0,687076756,687107028,687107028,31534375.499999948,2528531.199999984,2528833.599999984,2528833.599999984
100,1,2048,1024,prob_../../binaries/qsort_O1,8235844,502505,502585,502585,2155470056.0,687076756,687107028,687107028,31534375.499999948,2528531.199999984,2528833.599999984,2528833.599999984
100,1,2048,1024,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1,2048,1024,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1,2048,1024,../../binaries/qsort_O3,8538972,403632,403712,403712,2294865688.0,712266708,712296980,712296980,32951605.900000025,2603562.799999993,2603865.1999999927,2603865.1999999927
100,1,2048,1024,prob_../../binaries/qsort_O3,8538972,403632,403712,403712,2294865688.0,712266708,712296980,712296980,32951605.900000025,2603562.799999993,2603865.1999999927,2603865.1999999927
100,1,2048,2048,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,1,2048,2048,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
10,2,1024,32,../../binaries/lesolve_O0,21353206782,375643440,375646416,375646416,948307341248.0,93085602468,93085690660,93085690660,15411687193.057423,514370751.28625464,514372501.68625337,514372501.68625337
10,2,1024,32,prob_../../binaries/lesolve_O0,21353206782,375643440,375646416,375646416,948307341248.0,93085602468,93085690660,93085690660,15411687193.057423,514370751.28625464,514372501.68625337,514372501.68625337
100,1,2048,2048,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,1,2048,2048,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,1,2048,2048,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,1,2048,2048,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,1,2048,2048,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,1,2048,2048,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,1,2048,2048,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,1,2048,2048,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,1,2048,2048,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,1,2048,2048,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,1,2048,2048,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,1,2048,2048,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,1,2048,2048,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1,2048,2048,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,1,2048,2048,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,1,2048,2048,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,2,1024,32,../../binaries/db,14016836930,1806679580,1806682556,1806682556,425270239600.0,75137923420,75138011612,75138011612,8592151539.89995,1065398606.7971802,1065400357.1971802,1065400357.1971802
100,2,1024,32,prob_../../binaries/db,14016836930,1806679580,1806682556,1806682556,425270239600.0,75137923420,75138011612,75138011612,8592151539.89995,1065398606.7971802,1065400357.1971802,1065400357.1971802
100,2,1024,32,../../binaries/lesolve_O0,21353206782,387765668,387768644,387768644,948307341248.0,93328047028,93328135220,93328135220,15411687193.099373,520431865.3195824,520433615.7195826,520433615.7195826
100,2,1024,32,prob_../../binaries/lesolve_O0,21353206782,387765668,387768644,387768644,948307341248.0,93328047028,93328135220,93328135220,15411687193.099373,520431865.3195824,520433615.7195826,520433615.7195826
10,2,1024,32,../../binaries/lesolve_O1,4704015702,449486812,449489788,449489788,122720305288.0,20087140628,20087228820,20087228820,2871315517.012084,253455348.60050505,253457099.00050506,253457099.00050506
10,2,1024,32,prob_../../binaries/lesolve_O1,4704015702,449486812,449489788,449489788,122720305288.0,20087140628,20087228820,20087228820,2871315517.012084,253455348.60050505,253457099.00050506,253457099.00050506
100,2,1024,32,../../binaries/lesolve_O1,4704015702,410077000,410079976,410079976,122720305288.0,19298944388,19299032580,19299032580,2871315517.0984707,233750442.59962055,233752192.9996206,233752192.9996206
100,2,1024,32,prob_../../binaries/lesolve_O1,4704015702,410077000,410079976,410079976,122720305288.0,19298944388,19299032580,19299032580,2871315517.0984707,233750442.59962055,233752192.9996206,233752192.9996206
100,2,1024,32,../../binaries/lesolve_O2,4434976250,308480516,308483492,308483492,114043990680.0,16324443240,16324531432,16324531432,2698505756.8006935,180267637.6994544,180269388.09945434,180269388.09945434
100,2,1024,32,prob_../../binaries/lesolve_O2,4434976250,308480516,308483492,308483492,114043990680.0,16324443240,16324531432,16324531432,2698505756.8006935,180267637.6994544,180269388.09945434,180269388.09945434
100,2,1024,32,../../binaries/lesolve_O3,12912554,669750,672726,672726,343153936.0,43278656,43366848,43366848,7905103.999999988,418980.8000000012,420731.20000000123,420731.20000000123
100,2,1024,32,prob_../../binaries/lesolve_O3,12912554,669750,672726,672726,343153936.0,43278656,43366848,43366848,7905103.999999988,418980.8000000012,420731.20000000123,420731.20000000123
100,2,1024,32,../../binaries/qsort_O0,493967454,10641106,10644082,10644082,17757639376.0,1896356676,1896444868,1896444868,316170302.19999945,12929183.19999864,12930933.599998645,12930933.599998645
100,2,1024,32,prob_../../binaries/qsort_O0,493967454,10641106,10644082,10644082,17757639376.0,1896356676,1896444868,1896444868,316170302.19999945,12929183.19999864,12930933.599998645,12930933.599998645
100,2,1024,32,../../binaries/qsort_O1,255311164,26861870,26864846,26864846,7096976456.0,1214264056,1214352248,1214352248,155072035.49999988,15708213.700001162,15709964.10000116,15709964.10000116
100,2,1024,32,prob_../../binaries/qsort_O1,255311164,26861870,26864846,26864846,7096976456.0,1214264056,1214352248,1214352248,155072035.49999988,15708213.700001162,15709964.10000116,15709964.10000116
100,2,1024,32,../../binaries/qsort_O2,372,6,6,6,16248.0,1328,1328,1328,269.5,10.399999999999999,10.399999999999999,10.399999999999999
100,2,1024,32,prob_../../binaries/qsort_O2,372,6,6,6,16248.0,1328,1328,1328,269.5,10.399999999999999,10.399999999999999,10.399999999999999
100,2,1024,32,../../binaries/qsort_O3,264708132,23565608,23568584,23568584,7418248888.0,1175506228,1175594420,1175594420,161036185.90000063,14184550.800000515,14186301.200000513,14186301.200000513
100,2,1024,32,prob_../../binaries/qsort_O3,264708132,23565608,23568584,23568584,7418248888.0,1175506228,1175594420,1175594420,161036185.90000063,14184550.800000515,14186301.200000513,14186301.200000513
100,2,1024,64,../../binaries/db,6782340450,881459388,881460828,881460828,326517115040.0,56633519580,56633577052,56633577052,4974903299.900064,602788510.7950112,602789493.1950113,602789493.1950113
100,2,1024,64,prob_../../binaries/db,6782340450,881459388,881460828,881460828,326517115040.0,56633519580,56633577052,56633577052,4974903299.900064,602788510.7950112,602789493.1950113,602789493.1950113
100,2,1024,64,../../binaries/lesolve_O0,10332196830,27870258,27871698,27871698,824111077568.0,86130138828,86130196300,86130196300,9901182217.099298,340484160.30361384,340485142.70361406,340485142.70361406
100,2,1024,64,prob_../../binaries/lesolve_O0,10332196830,27870258,27871698,27871698,824111077568.0,86130138828,86130196300,86130196300,9901182217.099298,340484160.30361384,340485142.70361406,340485142.70361406
100,2,1024,64,../../binaries/lesolve_O1,2276136630,204858076,204859516,204859516,81121488248.0,15194565908,15194623380,15194623380,1657375981.1022496,131140980.60015544,131141963.00015545,131141963.00015545
100,2,1024,64,prob_../../binaries/lesolve_O1,2276136630,204858076,204859516,204859516,81121488248.0,15194565908,15194623380,15194623380,1657375981.1022496,131140980.60015544,131141963.00015545,131141963.00015545
10,2,1024,32,../../binaries/lesolve_O2,4434976250,335366322,335369298,335369298,114043990680.0,16862159360,16862247552,16862247552,2698505756.7325544,193710540.68853518,193712291.08853486,193712291.08853486
10,2,1024,32,prob_../../binaries/lesolve_O2,4434976250,335366322,335369298,335369298,114043990680.0,16862159360,16862247552,16862247552,2698505756.7325544,193710540.68853518,193712291.08853486,193712291.08853486
100,2,1024,64,../../binaries/lesolve_O2,2145956250,152789270,152790710,152790710,74480971640.0,13210618320,13210675792,13210675792,1553995756.8016062,102422014.7002563,102422997.10025634,102422997.10025634
100,2,1024,64,prob_../../binaries/lesolve_O2,2145956250,152789270,152790710,152790710,74480971640.0,13210618320,13210675792,13210675792,1553995756.8016062,102422014.7002563,102422997.10025634,102422997.10025634
100,2,1024,64,../../binaries/lesolve_O3,6248010,268928,270368,270368,230707936.0,35262216,35319688,35319688,4572832.00000001,218569.79999999746,219552.1999999974,219552.1999999974
100,2,1024,64,prob_../../binaries/lesolve_O3,6248010,268928,270368,270368,230707936.0,35262216,35319688,35319688,4572832.00000001,218569.79999999746,219552.1999999974,219552.1999999974
100,2,1024,64,../../binaries/qsort_O0,239016510,1446668,1448108,1448108,14902543296.0,1712467916,1712525388,1712525388,188694830.20000133,8331964.200000096,8332946.6000000965,8332946.6000000965
100,2,1024,64,prob_../../binaries/qsort_O0,239016510,1446668,1448108,1448108,14902543296.0,1712467916,1712525388,1712525388,188694830.20000133,8331964.200000096,8332946.6000000965,8332946.6000000965
100,2,1024,64,../../binaries/qsort_O1,123537660,12592522,12593962,12593962,5076019576.0,928877096,928934568,928934568,89185283.4999998,8573539.699999617,8574522.09999962,8574522.09999962
100,2,1024,64,prob_../../binaries/qsort_O1,123537660,12592522,12593962,12593962,5076019576.0,928877096,928934568,928934568,89185283.4999998,8573539.699999617,8574522.09999962,8574522.09999962
100,2,1024,64,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2,1024,64,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2,1024,64,../../binaries/qsort_O3,128084580,11938054,11939494,11939494,5336299608.0,942955148,943012620,943012620,92724409.90000007,8370773.799999609,8371756.199999609,8371756.199999609
100,2,1024,64,prob_../../binaries/qsort_O3,128084580,11938054,11939494,11939494,5336299608.0,942955148,943012620,943012620,92724409.90000007,8370773.799999609,8371756.199999609,8371756.199999609
100,2,1024,128,../../binaries/db,3165092210,418855742,418856414,418856414,267296951680.0,47381446660,47381488772,47381488772,3166279179.9000926,371486687.7972034,371487286.19720346,371487286.19720346
100,2,1024,128,prob_../../binaries/db,3165092210,418855742,418856414,418856414,267296951680.0,47381446660,47381488772,47381488772,3166279179.9000926,371486687.7972034,371487286.19720346,371487286.19720346
100,2,1024,128,../../binaries/lesolve_O0,4821691854,11702170,11702842,11702842,741393531008.0,85806777068,85806819180,85806819180,7145929729.099482,332400116.3024903,332400714.70249045,332400714.70249045
100,2,1024,128,prob_../../binaries/lesolve_O0,4821691854,11702170,11702842,11702842,741393531008.0,85806777068,85806819180,85806819180,7145929729.099482,332400116.3024903,332400714.70249045,332400714.70249045
100,2,1024,128,../../binaries/lesolve_O1,1062197094,81286402,81287074,81287074,58830915928.0,12723132428,12723174540,12723174540,1050406213.1013443,69355143.6001206,69355742.00012062,69355742.00012062
100,2,1024,128,prob_../../binaries/lesolve_O1,1062197094,81286402,81287074,81287074,58830915928.0,12723132428,12723174540,12723174540,1050406213.1013443,69355143.6001206,69355742.00012062,69355742.00012062
100,2,1024,128,../../binaries/lesolve_O2,1001446250,56956066,56956738,56956738,53367166200.0,11293954240,11293996352,11293996352,981740756.800335,54505412.70023395,54506011.10023396,54506011.10023396
100,2,1024,128,prob_../../binaries/lesolve_O2,1001446250,56956066,56956738,56956738,53367166200.0,11293954240,11293996352,11293996352,981740756.800335,54505412.70023395,54506011.10023396,54506011.10023396
10,2,1024,32,../../binaries/lesolve_O3,12912554,686058,689034,689034,343153936.0,43604816,43693008,43693008,7905104.000000671,427134.79999997385,428885.19999997393,428885.19999997393
10,2,1024,32,prob_../../binaries/lesolve_O3,12912554,686058,689034,689034,343153936.0,43604816,43693008,43693008,7905104.000000671,427134.79999997385,428885.19999997393,428885.19999997393
100,2,1024,128,../../binaries/lesolve_O3,2915738,65356,66028,66028,170018176.0,31190776,31232888,31232888,2906696.0000000093,116783.79999999954,117382.19999999952,117382.19999999952
100,2,1024,128,prob_../../binaries/lesolve_O3,2915738,65356,66028,66028,170018176.0,31190776,31232888,31232888,2906696.0000000093,116783.79999999954,117382.19999999952,117382.19999999952
100,2,1024,128,../../binaries/qsort_O0,111541038,661360,662032,662032,12994154656.0,1696761756,1696803868,1696803868,124957094.2000008,7939310.200000107,7939908.600000108,7939908.600000108
100,2,1024,128,prob_../../binaries/qsort_O0,111541038,661360,662032,662032,12994154656.0,1696761756,1696803868,1696803868,124957094.2000008,7939310.200000107,7939908.600000108,7939908.600000108
100,2,1024,128,../../binaries/qsort_O1,57650908,6144334,6145006,6145006,3933859736.0,799913336,799955448,799955448,56241907.499999896,5349445.69999971,5350044.09999971,5350044.09999971
100,2,1024,128,prob_../../binaries/qsort_O1,57650908,6144334,6145006,6145006,3933859736.0,799913336,799955448,799955448,56241907.499999896,5349445.69999971,5350044.09999971,5350044.09999971
100,2,1024,128,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2,1024,128,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2,1024,128,../../binaries/qsort_O3,59772804,5684722,5685394,5685394,4155927448.0,817888508,817930620,817930620,58568521.89999999,5244107.799999804,5244706.199999803,5244706.199999803
100,2,1024,128,prob_../../binaries/qsort_O3,59772804,5684722,5685394,5685394,4155927448.0,817888508,817930620,817930620,58568521.89999999,5244107.799999804,5244706.199999803,5244706.199999803
100,2,1024,256,../../binaries/db,1356468090,107455820,107456108,107456108,217999667840.0,41153448220,41153482652,41153482652,2261967119.9000497,215786726.80087048,215787133.20087048,215787133.20087048
100,2,1024,256,prob_../../binaries/db,1356468090,107455820,107456108,107456108,217999667840.0,41153448220,41153482652,41153482652,2261967119.9000497,215786726.80087048,215787133.20087048,215787133.20087048
100,2,1024,256,../../binaries/lesolve_O0,2066439366,4391510,4391798,4391798,658795928288.0,85660563868,85660598300,85660598300,5768303485.099765,328744786.3019495,328745192.7019496,328745192.7019496
100,2,1024,256,prob_../../binaries/lesolve_O0,2066439366,4391510,4391798,4391798,658795928288.0,85660563868,85660598300,85660598300,5768303485.099765,328744786.3019495,328745192.7019496,328745192.7019496
100,2,1024,256,../../binaries/lesolve_O1,455227326,18104410,18104698,18104698,44703302168.0,11459492588,11459527020,11459527020,746921329.1004996,37764147.59999578,37764553.999995776,37764553.999995776
100,2,1024,256,prob_../../binaries/lesolve_O1,455227326,18104410,18104698,18104698,44703302168.0,11459492588,11459527020,11459527020,746921329.1004996,37764147.59999578,37764553.999995776,37764553.999995776
100,2,1024,256,../../binaries/lesolve_O2,429191250,6876524,6876812,6876812,40145671640.0,10292363400,10292397832,10292397832,695613256.7998754,29465641.69994005,29466048.099940047,29466048.099940047
100,2,1024,256,prob_../../binaries/lesolve_O2,429191250,6876524,6876812,6876812,40145671640.0,10292363400,10292397832,10292397832,695613256.7998754,29465641.69994005,29466048.099940047,29466048.099940047
100,2,1024,256,../../binaries/lesolve_O3,1249602,25374,25662,25662,130739776.0,30391136,30425568,30425568,2073628.0000000037,96792.79999999986,97199.19999999985,97199.19999999985
100,2,1024,256,prob_../../binaries/lesolve_O3,1249602,25374,25662,25662,130739776.0,30391136,30425568,30425568,2073628.0000000037,96792.79999999986,97199.19999999985,97199.19999999985
10,1,2048,64,../../binaries/qsort_O0,493967454,5180736,5183216,5183216,17757639376.0,1787149276,1787227548,1787227548,316170302.1999902,10198998.200006602,10200500.600006588,10200500.600006588
10,1,2048,64,prob_../../binaries/qsort_O0,493967454,5180736,5183216,5183216,17757639376.0,1787149276,1787227548,1787227548,316170302.1999902,10198998.200006602,10200500.600006588,10200500.600006588
10,2,1024,32,../../binaries/qsort_O0,493967454,10361472,10364448,10364448,17757639376.0,1890763996,1890852188,1890852188,316170302.1999902,12789366.199989729,12791116.59998972,12791116.59998972
10,2,1024,32,prob_../../binaries/qsort_O0,493967454,10361472,10364448,10364448,17757639376.0,1890763996,1890852188,1890852188,316170302.1999902,12789366.199989729,12791116.59998972,12791116.59998972
100,2,1024,256,../../binaries/qsort_O0,47803302,283440,283728,283728,11078279136.0,1689203356,1689237788,1689237788,93088226.20000052,7750350.200000131,7750756.60000013,7750756.60000013
100,2,1024,256,prob_../../binaries/qsort_O0,47803302,283440,283728,283728,11078279136.0,1689203356,1689237788,1689237788,93088226.20000052,7750350.200000131,7750756.60000013,7750756.60000013
100,2,1024,256,../../binaries/qsort_O1,24707532,2104184,2104472,2104472,3099417016.0,719110336,719144768,719144768,39770219.49999997,3329370.6999997995,3329777.0999997994,3329777.0999997994
100,2,1024,256,prob_../../binaries/qsort_O1,24707532,2104184,2104472,2104472,3099417016.0,719110336,719144768,719144768,39770219.49999997,3329370.6999997995,3329777.0999997994,3329777.0999997994
100,2,1024,256,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2,1024,256,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2,1024,256,../../binaries/qsort_O3,25616916,1706236,1706524,1706524,3286946328.0,738318788,738353220,738353220,41490577.89999989,3254864.799999878,3255271.1999998773,3255271.1999998773
100,2,1024,256,prob_../../binaries/qsort_O3,25616916,1706236,1706524,1706524,3286946328.0,738318788,738353220,738353220,41490577.89999989,3254864.799999878,3255271.1999998773,3255271.1999998773
100,2,1024,512,../../binaries/db,452156030,35852006,35852102,35852102,153976621600.0,39721371940,39721402532,39721402532,1809811089.90001,179984819.80104393,179985130.20104396,179985130.20104396
100,2,1024,512,prob_../../binaries/db,452156030,35852006,35852102,35852102,153976621600.0,39721371940,39721402532,39721402532,1809811089.90001,179984819.80104393,179985130.20104396,179985130.20104396
100,2,1024,512,../../binaries/lesolve_O0,688813122,1463836,1463932,1463932,535019468048.0,85602010388,85602040980,85602040980,5079490363.09986,327280949.30174464,327281259.70174456,327281259.70174456
100,2,1024,512,prob_../../binaries/lesolve_O0,688813122,1463836,1463932,1463932,535019468048.0,85602010388,85602040980,85602040980,5079490363.09986,327280949.30174464,327281259.70174456,327281259.70174456
100,2,1024,512,../../binaries/lesolve_O1,151742442,7508460,7508556,7508556,31674840088.0,11247573588,11247604180,11247604180,595178887.0997473,32466172.599961225,32466482.99996123,32466482.99996123
100,2,1024,512,prob_../../binaries/lesolve_O1,151742442,7508460,7508556,7508556,31674840088.0,11247573588,11247604180,11247604180,595178887.0997473,32466172.599961225,32466482.99996123,32466482.99996123
100,2,1024,512,../../binaries/lesolve_O2,143063750,1466272,1466368,1466368,28205740680.0,10184158360,10184188952,10184188952,552549506.799472,26760515.699937277,26760826.09993728,26760826.09993728
100,2,1024,512,prob_../../binaries/lesolve_O2,143063750,1466272,1466368,1466368,28205740680.0,10184158360,10184188952,10184188952,552549506.799472,26760515.699937277,26760826.09993728,26760826.09993728
100,2,1024,512,../../binaries/lesolve_O3,416534,9840,9936,9936,93233536.0,30080456,30111048,30111048,1657094.0000000023,89025.80000000005,89336.20000000004,89336.20000000004
100,2,1024,512,prob_../../binaries/lesolve_O3,416534,9840,9936,9936,93233536.0,30080456,30111048,30111048,1657094.0000000023,89025.80000000005,89336.20000000004,89336.20000000004
100,2,1024,512,../../binaries/qsort_O0,15934434,94480,94576,94576,8196978976.0,1685424156,1685454748,1685454748,77153792.19999991,7655870.200000142,7656180.600000142,7656180.600000142
100,2,1024,512,prob_../../binaries/qsort_O0,15934434,94480,94576,94576,8196978976.0,1685424156,1685454748,1685454748,77153792.19999991,7655870.200000142,7656180.600000142,7656180.600000142
10,2,1024,32,../../binaries/qsort_O1,255311164,28054868,28057844,28057844,7096976456.0,1238124016,1238212208,1238212208,155072035.50016472,16304712.69999641,16306463.099996405,16306463.099996405
10,2,1024,32,prob_../../binaries/qsort_O1,255311164,28054868,28057844,28057844,7096976456.0,1238124016,1238212208,1238212208,155072035.50016472,16304712.69999641,16306463.099996405,16306463.099996405
100,2,1024,512,../../binaries/qsort_O1,8235844,1005010,1005106,1005106,2155470056.0,697126856,697157448,697157448,31534375.499999948,2779783.699999893,2780094.0999998925,2780094.0999998925
100,2,1024,512,prob_../../binaries/qsort_O1,8235844,1005010,1005106,1005106,2155470056.0,697126856,697157448,697157448,31534375.499999948,2779783.699999893,2780094.0999998925,2780094.0999998925
100,2,1024,512,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2,1024,512,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2,1024,512,../../binaries/qsort_O3,8538972,807264,807360,807360,2294865688.0,720339348,720369940,720369940,32951605.900000025,2805378.7999999505,2805689.19999995,2805689.19999995
100,2,1024,512,prob_../../binaries/qsort_O3,8538972,807264,807360,807360,2294865688.0,720339348,720369940,720369940,32951605.900000025,2805378.7999999505,2805689.19999995,2805689.19999995
100,2,1024,1024,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,2,1024,1024,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,2,1024,1024,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,2,1024,1024,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,2,1024,1024,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,2,1024,1024,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,2,1024,1024,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,2,1024,1024,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,2,1024,1024,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,2,1024,1024,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,2,1024,1024,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,2,1024,1024,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,2,1024,1024,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,2,1024,1024,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
10,2,1024,32,../../binaries/qsort_O2,372,6,6,6,16248.0,1328,1328,1328,269.5,10.399999999999999,10.399999999999999,10.399999999999999
10,2,1024,32,prob_../../binaries/qsort_O2,372,6,6,6,16248.0,1328,1328,1328,269.5,10.399999999999999,10.399999999999999,10.399999999999999
100,2,1024,1024,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2,1024,1024,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,2,1024,1024,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,2,1024,1024,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,4,512,16,../../binaries/db,14016836930,3613359160,3613363128,3613363128,425270239600.0,111271515020,111271623052,111271623052,8592151539.89995,1968738396.8201184,1968740643.2201185,1968740643.2201185
100,4,512,16,prob_../../binaries/db,14016836930,3613359160,3613363128,3613363128,425270239600.0,111271515020,111271623052,111271623052,8592151539.89995,1968738396.8201184,1968740643.2201185,1968740643.2201185
100,4,512,16,../../binaries/lesolve_O0,21353206782,775531336,775535304,775535304,948307341248.0,101083360388,101083468420,101083468420,15411687193.099373,714314699.3278446,714316945.7278447,714316945.7278447
100,4,512,16,prob_../../binaries/lesolve_O0,21353206782,775531336,775535304,775535304,948307341248.0,101083360388,101083468420,101083468420,15411687193.099373,714314699.3278446,714316945.7278447,714316945.7278447
100,4,512,16,../../binaries/lesolve_O1,4704015702,820154000,820157968,820157968,122720305288.0,27500484388,27500592420,27500592420,2871315517.0984707,438788942.5994085,438791188.99940854,438791188.99940854
100,4,512,16,prob_../../binaries/lesolve_O1,4704015702,820154000,820157968,820157968,122720305288.0,27500484388,27500592420,27500592420,2871315517.0984707,438788942.5994085,438791188.99940854,438791188.99940854
100,4,512,16,../../binaries/lesolve_O2,4434976250,616961032,616965000,616965000,114043990680.0,22494053560,22494161592,22494161592,2698505756.8006935,334507895.69886434,334510142.09886426,334510142.09886426
100,4,512,16,prob_../../binaries/lesolve_O2,4434976250,616961032,616965000,616965000,114043990680.0,22494053560,22494161592,22494161592,2698505756.8006935,334507895.69886434,334510142.09886426,334510142.09886426
100,4,512,16,../../binaries/lesolve_O3,12912554,1339500,1343468,1343468,343153936.0,56673656,56781688,56781688,7905103.999999988,753855.8000000085,756102.2000000086,756102.2000000086
100,4,512,16,prob_../../binaries/lesolve_O3,12912554,1339500,1343468,1343468,343153936.0,56673656,56781688,56781688,7905103.999999988,753855.8000000085,756102.2000000086,756102.2000000086
100,4,512,16,../../binaries/qsort_O0,493967454,21282212,21286180,21286180,17757639376.0,2109178796,2109286828,2109286828,316170302.19999945,18249736.199998163,18251982.599998165,18251982.599998165
100,4,512,16,prob_../../binaries/qsort_O0,493967454,21282212,21286180,21286180,17757639376.0,2109178796,2109286828,2109286828,316170302.19999945,18249736.199998163,18251982.599998165,18251982.599998165
100,4,512,16,../../binaries/qsort_O1,255311164,53723740,53727708,53727708,7096976456.0,1751501456,1751609488,1751609488,155072035.49999988,29139148.700001616,29141395.100001615,29141395.100001615
100,4,512,16,prob_../../binaries/qsort_O1,255311164,53723740,53727708,53727708,7096976456.0,1751501456,1751609488,1751609488,155072035.49999988,29139148.700001616,29141395.100001615,29141395.100001615
100,4,512,16,../../binaries/qsort_O2,372,12,12,12,16248.0,1448,1448,1448,269.5,13.399999999999999,13.399999999999999,13.399999999999999
100,4,512,16,prob_../../binaries/qsort_O2,372,12,12,12,16248.0,1448,1448,1448,269.5,13.399999999999999,13.399999999999999,13.399999999999999
10,2,1024,32,../../binaries/qsort_O3,264708132,24285856,24288832,24288832,7418248888.0,1189911188,1189999380,1189999380,161036185.90014493,14544674.800004262,14546425.200004261,14546425.200004261
10,2,1024,32,prob_../../binaries/qsort_O3,264708132,24285856,24288832,24288832,7418248888.0,1189911188,1189999380,1189999380,161036185.90014493,14544674.800004262,14546425.200004261,14546425.200004261
100,4,512,16,../../binaries/qsort_O3,264708132,47131216,47135184,47135184,7418248888.0,1646818388,1646926420,1646926420,161036185.90000063,25967354.800001115,25969601.200001113,25969601.200001113
100,4,512,16,prob_../../binaries/qsort_O3,264708132,47131216,47135184,47135184,7418248888.0,1646818388,1646926420,1646926420,161036185.90000063,25967354.800001115,25969601.200001113,25969601.200001113
100,4,512,32,../../binaries/db,6782340450,1762918776,1762920696,1762920696,326517115040.0,74262707340,74262774412,74262774412,4974903299.900064,1043518204.7971208,1043519427.1971208,1043519427.1971208
100,4,512,32,prob_../../binaries/db,6782340450,1762918776,1762920696,1762920696,326517115040.0,74262707340,74262774412,74262774412,4974903299.900064,1043518204.7971208,1043519427.1971208,1043519427.1971208
100,4,512,32,../../binaries/lesolve_O0,10332196830,55740516,55742436,55742436,824111077568.0,86687543988,86687611060,86687611060,9901182217.099298,354419289.3054103,354420511.70541054,354420511.70541054
100,4,512,32,prob_../../binaries/lesolve_O0,10332196830,55740516,55742436,55742436,824111077568.0,86687543988,86687611060,86687611060,9901182217.099298,354419289.3054103,354420511.70541054,354420511.70541054
100,4,512,32,../../binaries/lesolve_O1,2276136630,409716152,409718072,409718072,81121488248.0,19291727428,19291794500,19291794500,1657375981.1022496,233570018.59962094,233571240.9996209,233571240.9996209
100,4,512,32,prob_../../binaries/lesolve_O1,2276136630,409716152,409718072,409718072,81121488248.0,19291727428,19291794500,19291794500,1657375981.1022496,233570018.59962094,233571240.9996209,233571240.9996209
100,4,512,32,../../binaries/lesolve_O2,2145956250,305578540,305580460,305580460,74480971640.0,16266403720,16266470792,16266470792,1553995756.8016062,178816649.69947273,178817872.09947264,178817872.09947264
100,4,512,32,prob_../../binaries/lesolve_O2,2145956250,305578540,305580460,305580460,74480971640.0,16266403720,16266470792,16266470792,1553995756.8016062,178816649.69947273,178817872.09947264,178817872.09947264
100,4,512,32,../../binaries/lesolve_O3,6248010,537856,539776,539776,230707936.0,40640776,40707848,40707848,4572832.00000001,353033.7999999998,354256.1999999999,354256.1999999999
100,4,512,32,prob_../../binaries/lesolve_O3,6248010,537856,539776,539776,230707936.0,40640776,40707848,40707848,4572832.00000001,353033.7999999998,354256.1999999999,354256.1999999999
100,4,512,32,../../binaries/qsort_O0,239016510,2893336,2895256,2895256,14902543296.0,1741401276,1741468348,1741468348,188694830.20000133,9055298.199999815,9056520.599999808,9056520.599999808
100,4,512,32,prob_../../binaries/qsort_O0,239016510,2893336,2895256,2895256,14902543296.0,1741401276,1741468348,1741468348,188694830.20000133,9055298.199999815,9056520.599999808,9056520.599999808
100,4,512,32,../../binaries/qsort_O1,123537660,25185044,25186964,25186964,5076019576.0,1180727536,1180794608,1180794608,89185283.4999998,14869800.700001,14871023.100001,14871023.100001
100,4,512,32,prob_../../binaries/qsort_O1,123537660,25185044,25186964,25186964,5076019576.0,1180727536,1180794608,1180794608,89185283.4999998,14869800.700001,14871023.100001,14871023.100001
100,4,512,32,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,4,512,32,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,4,512,32,../../binaries/qsort_O3,128084580,23876108,23878028,23878028,5336299608.0,1181716228,1181783300,1181783300,92724409.90000007,14339800.800000532,14341023.200000534,14341023.200000534
100,4,512,32,prob_../../binaries/qsort_O3,128084580,23876108,23878028,23878028,5336299608.0,1181716228,1181783300,1181783300,92724409.90000007,14339800.800000532,14341023.200000534,14341023.200000534
10,2,1024,64,../../binaries/db,6782340450,851753088,851754528,851754528,326517115040.0,56039393580,56039451052,56039451052,4974903299.878048,587935360.7595999,587936343.1595997,587936343.1595997
10,2,1024,64,prob_../../binaries/db,6782340450,851753088,851754528,851754528,326517115040.0,56039393580,56039451052,56039451052,4974903299.878048,587935360.7595999,587936343.1595997,587936343.1595997
100,4,512,64,../../binaries/db,3165092210,837711484,837712380,837712380,267296951680.0,55758561500,55758608092,55758608092,3166279179.9000926,580914558.7948234,580915269.1948235,580915269.1948235
100,4,512,64,prob_../../binaries/db,3165092210,837711484,837712380,837712380,267296951680.0,55758561500,55758608092,55758608092,3166279179.9000926,580914558.7948234,580915269.1948235,580915269.1948235
100,4,512,64,../../binaries/lesolve_O0,4821691854,23404340,23405236,23405236,741393531008.0,86040820468,86040867060,86040867060,7145929729.099482,338251201.3033127,338251911.7033126,338251911.7033126
100,4,512,64,prob_../../binaries/lesolve_O0,4821691854,23404340,23405236,23405236,741393531008.0,86040820468,86040867060,86040867060,7145929729.099482,338251201.3033127,338251911.7033126,338251911.7033126
100,4,512,64,../../binaries/lesolve_O1,1062197094,162572804,162573700,162573700,58830915928.0,14348860468,14348907060,14348907060,1050406213.1013443,109998344.60014805,109999055.00014806,109999055.00014806
100,4,512,64,prob_../../binaries/lesolve_O1,1062197094,162572804,162573700,162573700,58830915928.0,14348860468,14348907060,14348907060,1050406213.1013443,109998344.60014805,109999055.00014806,109999055.00014806
100,4,512,64,../../binaries/lesolve_O2,1001446250,113912132,113913028,113913028,53367166200.0,12433075560,12433122152,12433122152,981740756.800335,82983445.70028508,82984156.10028511,82984156.10028511
100,4,512,64,prob_../../binaries/lesolve_O2,1001446250,113912132,113913028,113913028,53367166200.0,12433075560,12433122152,12433122152,981740756.800335,82983445.70028508,82984156.10028511,82984156.10028511
100,4,512,64,../../binaries/lesolve_O3,2915738,130712,131608,131608,170018176.0,32497896,32544488,32544488,2906696.0000000093,149461.7999999988,150172.19999999873,150172.19999999873
100,4,512,64,prob_../../binaries/lesolve_O3,2915738,130712,131608,131608,170018176.0,32497896,32544488,32544488,2906696.0000000093,149461.7999999988,150172.19999999873,150172.19999999873
100,4,512,64,../../binaries/qsort_O0,111541038,1322720,1323616,1323616,12994154656.0,1709988956,1710035548,1710035548,124957094.2000008,8269990.200000103,8270700.600000102,8270700.600000102
100,4,512,64,prob_../../binaries/qsort_O0,111541038,1322720,1323616,1323616,12994154656.0,1709988956,1710035548,1710035548,124957094.2000008,8269990.200000103,8270700.600000102,8270700.600000102
100,4,512,64,../../binaries/qsort_O1,57650908,12288668,12289564,12289564,3933859736.0,922800016,922846608,922846608,56241907.499999896,8421612.699999558,8422323.099999558,8422323.099999558
100,4,512,64,prob_../../binaries/qsort_O1,57650908,12288668,12289564,12289564,3933859736.0,922800016,922846608,922846608,56241907.499999896,8421612.699999558,8422323.099999558,8422323.099999558
100,4,512,64,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,4,512,64,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,4,512,64,../../binaries/qsort_O3,59772804,11369444,11370340,11370340,4155927448.0,931582948,931629540,931629540,58568521.89999999,8086468.799999631,8087179.19999963,8087179.19999963
100,4,512,64,prob_../../binaries/qsort_O3,59772804,11369444,11370340,11370340,4155927448.0,931582948,931629540,931629540,58568521.89999999,8086468.799999631,8087179.19999963,8087179.19999963
100,4,512,128,../../binaries/db,1356468090,214911640,214912024,214912024,217999667840.0,43302564620,43302600972,43302600972,2261967119.9000497,269514636.80064905,269515091.20064896,269515091.20064896
100,4,512,128,prob_../../binaries/db,1356468090,214911640,214912024,308086424,217999667840.0,43302564620,43302600972,67251955772.0,2261967119.9000497,269514636.80064905,269515091.20064896,458044880.49472314
10,2,1024,64,../../binaries/lesolve_O0,10332196830,26611658,26613098,26613098,824111077568.0,86104966828,86105024300,86105024300,9901182217.131336,339854860.2971904,339855842.69719076,339855842.69719076
10,2,1024,64,prob_../../binaries/lesolve_O0,10332196830,26611658,26613098,26613098,824111077568.0,86104966828,86105024300,86105024300,9901182217.131336,339854860.2971904,339855842.69719076,339855842.69719076
100,4,512,128,../../binaries/lesolve_O0,2066439366,8783020,8783404,8783404,658795928288.0,85748394068,85748430420,85748430420,5768303485.099765,330940541.30225384,330940995.70225394,330940995.70225394
100,4,512,128,prob_../../binaries/lesolve_O0,2066439366,8783020,8783404,8783404,658795928288.0,85748394068,85748430420,85748430420,5768303485.099765,330940541.30225384,330940995.70225394,330940995.70225394
100,4,512,128,../../binaries/lesolve_O1,455227326,36208820,36209204,36209204,44703302168.0,11821580788,11821617140,11821617140,746921329.1004996,46816352.60004977,46816807.00004978,46816807.00004978
100,4,512,128,prob_../../binaries/lesolve_O1,455227326,36208820,36209204,36209204,44703302168.0,11821580788,11821617140,11821617140,746921329.1004996,46816352.60004977,46816807.00004978,46816807.00004978
100,4,512,128,../../binaries/lesolve_O2,429191250,13753048,13753432,13753432,40145671640.0,10429893880,10429930232,10429930232,695613256.7998754,32903903.699942864,32904358.09994287,32904358.09994287
100,4,512,128,prob_../../binaries/lesolve_O2,429191250,13753048,13753432,13753432,40145671640.0,10429893880,10429930232,10429930232,695613256.7998754,32903903.699942864,32904358.09994287,32904358.09994287
100,4,512,128,../../binaries/lesolve_O3,1249602,50748,51132,51132,130739776.0,30898616,30934968,30934968,2073628.0000000037,109479.79999999964,109934.19999999965,109934.19999999965
100,4,512,128,prob_../../binaries/lesolve_O3,1249602,50748,51132,51132,130739776.0,30898616,30934968,30934968,2073628.0000000037,109479.79999999964,109934.19999999965,109934.19999999965
100,4,512,128,../../binaries/qsort_O0,47803302,566880,567264,567264,11078279136.0,1694872156,1694908508,1694908508,93088226.20000052,7892070.200000115,7892524.600000115,7892524.600000115
100,4,512,128,prob_../../binaries/qsort_O0,47803302,566880,567264,567264,11078279136.0,1694872156,1694908508,1694908508,93088226.20000052,7892070.200000115,7892524.600000115,7892524.600000115
100,4,512,128,../../binaries/qsort_O1,24707532,4208368,4208752,4208752,3099417016.0,761194016,761230368,761230368,39770219.49999997,4381462.699999688,4381917.099999688,4381917.099999688
100,4,512,128,prob_../../binaries/qsort_O1,24707532,4208368,4208752,4208752,3099417016.0,761194016,761230368,761230368,39770219.49999997,4381462.699999688,4381917.099999688,4381917.099999688
100,4,512,128,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,4,512,128,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,4,512,128,../../binaries/qsort_O3,25616916,3412472,3412856,3412856,3286946328.0,772443508,772479860,772479860,41490577.89999989,4107982.7999997935,4108437.1999997934,4108437.1999997934
100,4,512,128,prob_../../binaries/qsort_O3,25616916,3412472,3412856,3412856,3286946328.0,772443508,772479860,772479860,41490577.89999989,4107982.7999997935,4108437.1999997934,4108437.1999997934
100,4,512,256,../../binaries/db,452156030,71704012,71704124,102694740,153976621600.0,40438412060,40438456152.0,60092486092.0,1809811089.90001,197910822.80094928,197911368.30094925,355349038.4971552
100,4,512,256,prob_../../binaries/db,452156030,71704012,71704124,175910240,153976621600.0,40438412060,40438456152.0,81486577872.0,1809811089.90001,197910822.80094928,197911368.30094925,660451679.5949274
100,4,512,256,../../binaries/lesolve_O0,688813122,2927672,2927800,2927800,535019468048.0,85631287108,85631318340,85631318340,5079490363.09986,328012867.30182856,328013193.70182866,328013193.70182866
100,4,512,256,prob_../../binaries/lesolve_O0,688813122,2927672,2927800,2927800,535019468048.0,85631287108,85631318340,85631318340,5079490363.09986,328012867.30182856,328013193.70182866,328013193.70182866
10,2,1024,64,../../binaries/lesolve_O1,2276136630,220139626,220141066,220141066,81121488248.0,15500196908,15500254380,15500254380,1657375981.1878192,138781755.60009742,138782738.0000974,138782738.0000974
10,2,1024,64,prob_../../binaries/lesolve_O1,2276136630,220139626,220141066,220141066,81121488248.0,15500196908,15500254380,15500254380,1657375981.1878192,138781755.60009742,138782738.0000974,138782738.0000974
100,4,512,256,../../binaries/lesolve_O1,151742442,15016920,15017048,15017048,31674840088.0,11397742788,11397774020,11397774020,595178887.0997473,36220402.59998393,36220728.99998393,36220728.99998393
100,4,512,256,prob_../../binaries/lesolve_O1,151742442,15016920,15017048,15738284,31674840088.0,11397742788,11397774020,11987211716.0,595178887.0997473,36220402.59998393,36220728.99998393,40923799.600016184
100,4,512,256,../../binaries/lesolve_O2,143063750,2932544,2932672,2932672,28205740680.0,10213483800,10213515032,10213515032,552549506.799472,27493651.69993806,27493978.099938057,27493978.099938057
100,4,512,256,prob_../../binaries/lesolve_O2,143063750,2932544,2932672,2932672,28205740680.0,10213483800,10213515032,10213515032,552549506.799472,27493651.69993806,27493978.099938057,27493978.099938057
100,4,512,256,../../binaries/lesolve_O3,416534,19680,19808,19808,93233536.0,30277256,30308488,30308488,1657094.0000000023,93945.79999999992,94272.19999999994,94272.19999999994
100,4,512,256,prob_../../binaries/lesolve_O3,416534,19680,19808,19808,93233536.0,30277256,30308488,30308488,1657094.0000000023,93945.79999999992,94272.19999999994,94272.19999999994
100,4,512,256,../../binaries/qsort_O0,15934434,188960,189088,189088,8196978976.0,1687313756,1687344988,1687344988,77153792.19999991,7703110.200000137,7703436.6000001365,7703436.6000001365
100,4,512,256,prob_../../binaries/qsort_O0,15934434,188960,189088,189088,8196978976.0,1687313756,1687344988,1687344988,77153792.19999991,7703110.200000137,7703436.6000001365,7703436.6000001365
100,4,512,256,../../binaries/qsort_O1,8235844,2010020,2017932,2086548,2155470056.0,717227056,727409712.0,778623936.0,31534375.499999948,3282288.6999998055,3358228.6999997934,3730227.4999997434
100,4,512,256,prob_../../binaries/qsort_O1,8235844,2010020,2017932,2895624,2155470056.0,717227056,727409712.0,1453675112.0,31534375.499999948,3282288.6999998055,3358228.6999997934,9031261.300000157
100,4,512,256,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,4,512,256,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,4,512,256,../../binaries/qsort_O3,8538972,1614528,1614656,1614656,2294865688.0,736484628,736515860,736515860,32951605.900000025,3209010.799999885,3209337.1999998847,3209337.1999998847
100,4,512,256,prob_../../binaries/qsort_O3,8538972,1614528,1614656,1614656,2294865688.0,736484628,736515860,736515860,32951605.900000025,3209010.799999885,3209337.1999998847,3209337.1999998847
100,4,512,512,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,4,512,512,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,4,512,512,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,4,512,512,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,4,512,512,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,4,512,512,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
10,2,1024,64,../../binaries/lesolve_O2,2145956250,163508934,163510374,163510374,74480971640.0,13425011600,13425069072,13425069072,1553995756.7632582,107781846.69725867,107782829.09725852,107782829.09725852
10,2,1024,64,prob_../../binaries/lesolve_O2,2145956250,163508934,163510374,163510374,74480971640.0,13425011600,13425069072,13425069072,1553995756.7632582,107781846.69725867,107782829.09725852,107782829.09725852
100,4,512,512,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,4,512,512,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,4,512,512,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,4,512,512,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,4,512,512,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,4,512,512,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,4,512,512,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,4,512,512,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,4,512,512,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,4,512,512,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,4,512,512,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,4,512,512,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,8,256,8,../../binaries/db,14016836930,7226718320,7226722868,12056626072,425270239600.0,183538698220,183538831032.0,359549174532.0,8592151539.89995,3775417976.8127356,3775420740.3127356,7142039856.75365
100,8,256,8,prob_../../binaries/db,14016836930,7226718320,7226722868,11067855472,425270239600.0,183538698220,183538831032.0,324573108492.0,8592151539.89995,3775417976.8127356,3775420740.3127356,6444729599.648061
100,8,256,8,../../binaries/lesolve_O0,21353206782,1551062672,1551068624,1551068624,948307341248.0,116593987108,116594134820,116594134820,15411687193.099373,1102080367.3291245,1102083605.729124,1102083605.729124
100,8,256,8,prob_../../binaries/lesolve_O0,21353206782,1551062672,1551068624,1551068624,948307341248.0,116593987108,116594134820,116594134820,15411687193.099373,1102080367.3291245,1102083605.729124,1102083605.729124
100,8,256,8,../../binaries/lesolve_O1,4704015702,1640308000,1640525908,1860486924,122720305288.0,43903564388,43914162292.0,51249559680.0,2871315517.0984707,848865942.60122,849019055.8012205,990733703.5015463
100,8,256,8,prob_../../binaries/lesolve_O1,4704015702,1640308000,1640525908,1866226746,122720305288.0,43903564388,43914162292.0,53147355916.0,2871315517.0984707,848865942.60122,849019055.8012205,1001848950.101667
100,8,256,8,../../binaries/lesolve_O2,4434976250,1233922064,1233928016,1233928016,114043990680.0,34833274200,34833421912,34833421912,2698505756.8006935,642988411.70109,642991650.10109,642991650.10109
100,8,256,8,prob_../../binaries/lesolve_O2,4434976250,1233922064,1233928016,1233928016,114043990680.0,34833274200,34833421912,34833421912,2698505756.8006935,642988411.70109,642991650.10109,642991650.10109
10,2,1024,64,../../binaries/lesolve_O3,6248010,279774,281214,281214,230707936.0,35479136,35536608,35536608,4572832.000000699,223992.79999996314,224975.1999999627,224975.1999999627
10,2,1024,64,prob_../../binaries/lesolve_O3,6248010,279774,281214,281214,230707936.0,35479136,35536608,35536608,4572832.000000699,223992.79999996314,224975.1999999627,224975.1999999627
100,8,256,8,../../binaries/lesolve_O3,12912554,2679000,2684952,2684952,343153936.0,83463656,83611368,83611368,7905103.999999988,1423605.8000000007,1426844.2000000004,1426844.2000000004
100,8,256,8,prob_../../binaries/lesolve_O3,12912554,2679000,2684952,2684952,343153936.0,83463656,83611368,83611368,7905103.999999988,1423605.8000000007,1426844.2000000004,1426844.2000000004
100,8,256,8,../../binaries/qsort_O0,493967454,42564424,42570376,45261286,17757639376.0,2534823036,2534970748,2644572940.0,316170302.19999945,28890842.199999522,28894080.599999525,30598983.39999931
100,8,256,8,prob_../../binaries/qsort_O0,493967454,42564424,42570376,45261286,17757639376.0,2534823036,2534970748,2644572940.0,316170302.19999945,28890842.199999522,28894080.599999525,30598983.39999931
100,8,256,8,../../binaries/qsort_O1,255311164,107447480,112099438,255311164,7096976456.0,2825976256,3059885608.0,7096976456.0,155072035.49999988,56001018.699996606,59394456.49999541,155072035.49999988
100,8,256,8,prob_../../binaries/qsort_O1,255311164,107447480,112099438,177074404,7096976456.0,2825976256,3059885608.0,5714124940.0,155072035.49999988,56001018.699996606,59394456.49999541,102877094.80000003
100,8,256,8,../../binaries/qsort_O2,372,24,24,372,16248.0,1688,1688,16248.0,269.5,19.4,19.4,269.5
100,8,256,8,prob_../../binaries/qsort_O2,372,24,24,372,16248.0,1688,1688,16248.0,269.5,19.4,19.4,269.5
100,8,256,8,../../binaries/qsort_O3,264708132,94262432,94888070,94268384,7418248888.0,2589442708,2620456316.0,2589590420,161036185.90000063,49532962.79999825,49972398.19999817,49536201.199998245
100,8,256,8,prob_../../binaries/qsort_O3,264708132,94262432,94888070,94268384,7418248888.0,2589442708,2620456316.0,2589590420,161036185.90000063,49532962.79999825,49972398.19999817,49536201.199998245
100,8,256,16,../../binaries/db,6782340450,3525837552,3525839668,5997137132,326517115040.0,109521082860,109521170952.0,274759804432.0,4974903299.900064,1924977592.8194938,1924979140.3194938,4180240421.20913
100,8,256,16,prob_../../binaries/db,6782340450,3525837552,3525839668,5369537232,326517115040.0,109521082860,109521170952.0,233207979692.0,4974903299.900064,1924977592.8194938,1924979140.3194938,3595570479.7102847
100,8,256,16,../../binaries/lesolve_O0,10332196830,111481032,111483912,111483912,824111077568.0,87802354308,87802440580,87802440580,9901182217.099298,382289547.3086623,382291249.7086625,382291249.7086625
100,8,256,16,prob_../../binaries/lesolve_O0,10332196830,111481032,111483912,111483912,824111077568.0,87802354308,87802440580,87802440580,9901182217.099298,382289547.3086623,382291249.7086625,382291249.7086625
100,8,256,16,../../binaries/lesolve_O1,2276136630,819432304,819639328,951140976,81121488248.0,27486050468,27504022084.0,34818187560.0,1657375981.1022496,438428094.5994086,438620295.999408,549045436.9992491
100,8,256,16,prob_../../binaries/lesolve_O1,2276136630,819432304,819639328,925734810,81121488248.0,27486050468,27504022084.0,34904040404.0,1657375981.1022496,438428094.5994086,438620295.999408,531530346.0991969
100,8,256,16,../../binaries/lesolve_O2,2145956250,611157080,611159960,611159960,74480971640.0,22377974520,22378060792,22378060792,1553995756.8016062,331605919.6988594,331607622.0988594,331607622.0988594
100,8,256,16,prob_../../binaries/lesolve_O2,2145956250,611157080,611159960,611159960,74480971640.0,22377974520,22378060792,22378060792,1553995756.8016062,331605919.6988594,331607622.0988594,331607622.0988594
100,8,256,16,../../binaries/lesolve_O3,6248010,1075712,1078592,1078592,230707936.0,51397896,51484168,51484168,4572832.00000001,621961.8000000056,623664.2000000058,623664.2000000058
100,8,256,16,prob_../../binaries/lesolve_O3,6248010,1075712,1078592,1078592,230707936.0,51397896,51484168,51484168,4572832.00000001,621961.8000000056,623664.2000000058,623664.2000000058
10,2,1024,64,../../binaries/qsort_O0,239016510,1542946,1544386,1544386,14902543296.0,1714393476,1714450948,1714450948,188694830.20001218,8380103.200023862,8381085.600023868,8381085.600023868
10,2,1024,64,prob_../../binaries/qsort_O0,239016510,1542946,1544386,1544386,14902543296.0,1714393476,1714450948,1714450948,188694830.20001218,8380103.200023862,8381085.600023868,8381085.600023868
100,8,256,16,../../binaries/qsort_O0,239016510,5786672,5789552,7091894,14902543296.0,1799267996,1799354268,1889438940.0,188694830.20000133,10501966.199999265,10503668.59999927,11514287.399999082
100,8,256,16,prob_../../binaries/qsort_O0,239016510,5786672,5789552,7091894,14902543296.0,1799267996,1799354268,1889438940.0,188694830.20000133,10501966.199999265,10503668.59999927,11514287.399999082
100,8,256,16,../../binaries/qsort_O1,123537660,50370088,53015034,123537660,5076019576.0,1684428416,1925427424.0,5076019576.0,89185283.4999998,27462322.700001493,30038939.900001526,89185283.4999998
100,8,256,16,prob_../../binaries/qsort_O1,123537660,50370088,53015034,84104236,5076019576.0,1684428416,1925427424.0,4073272780.0,89185283.4999998,27462322.700001493,30038939.900001526,56392010.799992286
100,8,256,16,../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
100,8,256,16,prob_../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
100,8,256,16,../../binaries/qsort_O3,128084580,47752216,48899726,47755096,5336299608.0,1659238388,1761796688.0,1659324660,92724409.90000007,26277854.80000117,27352003.000001192,26279557.200001173
100,8,256,16,prob_../../binaries/qsort_O3,128084580,47752216,48899726,47755096,5336299608.0,1659238388,1761796688.0,1659324660,92724409.90000007,26277854.80000117,27352003.000001192,26279557.200001173
100,8,256,32,../../binaries/db,3165092210,1675422968,1675423940,2738490512,267296951680.0,72512791180,72512857512.0,210706059332.0,3166279179.9000926,999770300.7969946,999771276.2969947,2482972076.8122587
100,8,256,32,prob_../../binaries/db,3165092210,1675422968,1675423940,2520891912,267296951680.0,72512791180,72512857512.0,182692569292.0,3166279179.9000926,999770300.7969946,999771276.2969947,2171247819.7201753
100,8,256,32,../../binaries/lesolve_O0,4821691854,46808680,46810024,46810024,741393531008.0,86508907268,86508962820,86508962820,7145929729.099482,349953371.3048768,349954305.70487684,349954305.70487684
100,8,256,32,prob_../../binaries/lesolve_O0,4821691854,46808680,46810024,46810024,741393531008.0,86508907268,86508962820,86508962820,7145929729.099482,349953371.3048768,349954305.70487684,349954305.70487684
100,8,256,32,../../binaries/lesolve_O1,1062197094,325145608,325337332,394423944,58830915928.0,17600316548,17632263348.0,24293429280.0,1050406213.1013443,191284746.5997822,191559456.19978103,276672486.79952395
100,8,256,32,prob_../../binaries/lesolve_O1,1062197094,325145608,325337332,394259550,58830915928.0,17600316548,17632263348.0,26476107268.0,1050406213.1013443,191284746.5997822,191559456.19978103,278555589.6995507
100,8,256,32,../../binaries/lesolve_O2,1001446250,227824264,227825608,227825608,53367166200.0,14711318200,14711373752,14711373752,981740756.800335,139939511.7001034,139940446.10010338,139940446.10010338
100,8,256,32,prob_../../binaries/lesolve_O2,1001446250,227824264,227825608,227825608,53367166200.0,14711318200,14711373752,14711373752,981740756.800335,139939511.7001034,139940446.10010338,139940446.10010338
100,8,256,32,../../binaries/lesolve_O3,2915738,261424,262768,262768,170018176.0,35112136,35167688,35167688,2906696.0000000093,214817.79999999754,215752.1999999975,215752.1999999975
100,8,256,32,prob_../../binaries/lesolve_O3,2915738,261424,262768,262768,170018176.0,35112136,35167688,35167688,2906696.0000000093,214817.79999999754,215752.1999999975,215752.1999999975
100,8,256,32,../../binaries/qsort_O0,111541038,2645440,2646784,3269574,12994154656.0,1736443356,1736498908,1815350780.0,124957094.2000008,8931350.199999833,8932284.59999983,9603127.399999619
100,8,256,32,prob_../../binaries/qsort_O0,111541038,2645440,2646784,3269574,12994154656.0,1736443356,1736498908,1815350780.0,124957094.2000008,8931350.199999833,8932284.59999983,9603127.399999619
10,1,2048,64,../../binaries/qsort_O1,255311164,14027434,14029914,14029914,7096976456.0,957575336,957653608,957653608,155072035.50016472,9290995.700001856,9292498.100001851,9292498.100001851
10,1,2048,64,prob_../../binaries/qsort_O1,255311164,14027434,14029914,14029914,7096976456.0,957575336,957653608,957653608,155072035.50016472,9290995.700001856,9292498.100001851,9292498.100001851
10,2,1024,64,../../binaries/qsort_O1,123537660,13196030,13197470,13197470,5076019576.0,940947256,941004728,941004728,89185283.50001408,8875293.700002681,8876276.100002684,8876276.100002684
10,2,1024,64,prob_../../binaries/qsort_O1,123537660,13196030,13197470,13197470,5076019576.0,940947256,941004728,941004728,89185283.50001408,8875293.700002681,8876276.100002684,8876276.100002684
100,8,256,32,../../binaries/qsort_O1,57650908,24577336,26429952,57650908,3933859736.0,1168573376,1526147096.0,3933859736.0,56241907.499999896,14565946.70000094,17717375.300001517,56241907.499999896
100,8,256,32,prob_../../binaries/qsort_O1,57650908,24577336,26429952,39880132,3933859736.0,1168573376,1526147096.0,3251233900.0,56241907.499999896,14565946.70000094,17717375.300001517,34279958.799998574
100,8,256,32,../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
100,8,256,32,prob_../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
100,8,256,32,../../binaries/qsort_O3,59772804,22738888,23943012,22740232,4155927448.0,1158971828,1388364816.0,1159027380,58568521.89999999,13771190.800000526,15715160.100000918,13772125.200000525
100,8,256,32,prob_../../binaries/qsort_O3,59772804,22738888,23943012,22740232,4155927448.0,1158971828,1388364816.0,1159027380,58568521.89999999,13771190.800000526,15715160.100000918,13772125.200000525
100,8,256,64,../../binaries/db,1356468090,429823280,429823684,1109548156,217999667840.0,47600797420,47600851272.0,177008024912.0,2261967119.9000497,376970456.7970709,376971148.2970709,1736445933.2094975
100,8,256,64,prob_../../binaries/db,1356468090,429823280,429823684,975279556,217999667840.0,47600797420,47600851272.0,152652314832.0,2261967119.9000497,376970456.7970709,376971148.2970709,1466479404.9093745
100,8,256,64,../../binaries/lesolve_O0,2066439366,17566040,17566616,17566616,658795928288.0,85924054468,85924094660,85924094660,5768303485.099765,335332051.30291116,335332601.7029113,335332601.7029113
100,8,256,64,prob_../../binaries/lesolve_O0,2066439366,17566040,17566616,17566616,658795928288.0,85924054468,85924094660,85924094660,5768303485.099765,335332051.30291116,335332601.7029113,335332601.7029113
100,8,256,64,../../binaries/lesolve_O1,455227326,72417640,72499264,108810114,44703302168.0,12545757188,12574667668.0,19644204864.0,746921329.1004996,64920762.60011242,65140305.40011316,142252289.2001454
100,8,256,64,prob_../../binaries/lesolve_O1,455227326,72417640,72499264,84668962,44703302168.0,12545757188,12574667668.0,15588446284.0,746921329.1004996,64920762.60011242,65140305.40011316,95049339.3001597
100,8,256,64,../../binaries/lesolve_O2,429191250,27506096,27506672,27506672,40145671640.0,10704954840,10704995032,10704995032,695613256.7998754,39780427.700061575,39780978.1000616,39780978.1000616
100,8,256,64,prob_../../binaries/lesolve_O2,429191250,27506096,27506672,27506672,40145671640.0,10704954840,10704995032,10704995032,695613256.7998754,39780427.700061575,39780978.1000616,39780978.1000616
100,8,256,64,../../binaries/lesolve_O3,1249602,101496,102072,102072,130739776.0,31913576,31953768,31953768,2073628.0000000037,134853.7999999993,135404.19999999925,135404.19999999925
100,8,256,64,prob_../../binaries/lesolve_O3,1249602,101496,102072,102072,130739776.0,31913576,31953768,31953768,2073628.0000000037,134853.7999999993,135404.19999999925,135404.19999999925
100,8,256,64,../../binaries/qsort_O0,47803302,1133760,1134336,1401246,11078279136.0,1706209756,1706249948,1775625980.0,93088226.20000052,8175510.200000103,8176060.600000103,8668963.399999948
100,8,256,64,prob_../../binaries/qsort_O0,47803302,1133760,1134336,1401246,11078279136.0,1706209756,1706249948,1775625980.0,93088226.20000052,8175510.200000103,8176060.600000103,8668963.399999948
100,8,256,64,../../binaries/qsort_O1,24707532,8416736,9249036,24707532,3099417016.0,845361376,1282450972.0,3099417016.0,39770219.49999997,6485646.699999628,10241437.700000409,39770219.49999997
100,8,256,64,prob_../../binaries/qsort_O1,24707532,8416736,9249036,15054236,3099417016.0,845361376,1282450972.0,2692272780.0,39770219.49999997,6485646.699999628,10241437.700000409,21867010.800000597
10,2,1024,64,../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,2,1024,64,prob_../../binaries/qsort_O2,180,0,0,0,14648.0,1208,1208,1208,173.5,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,8,256,64,../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
100,8,256,64,prob_../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
100,8,256,64,../../binaries/qsort_O3,25616916,6824944,7045532,6825520,3286946328.0,840692948,921700096.0,840733140,41490577.89999989,5814218.799999753,6408368.699999712,5814769.199999753
100,8,256,64,prob_../../binaries/qsort_O3,25616916,6824944,7045532,6825520,3286946328.0,840692948,921700096.0,840733140,41490577.89999989,5814218.799999753,6408368.699999712,5814769.199999753
100,8,256,128,../../binaries/db,452156030,143408024,143427124,369842716,153976621600.0,41872492300,41891536092.0,130848372112.0,1809811089.90001,233762828.80080348,233914056.60080335,1366593213.2043335
100,8,256,128,prob_../../binaries/db,452156030,143408024,143427124,324553716,153976621600.0,41872492300,41891536092.0,114823946032.0,1809811089.90001,233762828.80080348,233914056.60080335,1141116484.9011464
100,8,256,128,../../binaries/lesolve_O0,688813122,5855344,5855536,5855536,535019468048.0,85689840548,85689873060,85689873060,5079490363.09986,329476703.3020702,329477061.7020703,329477061.7020703
100,8,256,128,prob_../../binaries/lesolve_O0,688813122,5855344,5855536,5855536,535019468048.0,85689840548,85689873060,85689873060,5079490363.09986,329476703.3020702,329477061.7020703,329477061.7020703
100,8,256,128,../../binaries/lesolve_O1,151742442,30033840,31627306,174814650,31674840088.0,11698081188,13502392708.0,58916416624.0,595178887.0997473,43728862.60003413,66883881.40012903,698831678.8987476
100,8,256,128,prob_../../binaries/lesolve_O1,151742442,30033840,31627306,91758110,31674840088.0,11698081188,13502392708.0,49460320888.0,595178887.0997473,43728862.60003413,66883881.40012903,341052575.99920416
100,8,256,128,../../binaries/lesolve_O2,143063750,5865088,5865280,5865280,28205740680.0,10272134680,10272167192,10272167192,552549506.799472,28959923.699939564,28960282.099939562,28960282.099939562
100,8,256,128,prob_../../binaries/lesolve_O2,143063750,5865088,5865280,5865280,28205740680.0,10272134680,10272167192,10272167192,552549506.799472,28959923.699939564,28960282.099939562,28960282.099939562
100,8,256,128,../../binaries/lesolve_O3,416534,39360,39552,39552,93233536.0,30670856,30703368,30703368,1657094.0000000023,103785.79999999971,104144.19999999972,104144.19999999972
100,8,256,128,prob_../../binaries/lesolve_O3,416534,39360,39552,39552,93233536.0,30670856,30703368,30703368,1657094.0000000023,103785.79999999971,104144.19999999972,104144.19999999972
100,8,256,128,../../binaries/qsort_O0,15934434,377920,378112,467082,8196978976.0,1691092956,1691125468,1748688860.0,77153792.19999991,7797590.200000123,7797948.600000123,8201881.400000154
100,8,256,128,prob_../../binaries/qsort_O0,15934434,377920,378112,467082,8196978976.0,1691092956,1691125468,1748688860.0,77153792.19999991,7797590.200000123,7797948.600000123,8201881.400000154
100,8,256,128,../../binaries/qsort_O1,8235844,4020040,3677588,8235844,2155470056.0,757427456,1184271996.0,2155470056.0,31534375.499999948,4287298.699999694,9569933.800000163,31534375.499999948
100,8,256,128,prob_../../binaries/qsort_O1,8235844,4020040,3677588,8235844,2155470056.0,757427456,1184271996.0,2155470056.0,31534375.499999948,4287298.699999694,9569933.800000163,31534375.499999948
100,8,256,128,../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
100,8,256,128,prob_../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
10,2,1024,64,../../binaries/qsort_O3,128084580,12267072,12268512,12268512,5336299608.0,949535508,949592980,949592980,92724409.90002823,8535282.799999302,8536265.199999303,8536265.199999303
10,2,1024,64,prob_../../binaries/qsort_O3,128084580,12267072,12268512,12268512,5336299608.0,949535508,949592980,949592980,92724409.90002823,8535282.799999302,8536265.199999303,8536265.199999303
100,8,256,128,../../binaries/qsort_O3,8538972,3229056,3202390,4055080,2294865688.0,768775188,1203826116.0,1030833972.0,32951605.900000025,4016274.7999997973,8845559.499999866,7330944.799999563
100,8,256,128,prob_../../binaries/qsort_O3,8538972,3229056,3202390,3229248,2294865688.0,768775188,1203826116.0,768807700,32951605.900000025,4016274.7999997973,8845559.499999866,4016633.1999997967
100,8,256,256,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,8,256,256,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,8,256,256,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,8,256,256,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,8,256,256,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,8,256,256,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,8,256,256,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,8,256,256,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,8,256,256,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,8,256,256,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,8,256,256,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,8,256,256,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,8,256,256,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,8,256,256,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,8,256,256,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,8,256,256,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,8,256,256,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,8,256,256,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
10,2,1024,128,../../binaries/db,3165092210,405353042,405353714,405353714,267296951680.0,47111392660,47111434772,47111434772,3166279179.901655,364735337.78541565,364735936.18541545,364735936.18541545
10,2,1024,128,prob_../../binaries/db,3165092210,405353042,405353714,405353714,267296951680.0,47111392660,47111434772,47111434772,3166279179.901655,364735337.78541565,364735936.18541545,364735936.18541545
100,16,128,4,../../binaries/db,14016836930,14453436640,14933470320,14018646830,425270239600.0,328073064620,442822721024.0,425323825220.0,8592151539.89995,7388777136.726761,8924379794.086708,8593072941.899935
100,16,128,4,prob_../../binaries/db,14016836930,14453436640,14933470320,14971796220,425270239600.0,328073064620,442822721024.0,453517709784.0,8592151539.89995,7388777136.726761,8924379794.086708,9077504129.686968
100,16,128,4,../../binaries/lesolve_O0,21353206782,3102125344,3102135264,3102135264,948307341248.0,147615240548,147615467620,147615467620,15411687193.099373,1877611703.2348897,1877616925.6348896,1877616925.6348896
100,16,128,4,prob_../../binaries/lesolve_O0,21353206782,3102125344,3102135264,3102135264,948307341248.0,147615240548,147615467620,147615467620,15411687193.099373,1877611703.2348897,1877616925.6348896,1877616925.6348896
100,16,128,4,../../binaries/lesolve_O1,4704015702,3280616000,6442366478,4704015702,122720305288.0,76709724388,197730740576.0,122720305288.0,2871315517.0984707,1669019942.6023257,3669993439.01082,2871315517.0984707
100,16,128,4,prob_../../binaries/lesolve_O1,4704015702,3280616000,6442366478,4717101534,122720305288.0,76709724388,197730740576.0,124064320368.0,2871315517.0984707,1669019942.6023257,3669993439.01082,2871753123.998303
100,16,128,4,../../binaries/lesolve_O2,4434976250,2467844128,2470206968,4434976250,114043990680.0,59511715480,59603740740.0,114043990680.0,2698505756.8006935,1259949443.7046974,1261462852.304696,2698505756.8006935
100,16,128,4,prob_../../binaries/lesolve_O2,4434976250,2467844128,2470206968,4843581702,114043990680.0,59511715480,59603740740.0,139216284692.0,2698505756.8006935,1259949443.7046974,1261462852.304696,2678407904.500774
100,16,128,4,../../binaries/lesolve_O3,12912554,5358000,5387350,12912554,343153936.0,137043656,137996652.0,343153936.0,7905103.999999988,2763105.799999972,2780506.799999971,7905103.999999988
100,16,128,4,prob_../../binaries/lesolve_O3,12912554,5358000,5387350,12912554,343153936.0,137043656,137996652.0,343153936.0,7905103.999999988,2763105.799999972,2780506.799999971,7905103.999999988
100,16,128,4,../../binaries/qsort_O0,493967454,85128848,85138768,88855454,17757639376.0,3386111516,3386338588,3516456300.0,316170302.19999945,50173054.20000536,50178276.60000536,52396067.40000534
100,16,128,4,prob_../../binaries/qsort_O0,493967454,85128848,85138768,88855454,17757639376.0,3386111516,3386338588,3516456300.0,316170302.19999945,50173054.20000536,50178276.60000536,52396067.40000534
100,16,128,4,../../binaries/qsort_O1,255311164,214894960,284995814,255311164,7096976456.0,4974925856,8682690984.0,7096976456.0,155072035.49999988,109724758.69999404,164384680.70002002,155072035.49999988
100,16,128,4,prob_../../binaries/qsort_O1,255311164,214894960,284995814,255311164,7096976456.0,4974925856,8682690984.0,7096976456.0,155072035.49999988,109724758.69999404,164384680.70002002,155072035.49999988
100,16,128,4,../../binaries/qsort_O2,372,48,48,372,16248.0,2168,2168,16248.0,269.5,31.4,31.4,269.5
100,16,128,4,prob_../../binaries/qsort_O2,372,48,48,372,16248.0,2168,2168,16248.0,269.5,31.4,31.4,269.5
100,16,128,4,../../binaries/qsort_O3,264708132,188524864,253826688,264708132,7418248888.0,4474691348,7725826904.0,7418248888.0,161036185.90000063,96664178.79999593,145684306.20001137,161036185.90000063
100,16,128,4,prob_../../binaries/qsort_O3,264708132,188524864,253826688,264708132,7418248888.0,4474691348,7725826904.0,7418248888.0,161036185.90000063,96664178.79999593,145684306.20001137,161036185.90000063
100,16,128,8,../../binaries/db,6782340450,7051675104,7233790912,6783227950,326517115040.0,180037833900,329198655704.0,326549788660.0,4974903299.900064,3687896368.813038,5074611571.895196,4975363501.900064
100,16,128,8,prob_../../binaries/db,6782340450,7051675104,7233790912,7246422812,326517115040.0,180037833900,329198655704.0,343679913944.0,4974903299.900064,3687896368.813038,5074611571.895196,5214817425.694435
10,2,1024,128,../../binaries/lesolve_O0,4821691854,11107354,11108026,11108026,741393531008.0,85794880748,85794922860,85794922860,7145929729.153641,332102708.2978888,332103306.6978887,332103306.6978887
10,2,1024,128,prob_../../binaries/lesolve_O0,4821691854,11107354,11108026,11108026,741393531008.0,85794880748,85794922860,85794922860,7145929729.153641,332102708.2978888,332103306.6978887,332103306.6978887
100,16,128,8,../../binaries/lesolve_O0,10332196830,222962064,222966864,222966864,824111077568.0,90031974948,90032099620,90032099620,9901182217.099298,438030063.3138772,438032725.7138776,438032725.7138776
100,16,128,8,prob_../../binaries/lesolve_O0,10332196830,222962064,222966864,222966864,824111077568.0,90031974948,90032099620,90032099620,9901182217.099298,438030063.3138772,438032725.7138776,438032725.7138776
100,16,128,8,../../binaries/lesolve_O1,2276136630,1638864608,3156164250,2276136630,81121488248.0,43874696548,138319802808.0,81121488248.0,1657375981.1022496,848144246.6012194,2030587161.1063607,1657375981.1022496
100,16,128,8,prob_../../binaries/lesolve_O1,2276136630,1638864608,3156164250,2298885858,81121488248.0,43874696548,138319802808.0,83032222864.0,1657375981.1022496,848144246.6012194,2030587161.1063607,1664431879.6021314
100,16,128,8,../../binaries/lesolve_O2,2145956250,1222314160,1223397484,2145956250,74480971640.0,34601116120,34670485376.0,74480971640.0,1553995756.8016062,637184459.7009972,638044434.201011,1553995756.8016062
100,16,128,8,prob_../../binaries/lesolve_O2,2145956250,1222314160,1223397484,2361364496,74480971640.0,34601116120,34670485376.0,92278760028.0,1553995756.8016062,637184459.7009972,638044434.201011,1435227119.3035538
100,16,128,8,../../binaries/lesolve_O3,6248010,2151424,2165622,6248010,230707936.0,72912136,73598492.0,230707936.0,4572832.00000001,1159817.8000000082,1169642.800000008,4572832.00000001
100,16,128,8,prob_../../binaries/lesolve_O3,6248010,2151424,2165622,8554780,230707936.0,72912136,73598492.0,356526500.0,4572832.00000001,1159817.8000000082,1169642.800000008,5986200.800000023
100,16,128,8,../../binaries/qsort_O0,239016510,11573344,11578144,13377118,14902543296.0,1915001436,1915126108,2015143420.0,188694830.20000133,13395302.199998572,13397964.599998575,14656899.399998363
100,16,128,8,prob_../../binaries/qsort_O0,239016510,11573344,11578144,13377118,14902543296.0,1915001436,1915126108,2015143420.0,188694830.20000133,13395302.199998572,13397964.599998575,14656899.399998363
100,16,128,8,../../binaries/qsort_O1,123537660,100740176,134168456,123537660,5076019576.0,2691830176,6035008544.0,5076019576.0,89185283.4999998,52647366.6999967,88876522.60000685,89185283.4999998
100,16,128,8,prob_../../binaries/qsort_O1,123537660,100740176,134168456,123537660,5076019576.0,2691830176,6035008544.0,5076019576.0,89185283.4999998,52647366.6999967,88876522.60000685,89185283.4999998
100,16,128,8,../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
100,16,128,8,prob_../../binaries/qsort_O2,180,0,0,180,14648.0,1208,1208,14648.0,173.5,7.3999999999999995,7.3999999999999995,173.5
100,16,128,8,../../binaries/qsort_O3,128084580,95504432,127619920,128084580,5336299608.0,2614282708,5648459760.0,5336299608.0,92724409.90000007,50153962.79999819,83376980.10000055,92724409.90000007
100,16,128,8,prob_../../binaries/qsort_O3,128084580,95504432,127619920,128084580,5336299608.0,2614282708,5648459760.0,5336299608.0,92724409.90000007,50153962.79999819,83376980.10000055,92724409.90000007
100,16,128,16,../../binaries/db,3165092210,3350845936,3383444676,3165515710,267296951680.0,106021250540,271457509204.0,267319641300.0,3166279179.9000926,1837481784.818155,3216240544.602949,3166507381.900095
100,16,128,16,prob_../../binaries/db,3165092210,3350845936,3383444676,3384513676,267296951680.0,106021250540,271457509204.0,279204494744.0,3166279179.9000926,1837481784.818155,3216240544.602949,3283862857.70083
100,16,128,16,../../binaries/lesolve_O0,4821691854,93617360,93619600,93619600,741393531008.0,87445080868,87445154340,87445154340,7145929729.099482,373357711.30765486,373359093.707655,373359093.707655
100,16,128,16,prob_../../binaries/lesolve_O0,4821691854,93617360,93619600,93619600,741393531008.0,87445080868,87445154340,87445154340,7145929729.099482,373357711.30765486,373359093.707655,373359093.707655
10,2,1024,128,../../binaries/lesolve_O1,1062197094,90567312,90567984,90567984,58830915928.0,12908750628,12908792740,12908792740,1050406213.1652217,73995598.59989569,73996196.99989545,73996196.99989545
10,2,1024,128,prob_../../binaries/lesolve_O1,1062197094,90567312,90567984,90567984,58830915928.0,12908750628,12908792740,12908792740,1050406213.1652217,73995598.59989569,73996196.99989545,73996196.99989545
100,16,128,16,../../binaries/lesolve_O1,1062197094,650291216,1349218878,1062197094,58830915928.0,24103228708,101969713688.0,58830915928.0,1050406213.1013443,353857550.5994534,1115516648.3978033,1050406213.1013443
100,16,128,16,prob_../../binaries/lesolve_O1,1062197094,650291216,1349218878,1072371954,58830915928.0,24103228708,101969713688.0,60929135856.0,1050406213.1013443,353857550.5994534,1115516648.3978033,1052766070.0013336
100,16,128,16,../../binaries/lesolve_O2,1001446250,455648528,456169798,1001506298,53367166200.0,19267803480,19328447848.0,53372199300.0,981740756.800335,253851643.69880086,254437862.89879715,981781181.5003347
100,16,128,16,prob_../../binaries/lesolve_O2,1001446250,455648528,456169798,528636944,53367166200.0,19267803480,19328447848.0,25709056176.0,981740756.800335,253851643.69880086,254437862.89879715,322832613.9988665
100,16,128,16,../../binaries/lesolve_O3,2915738,522848,525088,2915738,170018176.0,40340616,40414088,170018176.0,2906696.0000000093,345529.79999999964,346912.1999999996,2906696.0000000093
100,16,128,16,prob_../../binaries/lesolve_O3,2915738,522848,525088,4274484,170018176.0,40340616,40414088,311720068.0,2906696.0000000093,345529.79999999964,346912.1999999996,3889221.899999952
100,16,128,16,../../binaries/qsort_O0,111541038,5290880,5293120,6162702,12994154656.0,1789352156,1789425628,1873213340.0,124957094.2000008,10254070.199999351,10255452.599999351,11049691.399999222
100,16,128,16,prob_../../binaries/qsort_O0,111541038,5290880,5293120,6162702,12994154656.0,1789352156,1789425628,1873213340.0,124957094.2000008,10254070.199999351,10255452.599999351,11049691.399999222
100,16,128,16,../../binaries/qsort_O1,57650908,49154672,63151888,57650908,3933859736.0,1660120096,4727180880.0,3933859736.0,56241907.499999896,26854614.700001504,53449740.89999475,56241907.499999896
100,16,128,16,prob_../../binaries/qsort_O1,57650908,49154672,63151888,57650908,3933859736.0,1660120096,4727180880.0,3933859736.0,56241907.499999896,26854614.700001504,53449740.89999475,56241907.499999896
100,16,128,16,../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
100,16,128,16,prob_../../binaries/qsort_O2,84,0,0,84,13368.0,1208,1208,13368.0,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
100,16,128,16,../../binaries/qsort_O3,59772804,45477776,59903612,59772804,4155927448.0,1613749588,4458654400.0,4155927448.0,58568521.89999999,25140634.800001044,49987807.799994156,58568521.89999999
100,16,128,16,prob_../../binaries/qsort_O3,59772804,45477776,59903612,59772804,4155927448.0,1613749588,4458654400.0,4155927448.0,58568521.89999999,25140634.800001044,49987807.799994156,58568521.89999999
100,16,128,32,../../binaries/db,1356468090,859646560,860956192,1356650990,217999667840.0,56197263020,56648774788.0,218025275780.0,2261967119.9000497,591882096.7949193,595361560.9949372,2262078895.3000526
100,16,128,32,prob_../../binaries/db,1356468090,859646560,860956192,1420980172,217999667840.0,56197263020,56648774788.0,227171061144.0,2261967119.9000497,591882096.7949193,595361560.9949372,2302096105.703124
100,16,128,32,../../binaries/lesolve_O0,2066439366,35132080,35133040,35133040,658795928288.0,86275375268,86275423140,86275423140,5768303485.099765,344115071.3040816,344115813.7040815,344115813.7040815
100,16,128,32,prob_../../binaries/lesolve_O0,2066439366,35132080,35133040,35133040,658795928288.0,86275375268,86275423140,86275423140,5768303485.099765,344115071.3040816,344115813.7040815,344115813.7040815
100,16,128,32,../../binaries/lesolve_O1,455227326,144835280,446950190,455227326,44703302168.0,13994109988,78031200128.0,44703302168.0,746921329.1004996,101129582.60014361,636999938.7981178,746921329.1004996
100,16,128,32,prob_../../binaries/lesolve_O1,455227326,144835280,446950190,593471550,44703302168.0,13994109988,78031200128.0,89898428488.0,746921329.1004996,101129582.60014361,636999938.7981178,770005932.3977935
10,2,1024,128,../../binaries/lesolve_O2,1001446250,63083006,63083678,63083678,53367166200.0,11416493040,11416535152,11416535152,981740756.8162693,57568882.70345531,57569481.10345539,57569481.10345539
10,2,1024,128,prob_../../binaries/lesolve_O2,1001446250,63083006,63083678,63083678,53367166200.0,11416493040,11416535152,11416535152,981740756.8162693,57568882.70345531,57569481.10345539,57569481.10345539
100,16,128,32,../../binaries/lesolve_O2,429191250,55012192,55278078,429225174,40145671640.0,11255076760,11315464280.0,40151637644.0,695613256.7998754,53533475.70022553,54031474.10022991,695644620.8998753
100,16,128,32,prob_../../binaries/lesolve_O2,429191250,55012192,55278078,61230696,40145671640.0,11255076760,11315464280.0,12208883456.0,695613256.7998754,53533475.70022553,54031474.10022991,62231773.60028635
100,16,128,32,../../binaries/lesolve_O3,1249602,202992,203952,1249602,130739776.0,33943496,33991368,130739776.0,2073628.0000000037,185601.79999999798,186344.19999999797,2073628.0000000037
100,16,128,32,prob_../../binaries/lesolve_O3,1249602,202992,203952,1516670,130739776.0,33943496,33991368,236650924.0,2073628.0000000037,185601.79999999798,186344.19999999797,2048294.5999999687
100,16,128,32,../../binaries/qsort_O0,47803302,2267520,2268480,2641158,11078279136.0,1728884956,1728932828,1800424220.0,93088226.20000052,8742390.199999915,8743132.599999923,9288919.399999732
100,16,128,32,prob_../../binaries/qsort_O0,47803302,2267520,2268480,2641158,11078279136.0,1728884956,1728932828,1800424220.0,93088226.20000052,8742390.199999915,8743132.599999923,9288919.399999732
100,16,128,32,../../binaries/qsort_O1,24707532,16833472,21559240,24707532,3099417016.0,1013696096,3482913664.0,3099417016.0,39770219.49999997,10694014.700000357,30614794.49999603,39770219.49999997
100,16,128,32,prob_../../binaries/qsort_O1,24707532,16833472,21559240,24707532,3099417016.0,1013696096,3482913664.0,3099417016.0,39770219.49999997,10694014.700000357,30614794.49999603,39770219.49999997
100,16,128,32,../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
100,16,128,32,prob_../../binaries/qsort_O2,36,0,0,36,11768.0,1208,1208,11768.0,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
100,16,128,32,../../binaries/qsort_O3,25616916,13649888,19145340,25616916,3286946328.0,977191828,3159224144.0,3286946328.0,41490577.89999989,9226690.799999824,26985089.599998552,41490577.89999989
100,16,128,32,prob_../../binaries/qsort_O3,25616916,13649888,19145340,26360450,3286946328.0,977191828,3159224144.0,3397180400.0,41490577.89999989,9226690.799999824,26985089.599998552,42137211.099999614
100,16,128,64,../../binaries/db,452156030,286816048,287202464,452246630,153976621600.0,44740652780,45100339328.0,154020746400.0,1809811089.90001,305466840.79917175,308341815.0990695,1809884144.500013
100,16,128,64,prob_../../binaries/db,452156030,286816048,287202464,472603924,153976621600.0,44740652780,45100339328.0,163542044544.0,1809811089.90001,305466840.79917175,308341815.0990695,1827911219.9030404
100,16,128,64,../../binaries/lesolve_O0,688813122,11710688,11711008,11711008,535019468048.0,85806947428,85806982500,85806982500,5079490363.09986,332404375.30249095,332404797.70249104,332404797.70249104
100,16,128,64,prob_../../binaries/lesolve_O0,688813122,11710688,11711008,11711008,535019468048.0,85806947428,85806982500,85806982500,5079490363.09986,332404375.30249095,332404797.70249104,332404797.70249104
100,16,128,64,../../binaries/lesolve_O1,151742442,60067680,152913718,151742442,31674840088.0,12298757988,68528240684.0,31674840088.0,595178887.0997473,58745782.600095436,501387405.09853894,595178887.0997473
100,16,128,64,prob_../../binaries/lesolve_O1,151742442,60067680,152913718,266979594,31674840088.0,12298757988,68528240684.0,102767239008.0,595178887.0997473,58745782.600095436,501387405.09853894,785147085.996306
100,16,128,64,../../binaries/lesolve_O2,143063750,11730176,11730482,11730720,28205740680.0,10389436440,10389496672.0,10389516912.0,552549506.799472,31892467.69994205,31893226.699942052,31894012.99994206
100,16,128,64,prob_../../binaries/lesolve_O2,143063750,11730176,11730482,11737014,28205740680.0,10389436440,10389496672.0,10392701928.0,552549506.799472,31892467.69994205,31893226.699942052,31921404.999942068
10,2,1024,128,../../binaries/lesolve_O3,2915738,65336,66008,66008,170018176.0,31190376,31232488,31232488,2906696.0000003115,116773.80000000587,117372.20000000586,117372.20000000586
10,2,1024,128,prob_../../binaries/lesolve_O3,2915738,65336,66008,66008,170018176.0,31190376,31232488,31232488,2906696.0000003115,116773.80000000587,117372.20000000586,117372.20000000586
100,16,128,64,../../binaries/lesolve_O3,416534,78720,79642,416534,93233536.0,31458056,31842492.0,93233536.0,1657094.0000000023,123465.79999999945,126652.7999999994,1657094.0000000023
100,16,128,64,prob_../../binaries/lesolve_O3,416534,78720,79642,451222,93233536.0,31458056,31842492.0,176398048.0,1657094.0000000023,123465.79999999945,126652.7999999994,1347491.0999999926
100,16,128,64,../../binaries/qsort_O0,15934434,755840,756160,880386,8196978976.0,1698651356,1698686428,1756954940.0,77153792.19999991,7986550.200000105,7986972.600000105,8408533.400000103
100,16,128,64,prob_../../binaries/qsort_O0,15934434,755840,756160,880386,8196978976.0,1698651356,1698686428,1756954940.0,77153792.19999991,7986550.200000105,7986972.600000105,8408533.400000103
100,16,128,64,../../binaries/qsort_O1,8235844,8040080,7834872,8235844,2155470056.0,837828256,3131408424.0,2155470056.0,31534375.499999948,6297318.699999628,25906338.699997,31534375.499999948
100,16,128,64,prob_../../binaries/qsort_O1,8235844,8040080,7834872,8235844,2155470056.0,837828256,3131408424.0,2155470056.0,31534375.499999948,6297318.699999628,25906338.699997,31534375.499999948
100,16,128,64,../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
100,16,128,64,prob_../../binaries/qsort_O2,12,0,0,12,9048.0,1208,1208,9048.0,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
100,16,128,64,../../binaries/qsort_O3,8538972,6458112,7119424,8538972,2294865688.0,833356308,2973762352.0,2294865688.0,32951605.900000025,5630802.799999774,23954831.199998777,32951605.900000025
100,16,128,64,prob_../../binaries/qsort_O3,8538972,6458112,7119424,8876052,2294865688.0,833356308,2973762352.0,2416071300.0,32951605.900000025,5630802.799999774,23954831.199998777,33444629.59999978
100,16,128,128,../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,16,128,128,prob_../../binaries/db,0,0,0,0,43216289840.0,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,16,128,128,../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,16,128,128,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168.0,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,16,128,128,../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,16,128,128,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648.0,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,16,128,128,../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,16,128,128,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840.0,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,16,128,128,../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,16,128,128,prob_../../binaries/lesolve_O3,0,0,0,0,38746336.0,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
10,2,1024,128,../../binaries/qsort_O0,111541038,712950,713622,713622,12994154656.0,1697793556,1697835668,1697835668,124957094.20000663,7965105.2000230225,7965703.600023025,7965703.600023025
10,2,1024,128,prob_../../binaries/qsort_O0,111541038,712950,713622,713622,12994154656.0,1697793556,1697835668,1697835668,124957094.20000663,7965105.2000230225,7965703.600023025,7965703.600023025
100,16,128,128,../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,16,128,128,prob_../../binaries/qsort_O0,0,0,0,0,2909604096.0,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,16,128,128,../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,16,128,128,prob_../../binaries/qsort_O1,0,0,0,0,630045376.0,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,16,128,128,../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,16,128,128,prob_../../binaries/qsort_O2,0,0,0,0,3848.0,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,16,128,128,../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,16,128,128,prob_../../binaries/qsort_O3,0,0,0,0,683645208.0,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,32,64,2,../../binaries/db,14016836930,28906873280,14016836930,14016836930,425270239600,617141797420,425270239600,425270239600,8592151539.89995,14615495456.747362,8592151539.89995,8592151539.89995
100,32,64,2,prob_../../binaries/db,14016836930,28906873280,14016836930,16377786430,425270239600,617141797420,425270239600,481586841100,8592151539.89995,14615495456.747362,8592151539.89995,9780468379.289442
100,32,64,2,../../binaries/lesolve_O0,21353206782,6204250688,6204268544,6204268544,948307341248,209657747428,209658133220,209658133220,15411687193.099373,3428674375.1739035,3428683565.5739036,3428683565.5739036
100,32,64,2,prob_../../binaries/lesolve_O0,21353206782,6204250688,6204268544,6204273790,948307341248,209657747428,209658133220,209658357440,15411687193.099373,3428674375.1739035,3428683565.5739036,3428687420.273904
100,32,64,2,../../binaries/lesolve_O1,4704015702,6561232000,10896022596,4704015702,122720305288,142322044388,288500108252,122720305288,2871315517.0984707,3309327942.5954404,5920326117.9908085,2871315517.0984707
100,32,64,2,prob_../../binaries/lesolve_O1,4704015702,6561232000,10896022596,4706320422,122720305288,142322044388,288500108252,122784666376,2871315517.0984707,3309327942.5954404,5920326117.9908085,2872530481.098481
100,32,64,2,../../binaries/lesolve_O2,4434976250,4935688256,10659114232,4434976250,114043990680,108868598040,281146761312,114043990680,2698505756.8006935,2493871507.6969028,5777620678.18039,2698505756.8006935
100,32,64,2,prob_../../binaries/lesolve_O2,4434976250,4935688256,10659114232,4511870466,114043990680,108868598040,281146761312,116223875688,2698505756.8006935,2493871507.6969028,5777620678.18039,2734665371.800728
100,32,64,2,../../binaries/lesolve_O3,12912554,10716000,49468598,12912554,343153936,244203656,1359563296,343153936,7905103.999999988,5442105.799999991,27148169.199999604,7905103.999999988
100,32,64,2,prob_../../binaries/lesolve_O3,12912554,10716000,49468598,12912554,343153936,244203656,1359563296,343153936,7905103.999999988,5442105.799999991,27148169.199999604,7905103.999999988
100,32,64,2,../../binaries/qsort_O0,493967454,170257696,382595186,179560584,17757639376,5088688476,11546750816,5365416696,316170302.19999945,92737478.20000416,213032076.9999999,97972328.70000416
100,32,64,2,prob_../../binaries/qsort_O0,493967454,170257696,382595186,221686566,17757639376,5088688476,11546750816,6634040748,316170302.19999945,92737478.20000416,213032076.9999999,121763261.2000057
10,2,1024,128,../../binaries/qsort_O1,57650908,6279284,6279956,6279956,3933859736.0,802612336,802654448,802654448,56241907.49993156,5416920.700002044,5417519.100002045,5417519.100002045
10,2,1024,128,prob_../../binaries/qsort_O1,57650908,6279284,6279956,6279956,3933859736.0,802612336,802654448,802654448,56241907.49993156,5416920.700002044,5417519.100002045,5417519.100002045
100,32,64,2,../../binaries/qsort_O1,255311164,429789920,419428710,255311164,7096976456,9272825056,11404546612,7096976456,155072035.49999988,217172238.70001402,233389343.00001946,155072035.49999988
100,32,64,2,prob_../../binaries/qsort_O1,255311164,429789920,419428710,255311164,7096976456,9272825056,11404546612,7096976456,155072035.49999988,217172238.70001402,233389343.00001946,155072035.49999988
100,32,64,2,../../binaries/qsort_O2,372,96,96,372,16248,3128,3128,16248,269.5,55.4,55.4,269.5
100,32,64,2,prob_../../binaries/qsort_O2,372,96,96,372,16248,3128,3128,16248,269.5,55.4,55.4,269.5
100,32,64,2,../../binaries/qsort_O3,264708132,377049728,418948430,264708132,7418248888,8245188628,11536009024,7418248888,161036185.90000063,190926610.80000514,233810932.6000256,161036185.90000063
100,32,64,2,prob_../../binaries/qsort_O3,264708132,377049728,418948430,264708132,7418248888,8245188628,11536009024,7418248888,161036185.90000063,190926610.80000514,233810932.6000256,161036185.90000063
100,32,64,4,../../binaries/db,6782340450,14103350208,6782340450,6782340450,326517115040,321071335980,326517115040,326517115040,4974903299.900064,7213733920.729606,4974903299.900064,4974903299.900064
100,32,64,4,prob_../../binaries/db,6782340450,14103350208,6782340450,7928693150,326517115040,321071335980,326517115040,357282284540,4974903299.900064,7213733920.729606,4974903299.900064,5555921739.292967
100,32,64,4,../../binaries/lesolve_O0,10332196830,445924128,445932768,445932768,824111077568,94491216228,94491417700,94491417700,9901182217.099298,549511095.3211967,549515677.7211971,549515677.7211971
100,32,64,4,prob_../../binaries/lesolve_O0,10332196830,445924128,445932768,445932768,824111077568,94491216228,94491417700,94491417700,9901182217.099298,549511095.3211967,549515677.7211971,549515677.7211971
100,32,64,4,../../binaries/lesolve_O1,2276136630,3277729216,5312188228,2276136630,81121488248,76651988708,182865306252,81121488248,1657375981.1022496,1667576550.6023269,3128408934.0102053,1657375981.1022496
100,32,64,4,prob_../../binaries/lesolve_O1,2276136630,3277729216,5312188228,2272740198,81121488248,76651988708,182865306252,80956972384,1657375981.1022496,1667576550.6023269,3128408934.0102053,1653542667.3021905
100,32,64,4,../../binaries/lesolve_O2,2145956250,2444628320,5191616270,2145956250,74480971640,59047399320,177372745008,74480971640,1553995756.8016062,1248341539.7047217,3043739178.50232,1553995756.8016062
100,32,64,4,prob_../../binaries/lesolve_O2,2145956250,2444628320,5191616270,2178593254,74480971640,59047399320,177372745008,75738317448,1553995756.8016062,1248341539.7047217,3043739178.50232,1566820800.0016034
100,32,64,4,../../binaries/lesolve_O3,6248010,4302848,4967392,6248010,230707936,115940616,142796764,230707936,4572832.00000001,2235529.799999986,2652969.499999975,4572832.00000001
100,32,64,4,prob_../../binaries/lesolve_O3,6248010,4302848,4967392,6248010,230707936,115940616,142796764,230707936,4572832.00000001,2235529.799999986,2652969.499999975,4572832.00000001
100,32,64,4,../../binaries/qsort_O0,239016510,23146688,25188178,25947566,14902543296,2146468316,2239723684,2266552380,188694830.20000133,19181974.199998293,20496275.999998506,20942123.39999853
100,32,64,4,prob_../../binaries/qsort_O0,239016510,23146688,25188178,40950360,14902543296,2146468316,2239723684,2908647736,188694830.20000133,19181974.199998293,20496275.999998506,30363902.299999014
100,32,64,4,../../binaries/qsort_O1,123537660,201480352,197068542,123537660,5076019576,4706633696,7387523812,5076019576,89185283.4999998,103017454.6999941,122132982.50001448,89185283.4999998
100,32,64,4,prob_../../binaries/qsort_O1,123537660,201480352,197068542,123537660,5076019576,4706633696,7387523812,5076019576,89185283.4999998,103017454.6999941,122132982.50001448,89185283.4999998
10,1,2048,64,../../binaries/qsort_O2,372,3,3,3,16248.0,1268,1268,1268,269.5,8.899999999999999,8.899999999999999,8.899999999999999
10,1,2048,64,prob_../../binaries/qsort_O2,372,3,3,3,16248.0,1268,1268,1268,269.5,8.899999999999999,8.899999999999999,8.899999999999999
10,2,1024,128,../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,2,1024,128,prob_../../binaries/qsort_O2,84,0,0,0,13368.0,1208,1208,1208,125.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,32,64,4,../../binaries/qsort_O2,180,0,0,180,14648,1208,1208,14648,173.5,7.3999999999999995,7.3999999999999995,173.5
100,32,64,4,prob_../../binaries/qsort_O2,180,0,0,180,14648,1208,1208,14648,173.5,7.3999999999999995,7.3999999999999995,173.5
100,32,64,4,../../binaries/qsort_O3,128084580,191008864,201556146,128084580,5336299608,4524371348,7628044256,5336299608,92724409.90000007,97906178.79999584,125371386.30001245,92724409.90000007
100,32,64,4,prob_../../binaries/qsort_O3,128084580,191008864,201556146,128084580,5336299608,4524371348,7628044256,5336299608,92724409.90000007,97906178.79999584,125371386.30001245,92724409.90000007
100,32,64,8,../../binaries/db,3165092210,6701691872,3165092210,3165092210,267296951680,173038169260,267296951680,267296951680,3166279179.9000926,3512904752.8136897,3166279179.9000926,3166279179.9000926
100,32,64,8,prob_../../binaries/db,3165092210,6701691872,3165092210,3705709710,267296951680,173038169260,267296951680,285587561180,3166279179.9000926,3512904752.8136897,3166279179.9000926,3444430019.300489
100,32,64,8,../../binaries/lesolve_O0,4821691854,187234720,187238752,187238752,741393531008,89317428068,89317537380,89317537380,7145929729.099482,420166391.3123529,420168669.7123531,420168669.7123531
100,32,64,8,prob_../../binaries/lesolve_O0,4821691854,187234720,187238752,187238752,741393531008,89317428068,89317537380,89317537380,7145929729.099482,420166391.3123529,420168669.7123531,420168669.7123531
100,32,64,8,../../binaries/lesolve_O1,1062197094,1300582432,2287531266,1062197094,58830915928,37109053028,123900936008,58830915928,1050406213.1013443,679003158.6004252,1611881230.0034783,1050406213.1013443
100,32,64,8,prob_../../binaries/lesolve_O1,1062197094,1300582432,2287531266,1049717046,58830915928,37109053028,123900936008,58220498944,1050406213.1013443,679003158.6004252,1611881230.0034783,1037655214.2014049
100,32,64,8,../../binaries/lesolve_O2,1001446250,911297056,2249994512,1001446250,53367166200,28380774040,119898854540,53367166200,981740756.800335,481675907.6990487,1567955868.8059185,981740756.800335
100,32,64,8,prob_../../binaries/lesolve_O2,1001446250,911297056,2249994512,1017856864,53367166200,28380774040,119898854540,54321770216,981740756.800335,481675907.6990487,1567955868.8059185,987621859.5002697
100,32,64,8,../../binaries/lesolve_O3,2915738,1045696,1055942,2915738,170018176,50797576,51457892,170018176,2906696.0000000093,606953.8000000052,615377.6000000053,2906696.0000000093
100,32,64,8,prob_../../binaries/lesolve_O3,2915738,1045696,1055942,2915738,170018176,50797576,51457892,170018176,2906696.0000000093,606953.8000000052,615377.6000000053,2906696.0000000093
100,32,64,8,../../binaries/qsort_O0,111541038,10581760,11247376,11948958,12994154656,1895169756,1943769540,1988938460,124957094.2000008,12899510.19999867,13421082.499998618,13942819.399998488
100,32,64,8,prob_../../binaries/qsort_O0,111541038,10581760,11247376,18949560,12994154656,1895169756,1943769540,2483080856,124957094.2000008,12899510.19999867,13421082.499998618,19363502.29999836
100,32,64,8,../../binaries/qsort_O1,57650908,98309344,92584090,57650908,3933859736,2643213536,5417903388,3933859736,56241907.499999896,51431950.69999692,69938574.79999697,56241907.499999896
100,32,64,8,prob_../../binaries/qsort_O1,57650908,98309344,92584090,57650908,3933859736,2643213536,5417903388,3933859736,56241907.499999896,51431950.69999692,69938574.79999697,56241907.499999896
100,32,64,8,../../binaries/qsort_O2,84,0,0,84,13368,1208,1208,13368,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
100,32,64,8,prob_../../binaries/qsort_O2,84,0,0,84,13368,1208,1208,13368,125.50000000000001,7.3999999999999995,7.3999999999999995,125.50000000000001
10,2,1024,128,../../binaries/qsort_O3,59772804,5678296,5678968,5678968,4155927448.0,817759988,817802100,817802100,58568521.89993911,5240894.79999901,5241493.199999007,5241493.199999007
10,2,1024,128,prob_../../binaries/qsort_O3,59772804,5678296,5678968,5678968,4155927448.0,817759988,817802100,817802100,58568521.89993911,5240894.79999901,5241493.199999007,5241493.199999007
100,32,64,8,../../binaries/qsort_O3,59772804,90955552,95158228,59772804,4155927448,2523305108,5599724404,4155927448,58568521.89999999,47879522.799998686,71533066.09999609,58568521.89999999
100,32,64,8,prob_../../binaries/qsort_O3,59772804,90955552,95158228,59772804,4155927448,2523305108,5599724404,4155927448,58568521.89999999,47879522.799998686,71533066.09999609,58568521.89999999
100,32,64,16,../../binaries/db,1356468090,1719293120,1357420790,1356468090,217999667840,73390194220,218061600160,217999667840,2261967119.9000497,1021705376.7970595,2262474070.100055,2261967119.9000497
100,32,64,16,prob_../../binaries/db,1356468090,1719293120,1357420790,1529752488,217999667840,73390194220,218061600160,229317685364,2261967119.9000497,1021705376.7970595,2262474070.100055,2356459131.802924
100,32,64,16,../../binaries/lesolve_O0,2066439366,70264160,70265888,70265888,658795928288,86978016868,86978080100,86978080100,5768303485.099765,361681111.30631864,361682237.70631874,361682237.70631874
100,32,64,16,prob_../../binaries/lesolve_O0,2066439366,70264160,70265888,70265888,658795928288,86978016868,86978080100,86978080100,5768303485.099765,361681111.30631864,361682237.70631874,361682237.70631874
100,32,64,16,../../binaries/lesolve_O1,455227326,289670560,774048418,455227326,44703302168,16890815588,91366143048,44703302168,746921329.1004996,173547222.5998709,844838927.9973382,746921329.1004996
100,32,64,16,prob_../../binaries/lesolve_O1,455227326,289670560,774048418,768441678,44703302168,16890815588,91366143048,77968727504,746921329.1004996,173547222.5998709,844838927.9973382,987690890.9992502
100,32,64,16,../../binaries/lesolve_O2,429191250,110024384,130267092,429191250,40145671640,12355320600,14989254496,40145671640,695613256.7998754,81039571.70028889,105719428.30026236,695613256.7998754
100,32,64,16,prob_../../binaries/lesolve_O2,429191250,110024384,130267092,516225666,40145671640,12355320600,14989254496,55160663476,695613256.7998754,81039571.70028889,105719428.30026236,512219142.89870524
100,32,64,16,../../binaries/lesolve_O3,1249602,405984,410366,1249602,130739776,38003336,38532452,130739776,2073628.0000000037,287097.79999999783,292589.599999998,2073628.0000000037
100,32,64,16,prob_../../binaries/lesolve_O3,1249602,405984,410366,1249602,130739776,38003336,38532452,130739776,2073628.0000000037,287097.79999999783,292589.599999998,2073628.0000000037
100,32,64,16,../../binaries/qsort_O0,47803302,4535040,4820304,5120982,11078279136,1774235356,1813982980,1850020700,93088226.20000052,9876150.199999498,10207546.499999398,10528831.399999281
100,32,64,16,prob_../../binaries/qsort_O0,47803302,4535040,4820304,8121240,11078279136,1774235356,1813982980,2252065336,93088226.20000052,9876150.199999498,10207546.499999398,13949342.299998693
100,32,64,16,../../binaries/qsort_O1,24707532,33666944,33521886,24707532,3099417016,1350365536,4132749520,3099417016,39770219.49999997,19110750.70000118,39864363.29999517,39770219.49999997
100,32,64,16,prob_../../binaries/qsort_O1,24707532,33666944,33521886,24707532,3099417016,1350365536,4132749520,3099417016,39770219.49999997,19110750.70000118,39864363.29999517,39770219.49999997
100,32,64,16,../../binaries/qsort_O2,36,0,0,36,11768,1208,1208,11768,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
100,32,64,16,prob_../../binaries/qsort_O2,36,0,0,36,11768,1208,1208,11768,101.50000000000001,7.3999999999999995,7.3999999999999995,101.50000000000001
100,32,64,16,../../binaries/qsort_O3,25616916,27299776,32411412,25616916,3286946328,1250189588,4058312228,3286946328,41490577.89999989,16051634.80000082,38158656.49999572,41490577.89999989
100,32,64,16,prob_../../binaries/qsort_O3,25616916,27299776,32411412,25616916,3286946328,1250189588,4058312228,3286946328,41490577.89999989,16051634.80000082,38158656.49999572,41490577.89999989
10,2,1024,256,../../binaries/db,1356468090,101154020,101154308,101154308,217999667840.0,41027412220,41027446652,41027446652,2261967119.9237123,212635826.8115769,212636233.21157694,212636233.21157694
10,2,1024,256,prob_../../binaries/db,1356468090,101154020,101154308,101154308,217999667840.0,41027412220,41027446652,41027446652,2261967119.9237123,212635826.8115769,212636233.21157694,212636233.21157694
100,32,64,32,../../binaries/db,452156030,573632096,505253330,452156030,153976621600,50476973740,154264089180,153976621600,1809811089.90001,448874864.79563344,1710342525.7027354,1809811089.90001
100,32,64,32,prob_../../binaries/db,452156030,573632096,505253330,507819396,153976621600,50476973740,154264089180,164212604164,1809811089.90001,448874864.79563344,1710342525.7027354,1845496420.1030774
100,32,64,32,../../binaries/lesolve_O0,688813122,23421376,23421952,23421952,535019468048,86041161188,86041201380,86041201380,5079490363.09986,338259719.3033118,338260269.70331174,338260269.70331174
100,32,64,32,prob_../../binaries/lesolve_O0,688813122,23421376,23421952,23421952,535019468048,86041161188,86041201380,86041201380,5079490363.09986,338259719.3033118,338260269.70331174,338260269.70331174
100,32,64,32,../../binaries/lesolve_O1,151742442,120135360,258077066,151742442,31674840088,13500111588,75333166968,31674840088,595178887.0997473,88779622.60013667,590077497.7980553,595178887.0997473
100,32,64,32,prob_../../binaries/lesolve_O1,151742442,120135360,258077066,159745974,31674840088,13500111588,75333166968,34145171672,595178887.0997473,88779622.60013667,590077497.7980553,603259535.5997735
100,32,64,32,../../binaries/lesolve_O2,143063750,23460352,23607436,143091854,28205740680,10624039960,10677637952,28212964128,552549506.799472,37757555.700027466,38206893.60003526,552581746.2994717
100,32,64,32,prob_../../binaries/lesolve_O2,143063750,23460352,23607436,24265116,28205740680,10624039960,10677637952,10836206244,552549506.799472,37757555.700027466,38206893.60003526,39567515.50005774
100,32,64,32,../../binaries/lesolve_O3,416534,157440,158874,416534,93233536,33032456,33427132,93233536,1657094.0000000023,162825.79999999845,166268.79999999833,1657094.0000000023
100,32,64,32,prob_../../binaries/lesolve_O3,416534,157440,158874,416534,93233536,33032456,33427132,93233536,1657094.0000000023,162825.79999999845,166268.79999999833,1657094.0000000023
100,32,64,32,../../binaries/qsort_O0,15934434,1511680,1606768,1706994,8196978976,1713768156,1745354340,1773487100,77153792.19999991,8364470.2000000905,8600778.499999953,8821837.399999887
100,32,64,32,prob_../../binaries/qsort_O0,15934434,1511680,1606768,2707080,8196978976,1713768156,1745354340,2093210216,77153792.19999991,8364470.2000000905,8600778.499999953,11242262.29999936
100,32,64,32,../../binaries/qsort_O1,8235844,16080160,11059356,8235844,2155470056,998629856,3258671680,2155470056,31534375.499999948,10317358.700000236,28968166.999996677,31534375.499999948
100,32,64,32,prob_../../binaries/qsort_O1,8235844,16080160,11059356,8235844,2155470056,998629856,3258671680,2155470056,31534375.499999948,10317358.700000236,28968166.999996677,31534375.499999948
100,32,64,32,../../binaries/qsort_O2,12,0,0,12,9048,1208,1208,9048,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
100,32,64,32,prob_../../binaries/qsort_O2,12,0,0,12,9048,1208,1208,9048,89.50000000000001,7.3999999999999995,7.3999999999999995,89.50000000000001
100,32,64,32,../../binaries/qsort_O3,8538972,12916224,10543954,8538972,2294865688,962518548,3217460956,2294865688,32951605.900000025,8859858.799999777,27621519.699997436,32951605.900000025
100,32,64,32,prob_../../binaries/qsort_O3,8538972,12916224,10543954,8538972,2294865688,962518548,3217460956,2294865688,32951605.900000025,8859858.799999777,27621519.699997436,32951605.900000025
100,32,64,64,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,32,64,64,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
10,2,1024,256,../../binaries/lesolve_O0,2066439366,4193294,4193582,4193582,658795928288.0,85656599548,85656633980,85656633980,5768303485.1393175,328645678.2982158,328646084.6982156,328646084.6982156
10,2,1024,256,prob_../../binaries/lesolve_O0,2066439366,4193294,4193582,4193582,658795928288.0,85656599548,85656633980,85656633980,5768303485.1393175,328645678.2982158,328646084.6982156,328646084.6982156
100,32,64,64,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,32,64,64,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,32,64,64,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,32,64,64,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,32,64,64,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,32,64,64,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,32,64,64,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,32,64,64,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,32,64,64,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,32,64,64,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,32,64,64,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,32,64,64,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,32,64,64,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,32,64,64,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,32,64,64,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,32,64,64,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,64,32,1,../../binaries/db,28033673860,57813746560,28033673860,28033673860,603889767040,1195279263020,603889767040,603889767040,15600570004.89987,29068932097.085114,15600570004.89987,15600570004.89987
100,64,32,1,prob_../../binaries/db,28033673860,57813746560,28033673860,32755572860,603889767040,1195279263020,603889767040,710214242540,15600570004.89987,29068932097.085114,15600570004.89987,17969361594.307213
100,64,32,1,../../binaries/lesolve_O0,42706413564,12408501376,12408537088,12408537088,1162304191448,333742761188,333743504100,333743504100,26088290584.101673,6530799719.480147,6530817837.880149,6530817837.880149
100,64,32,1,prob_../../binaries/lesolve_O0,42706413564,12408501376,12408537088,12408547580,1162304191448,333742761188,333743504100,333743739000,26088290584.101673,6530799719.480147,6530817837.880149,6530824315.580151
10,2,1024,256,../../binaries/lesolve_O1,455227326,18600930,18601218,18601218,44703302168.0,11469422988,11469457420,11469457420,746921329.1272525,38012407.59995671,38012813.99995671,38012813.99995671
10,2,1024,256,prob_../../binaries/lesolve_O1,455227326,18600930,18601218,18601218,44703302168.0,11469422988,11469457420,11469457420,746921329.1272525,38012407.59995671,38012813.99995671,38012813.99995671
100,64,32,1,../../binaries/lesolve_O1,9408031404,13122464000,21792045192,9408031404,201391926728,273546684388,493042099732,201391926728,5223323368.092685,6589943942.590747,11368337415.962347,5223323368.092685
100,64,32,1,prob_../../binaries/lesolve_O1,9408031404,13122464000,21792045192,9412640844,201391926728,273546684388,493042099732,201501400136,5223323368.092685,6589943942.590747,11368337415.962347,5225690692.092689
100,64,32,1,../../binaries/lesolve_O2,8869952500,9871376512,21318228464,8869952500,188976457840,207582363160,481959087432,188976457840,4915993881.796352,4961715635.681054,11107177794.184507,4915993881.796352
100,64,32,1,prob_../../binaries/lesolve_O2,8869952500,9871376512,21318228464,9023740932,188976457840,207582363160,481959087432,192724164488,4915993881.796352,4961715635.681054,11107177794.184507,4990600604.796424
100,64,32,1,../../binaries/lesolve_O3,25825108,21432000,98937196,25825108,555248496,458523656,2281841336,555248496,14361380.999999946,10800105.800000107,51882468.199998975,14361380.999999946
100,64,32,1,prob_../../binaries/lesolve_O3,25825108,21432000,98937196,25825108,555248496,458523656,2281841336,555248496,14361380.999999946,10800105.800000107,51882468.199998975,14361380.999999946
100,64,32,1,../../binaries/qsort_O0,987934908,340515392,765190372,359121168,22668302256,8493842396,18492401376,8927271376,563154029.2000012,177866326.19998643,404329669.9999442,187752620.69998473
100,64,32,1,prob_../../binaries/qsort_O0,987934908,340515392,765190372,443373132,22668302256,8493842396,18492401376,10905408948,563154029.2000012,177866326.19998643,404329669.9999442,232606544.19997993
100,64,32,1,../../binaries/qsort_O1,510622328,859579840,838857420,510622328,10842491936,17868623456,18847534012,10842491936,282727617.49999964,432067198.7000242,443103697.9999541,282727617.49999964
100,64,32,1,prob_../../binaries/qsort_O1,510622328,859579840,838857420,510622328,10842491936,17868623456,18847534012,10842491936,282727617.49999964,432067198.7000242,443103697.9999541,282727617.49999964
100,64,32,1,../../binaries/qsort_O2,744,192,192,744,18728,5048,5048,18728,455.5,103.4,103.4,455.5
100,64,32,1,prob_../../binaries/qsort_O2,744,192,192,744,18728,5048,5048,18728,455.5,103.4,103.4,455.5
100,64,32,1,../../binaries/qsort_O3,529416264,754099456,837896860,529416264,11271970488,15786183188,18921887664,11271970488,293390251.89999807,379451474.80001616,443285147.59995824,293390251.89999807
100,64,32,1,prob_../../binaries/qsort_O3,529416264,754099456,837896860,529416264,11271970488,15786183188,18921887664,11271970488,293390251.89999807,379451474.80001616,443285147.59995824,293390251.89999807
100,64,32,2,../../binaries/db,13564680900,28206700416,13564680900,13564680900,412945918640,603138340140,412945918640,412945918640,8366073524.899978,14265409024.746067,8366073524.899978,8366073524.899978
100,64,32,2,prob_../../binaries/db,13564680900,28206700416,13564680900,15857386300,412945918640,603138340140,412945918640,467987602140,8366073524.899978,14265409024.746067,8366073524.899978,9520268314.288622
100,64,32,2,../../binaries/lesolve_O0,20664393660,891848256,891865536,891865536,927657940568,103409698788,103410073060,103410073060,15067280632.099556,772473159.3295441,772482061.7295449,772482061.7295449
100,64,32,2,prob_../../binaries/lesolve_O0,20664393660,891848256,891865536,891865536,927657940568,103409698788,103410073060,103410073060,15067280632.099556,772473159.3295441,772482061.7295449,772482061.7295449
100,64,32,2,../../binaries/lesolve_O1,4552273260,6555458432,10624376456,4552273260,119188401848,142206573028,282635622212,119188401848,2795444296.0988173,3306441158.5954494,5784503047.99212,2795444296.0988173
100,64,32,2,prob_../../binaries/lesolve_O1,4552273260,6555458432,10624376456,4545480396,119188401848,142206573028,282635622212,119000507344,2795444296.0988173,3306441158.5954494,5784503047.99212,2789912766.2987447
10,2,1024,256,../../binaries/lesolve_O2,429191250,6708094,6708382,6708382,40145671640.0,10288994800,10289029232,10289029232,695613256.8168008,29381426.70091239,29381833.100912444,29381833.100912444
10,2,1024,256,prob_../../binaries/lesolve_O2,429191250,6708094,6708382,6708382,40145671640.0,10288994800,10289029232,10289029232,695613256.8168008,29381426.70091239,29381833.100912444,29381833.100912444
100,64,32,2,../../binaries/lesolve_O2,4291912500,4889256640,10383232540,4291912500,110738617040,107939965720,275221408408,110738617040,2626973881.800867,2470655699.697304,5639547313.481606,2626973881.800867
100,64,32,2,prob_../../binaries/lesolve_O2,4291912500,4889256640,10383232540,4357186508,110738617040,107939965720,275221408408,112675605128,2626973881.800867,2470655699.697304,5639547313.481606,2656117427.0009665
100,64,32,2,../../binaries/lesolve_O3,12496020,8605696,9934784,12496020,333334336,201997576,240838404,333334336,7696836.99999999,4386953.79999996,5136665.499999988,7696836.99999999
100,64,32,2,prob_../../binaries/lesolve_O3,12496020,8605696,9934784,12496020,333334336,201997576,240838404,333334336,7696836.99999999,4386953.79999996,5136665.499999988,7696836.99999999
100,64,32,2,../../binaries/qsort_O0,478033020,46293376,50376356,51895132,17278670496,2609402076,2735846844,2776660300,308203085.20000035,30755318.199999526,33090364.99999954,33915906.39999975
100,64,32,2,prob_../../binaries/qsort_O0,478033020,46293376,50376356,81900720,17278670496,2609402076,2735846844,3673470736,308203085.20000035,30755318.199999526,33090364.99999954,50839082.30000395
100,64,32,2,../../binaries/qsort_O1,247075320,402960704,394137084,247075320,6888365776,8736240736,10874038252,6888365776,150954113.5,203757630.70001215,220667253.50001833,150954113.5
100,64,32,2,prob_../../binaries/qsort_O1,247075320,402960704,394137084,247075320,6888365776,8736240736,10874038252,6888365776,150954113.5,203757630.70001215,220667253.50001833,150954113.5
100,64,32,2,../../binaries/qsort_O2,360,0,0,360,15848,1208,1208,15848,263.5,7.3999999999999995,7.3999999999999995,263.5
100,64,32,2,prob_../../binaries/qsort_O2,360,0,0,360,15848,1208,1208,15848,263.5,7.3999999999999995,7.3999999999999995,263.5
100,64,32,2,../../binaries/qsort_O3,256169160,382017728,403112292,256169160,7201003608,8344548628,11169174776,7201003608,156766699.90000048,193410610.80000606,226149459.30002457,156766699.90000048
100,64,32,2,prob_../../binaries/qsort_O3,256169160,382017728,403112292,256169160,7201003608,8344548628,11169174776,7201003608,156766699.90000048,193410610.80000606,226149459.30002457,156766699.90000048
100,64,32,4,../../binaries/db,6330184420,13403383744,6330184420,6330184420,307630393360,307072006700,307630393360,307630393360,4748825284.9000435,6863750688.735726,4748825284.9000435,4748825284.9000435
100,64,32,4,prob_../../binaries/db,6330184420,13403383744,6330184420,7411419420,307630393360,307072006700,307630393360,337363100860,4748825284.9000435,6863750688.735726,4748825284.9000435,5297284874.294058
100,64,32,4,../../binaries/lesolve_O0,9643383708,374469440,374477504,374477504,789715400408,93062122468,93062312420,93062312420,9556775656.099388,513783751.3191914,513788045.7191919,513788045.7191919
100,64,32,4,prob_../../binaries/lesolve_O0,9643383708,374469440,374477504,374477504,789715400408,93062122468,93062312420,93062312420,9556775656.099388,513783751.3191914,513788045.7191919,513788045.7191919
100,64,32,4,../../binaries/lesolve_O1,2124394188,2601164864,4575062532,2124394188,76595475608,63120701668,166658024488,76595475608,1581504760.1021771,1329294374.6021237,2755646863.0090604,1581504760.1021771
100,64,32,4,prob_../../binaries/lesolve_O1,2124394188,2601164864,4575062532,2099434092,76595475608,63120701668,166658024488,75798173744,1581504760.1021771,1329294374.6021237,2755646863.0090604,1562513737.2020388
100,64,32,4,../../binaries/lesolve_O2,2002892500,1822594112,4499989024,2002892500,70287400720,46606715160,162138257260,70287400720,1482463881.801474,937324435.7042613,2692953124.8044076,1482463881.801474
100,64,32,4,prob_../../binaries/lesolve_O2,2002892500,1822594112,4499989024,2035713728,70287400720,46606715160,162138257260,71577131616,1482463881.801474,937324435.7042613,2692953124.8044076,1496550291.501442
10,2,1024,256,../../binaries/lesolve_O3,1249602,25106,25394,25394,130739776.0,30385776,30420208,30420208,2073627.9999998312,96658.8000000074,97065.20000000739,97065.20000000739
10,2,1024,256,prob_../../binaries/lesolve_O3,1249602,25106,25394,25394,130739776.0,30385776,30420208,30420208,2073627.9999998312,96658.8000000074,97065.20000000739,97065.20000000739
100,64,32,4,../../binaries/lesolve_O3,5831476,2091392,2111884,5831476,217910496,71711496,72552372,217910496,4364565.000000009,1129801.800000009,1143348.600000009,4364565.000000009
100,64,32,4,prob_../../binaries/lesolve_O3,5831476,2091392,2111884,5831476,217910496,71711496,72552372,217910496,4364565.000000009,1129801.800000009,1143348.600000009,4364565.000000009
100,64,32,4,../../binaries/qsort_O0,223082076,21163520,22494752,23897916,14103014016,2106804956,2166538100,2223790700,180727613.20000097,18190390.199998196,19044770.49999831,19917298.399998326
100,64,32,4,prob_../../binaries/qsort_O0,223082076,21163520,22494752,37899120,14103014016,2106804956,2166538100,2836786096,180727613.20000097,18190390.199998196,19044770.49999831,28838282.29999898
100,64,32,4,../../binaries/qsort_O1,115301816,196618688,185168180,115301816,4779621296,4609400416,7056559508,4779621296,85067361.49999976,100586622.69999416,116230619.80001283,85067361.49999976
100,64,32,4,prob_../../binaries/qsort_O1,115301816,196618688,185168180,115301816,4779621296,4609400416,7056559508,4779621296,85067361.49999976,100586622.69999416,116230619.80001283,85067361.49999976
100,64,32,4,../../binaries/qsort_O2,168,0,0,168,13928,1208,1208,13928,167.5,7.3999999999999995,7.3999999999999995,167.5
100,64,32,4,prob_../../binaries/qsort_O2,168,0,0,168,13928,1208,1208,13928,167.5,7.3999999999999995,7.3999999999999995,167.5
100,64,32,4,../../binaries/qsort_O3,119545608,181911104,190316456,119545608,5026122648,4342416148,7283105204,5026122648,88454923.90000021,93357298.79999611,119112180.10001159,88454923.90000021
100,64,32,4,prob_../../binaries/qsort_O3,119545608,181911104,190316456,119545608,5026122648,4342416148,7283105204,5026122648,88454923.90000021,93357298.79999611,119112180.10001159,88454923.90000021
100,64,32,8,../../binaries/db,2712936180,3438586240,2714841580,2712936180,235285428560,107776056620,235368046880,235285428560,2940201164.9000607,1881351936.818842,2941184465.1000695,2940201164.9000607
100,64,32,8,prob_../../binaries/db,2712936180,3438586240,2714841580,3059504976,235285428560,107776056620,235368046880,250339582484,2940201164.9000607,1881351936.818842,2941184465.1000695,3121335375.8010793
100,64,32,8,../../binaries/lesolve_O0,4132878732,140528320,140531776,140531776,679505300888,88383300068,88383397860,88383397860,6801523168.099546,396813191.3101602,396815181.7101605,396815181.7101605
100,64,32,8,prob_../../binaries/lesolve_O0,4132878732,140528320,140531776,140531776,679505300888,88383300068,88383397860,88383397860,6801523168.099546,396813191.3101602,396815181.7101605,396815181.7101605
100,64,32,8,../../binaries/lesolve_O1,910454652,579341120,1548096836,910454652,52316684888,22684226788,105594415688,52316684888,974534992.1011883,318382502.5994784,1231863136.9995298,974534992.1011883
100,64,32,8,prob_../../binaries/lesolve_O1,910454652,579341120,1548096836,1536883356,52316684888,22684226788,105594415688,91660366544,974534992.1011883,318382502.5994784,1231863136.9995298,1371911730.0023942
100,64,32,8,../../binaries/lesolve_O2,858382500,220048768,260534184,858382500,47397200720,14555808280,17551487536,47397200720,910208881.8002499,136051763.70018607,170852974.2995927,910208881.8002499
100,64,32,8,prob_../../binaries/lesolve_O2,858382500,220048768,260534184,1032451332,47397200720,14555808280,17551487536,64872123076,910208881.8002499,136051763.70018607,170852974.2995927,770331975.9004649
100,64,32,8,../../binaries/lesolve_O3,2499204,811968,820732,2499204,151265056,46123016,46729332,151265056,2698429.000000006,490089.8000000021,497772.60000000225,2698429.000000006
100,64,32,8,prob_../../binaries/lesolve_O3,2499204,811968,820732,2499204,151265056,46123016,46729332,151265056,2698429.000000006,490089.8000000021,497772.60000000225,2698429.000000006
10,2,1024,256,../../binaries/qsort_O0,47803302,305550,305838,305838,11078279136.0,1689645556,1689679988,1689679988,93088226.20000283,7761405.200022567,7761811.600022571,7761811.600022571
10,2,1024,256,prob_../../binaries/qsort_O0,47803302,305550,305838,305838,11078279136.0,1689645556,1689679988,1689679988,93088226.20000283,7761405.200022567,7761811.600022571,7761811.600022571
100,64,32,8,../../binaries/qsort_O0,95606604,9070080,9640608,10241964,11553504576,1864936156,1909455220,1950671660,116989877.20000082,12143670.199998874,12617698.499998726,13089322.399998672
100,64,32,8,prob_../../binaries/qsort_O0,95606604,9070080,9640608,16242480,11553504576,1864936156,1909455220,2403653296,116989877.20000082,12143670.199998874,12617698.499998726,18009962.299998306
100,64,32,8,../../binaries/qsort_O1,49415064,67333888,67043772,49415064,3461886256,2023704416,4715881360,3461886256,52123985.49999999,35944222.700001,56625306.29999472,52123985.49999999
100,64,32,8,prob_../../binaries/qsort_O1,49415064,67333888,67043772,49415064,3461886256,2023704416,4715881360,3461886256,52123985.49999999,35944222.700001,56625306.29999472,52123985.49999999
100,64,32,8,../../binaries/qsort_O2,72,0,0,72,12008,1208,1208,12008,119.50000000000001,7.3999999999999995,7.3999999999999995,119.50000000000001
100,64,32,8,prob_../../binaries/qsort_O2,72,0,0,72,12008,1208,1208,12008,119.50000000000001,7.3999999999999995,7.3999999999999995,119.50000000000001
100,64,32,8,../../binaries/qsort_O3,51233832,54599552,64822824,51233832,3659887128,1796185108,4623051908,3659887128,54299035.900000006,29701522.80000138,54364362.49999356,54299035.900000006
100,64,32,8,prob_../../binaries/qsort_O3,51233832,54599552,64822824,51233832,3659887128,1796185108,4623051908,3659887128,54299035.900000006,29701522.80000138,54364362.49999356,54299035.900000006
100,64,32,16,../../binaries/db,904312060,1147264192,1010506660,904312060,159738541840,61949615660,161486037420,159738541840,2035889104.8999856,735690912.7959136,1962969190.7032976,2035889104.8999856
100,64,32,16,prob_../../binaries/db,904312060,1147264192,1010506660,1015638792,159738541840,61949615660,161486037420,171178033204,2035889104.8999856,735690912.7959136,1962969190.7032976,2099406118.1035686
100,64,32,16,../../binaries/lesolve_O0,1377626244,46842752,46843904,46843904,541922592248,86509588708,86509640420,86509640420,5423896924.099857,349970407.3048792,349971245.70487934,349971245.70487934
100,64,32,16,prob_../../binaries/lesolve_O0,1377626244,46842752,46843904,46843904,541922592248,86509588708,86509640420,86509640420,5423896924.099857,349970407.3048792,349971245.70487934,349971245.70487934
100,64,32,16,../../binaries/lesolve_O1,303484884,240270720,516154132,303484884,34212634328,15902818788,80073960648,34212634328,671050108.1001652,148847302.60003296,719116030.7976373,671050108.1001652
100,64,32,16,prob_../../binaries/lesolve_O1,303484884,240270720,516154132,319491948,34212634328,15902818788,80073960648,36842393832,671050108.1001652,148847302.60003296,719116030.7976373,683132522.6001811
100,64,32,16,../../binaries/lesolve_O2,286127500,46920704,47214872,286183708,30622917040,11093247000,11149383632,30630696328,624081381.7996933,49487731.70018665,50010611.600192055,624127673.2996936
100,64,32,16,prob_../../binaries/lesolve_O2,286127500,46920704,47214872,48530232,30622917040,11093247000,11149383632,11320133484,624081381.7996933,49487731.70018665,50010611.600192055,51700073.50020803
100,64,32,16,../../binaries/lesolve_O3,833068,314880,317748,833068,100075296,36181256,36602012,100075296,1865361.0000000019,241545.79999999722,245705.7999999972,1865361.0000000019
100,64,32,16,prob_../../binaries/lesolve_O3,833068,314880,317748,833068,100075296,36181256,36602012,100075296,1865361.0000000019,241545.79999999722,245705.7999999972,1865361.0000000019
100,64,32,16,../../binaries/qsort_O0,31868868,3023360,3213536,3413988,8355387456,1744001756,1777178420,1807037420,85121009.20000029,9120310.199999757,9404162.499999696,9675334.399999604
100,64,32,16,prob_../../binaries/qsort_O0,31868868,3023360,3213536,5414160,8355387456,1744001756,1777178420,2143739536,85121009.20000029,9120310.199999757,9404162.499999696,12595802.299998965
10,2,1024,256,../../binaries/qsort_O1,24707532,2156212,2156500,2156500,3099417016.0,720150896,720185328,720185328,39770219.499956414,3355384.7000004635,3355791.1000004644,3355791.1000004644
10,2,1024,256,prob_../../binaries/qsort_O1,24707532,2156212,2156500,2156500,3099417016.0,720150896,720185328,720185328,39770219.499956414,3355384.7000004635,3355791.1000004644,3355791.1000004644
100,64,32,16,../../binaries/qsort_O1,16471688,32160320,22118712,16471688,2276293136,1320233056,3449957960,2276293136,35652297.50000005,18357438.700001266,34497844.999995776,35652297.50000005
100,64,32,16,prob_../../binaries/qsort_O1,16471688,32160320,22118712,16471688,2276293136,1320233056,3449957960,2276293136,35652297.50000005,18357438.700001266,34497844.999995776,35652297.50000005
100,64,32,16,../../binaries/qsort_O2,24,0,0,24,9128,1208,1208,9128,95.50000000000001,7.3999999999999995,7.3999999999999995,95.50000000000001
100,64,32,16,prob_../../binaries/qsort_O2,24,0,0,24,9128,1208,1208,9128,95.50000000000001,7.3999999999999995,7.3999999999999995,95.50000000000001
100,64,32,16,../../binaries/qsort_O3,17077944,25832448,21087908,17077944,2419179288,1220843028,3399557156,2419179288,37221091.899999805,15317970.800000748,32893496.69999672,37221091.899999805
100,64,32,16,prob_../../binaries/qsort_O3,17077944,25832448,21087908,17077944,2419179288,1220843028,3399557156,2419179288,37221091.899999805,15317970.800000748,32893496.69999672,37221091.899999805
100,64,32,32,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,64,32,32,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,64,32,32,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,64,32,32,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,64,32,32,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,64,32,32,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,64,32,32,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,64,32,32,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,64,32,32,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,64,32,32,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,64,32,32,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,64,32,32,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,64,32,32,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,64,32,32,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
10,2,1024,256,../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,2,1024,256,prob_../../binaries/qsort_O2,36,0,0,0,11768.0,1208,1208,1208,101.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,64,32,32,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,64,32,32,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,64,32,32,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,64,32,32,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,128,16,1,../../binaries/db,27129361800,56413400832,27129361800,27129361800,585803525840,1167272348460,585803525840,585803525840,15148413974.8999,28368759233.073345,15148413974.8999,15148413974.8999
100,128,16,1,prob_../../binaries/db,27129361800,56413400832,27129361800,31714772600,585803525840,1167272348460,585803525840,689398237340,15148413974.8999,28368759233.073345,15148413974.8999,17448961464.303722
100,128,16,1,../../binaries/lesolve_O0,41328787320,1783696512,1783731072,1783731072,1134751666568,121246663908,121247383780,121247383780,25399477462.101475,1218397287.3072605,1218414829.7072558,1218414829.7072558
100,128,16,1,prob_../../binaries/lesolve_O0,41328787320,1783696512,1783731072,1783731072,1134751666568,121246663908,121247383780,121247383780,25399477462.101475,1218397287.3072605,1218414829.7072558,1218414829.7072558
100,128,16,1,../../binaries/lesolve_O1,9104546520,13110916864,21248752912,9104546520,195322229048,273315741668,482176254132,195322229048,5071580926.092933,6584170374.590744,11096691275.963158,5071580926.092933
100,128,16,1,prob_../../binaries/lesolve_O1,9104546520,13110916864,21248752912,9090960792,195322229048,273315741668,482176254132,195087577264,5071580926.092933,6584170374.590744,11096691275.963158,5062652964.292991
100,128,16,1,../../binaries/lesolve_O2,8583825000,9778513280,20766465080,8583825000,183253907840,205725098520,470918735208,183253907840,4772930131.796764,4915284019.680965,10831163583.482704,4772930131.796764
100,128,16,1,prob_../../binaries/lesolve_O2,8583825000,9778513280,20766465080,8714373016,183253907840,205725098520,470918735208,186550180488,4772930131.796764,4915284019.680965,10831163583.482704,4834710680.996833
100,128,16,1,../../binaries/lesolve_O3,24992040,17211392,19869568,24992040,538587136,374111496,436921684,538587136,13944846.999999952,8689801.80000005,10104057.50000009,13944846.999999952
100,128,16,1,prob_../../binaries/lesolve_O3,24992040,17211392,19869568,24992040,538587136,374111496,436921684,538587136,13944846.999999952,8689801.80000005,10104057.50000009,13944846.999999952
100,128,16,1,../../binaries/qsort_O0,956066040,92586752,100752712,103790264,22030924896,3535269596,3728093164,3796876140,547219595.1999978,53902006.200005606,58278543.00000635,59863472.400006525
100,128,16,1,prob_../../binaries/qsort_O0,956066040,92586752,100752712,163801440,22030924896,3535269596,3728093164,5203116736,547219595.1999978,53902006.200005606,58278543.00000635,91789442.30000532
100,128,16,1,../../binaries/qsort_O1,494150640,805921408,788274168,494150640,10513058176,16795454816,17847067132,10513058176,274491773.49999976,405237982.70002353,417735795.49995863,274491773.49999976
100,128,16,1,prob_../../binaries/qsort_O1,494150640,805921408,788274168,494150640,10513058176,16795454816,17847067132,10513058176,274491773.49999976,405237982.70002353,417735795.49995863,274491773.49999976
100,128,16,1,../../binaries/qsort_O2,720,0,0,720,18248,1208,1208,18248,443.5,7.3999999999999995,7.3999999999999995,443.5
100,128,16,1,prob_../../binaries/qsort_O2,720,0,0,720,18248,1208,1208,18248,443.5,7.3999999999999995,7.3999999999999995,443.5
10,1,2048,64,../../binaries/qsort_O3,264708132,12142928,12145408,12145408,7418248888.0,947052628,947130900,947130900,161036185.90014493,8473210.799999226,8474713.199999228,8474713.199999228
10,1,2048,64,prob_../../binaries/qsort_O3,264708132,12142928,12145408,12145408,7418248888.0,947052628,947130900,947130900,161036185.90014493,8473210.799999226,8474713.199999228,8474713.199999228
10,2,1024,256,../../binaries/qsort_O3,25616916,1698270,1698558,1698558,3286946328.0,738159468,738193900,738193900,41490577.89996176,3250881.7999991695,3251288.1999991694,3251288.1999991694
10,2,1024,256,prob_../../binaries/qsort_O3,25616916,1698270,1698558,1698558,3286946328.0,738159468,738193900,738193900,41490577.89996176,3250881.7999991695,3251288.1999991694,3251288.1999991694
100,128,16,1,../../binaries/qsort_O3,512338320,764035456,806224584,512338320,10930411608,15984903188,18251435816,10930411608,284851279.89999837,384419474.8000163,427705605.29996324,284851279.89999837
100,128,16,1,prob_../../binaries/qsort_O3,512338320,764035456,806224584,512338320,10930411608,15984903188,18251435816,10930411608,284851279.89999837,384419474.8000163,427705605.29996324,284851279.89999837
100,128,16,2,../../binaries/db,12660368840,26806767488,12660368840,12660368840,388297276720,575139681580,388297276720,388297276720,7913917494.900006,13565442560.743279,7913917494.900006,7913917494.900006
100,128,16,2,prob_../../binaries/db,12660368840,26806767488,12660368840,14822838840,388297276720,575139681580,388297276720,440914180220,7913917494.900006,13565442560.743279,7913917494.900006,9002994584.28686
100,128,16,2,../../binaries/lesolve_O0,19286767416,748938880,748955008,748955008,886359139208,100551511268,100551862500,100551862500,14378467510.099474,701018471.327421,701026797.7274214,701026797.7274214
100,128,16,2,prob_../../binaries/lesolve_O0,19286767416,748938880,748955008,748955008,886359139208,100551511268,100551862500,100551862500,14378467510.099474,701018471.327421,701026797.7274214,701026797.7274214
100,128,16,2,../../binaries/lesolve_O1,4248788376,5202329728,9150125064,4248788376,112124594968,115143998948,252172201448,112124594968,2643701854.099542,2629876806.5988154,5043178129.000473,2643701854.099542
100,128,16,2,prob_../../binaries/lesolve_O1,4248788376,5202329728,9150125064,4198868184,112124594968,115143998948,252172201448,110953523344,2643701854.099542,2629876806.5988154,5043178129.000473,2612230783.1994176
100,128,16,2,../../binaries/lesolve_O2,4005785000,3645188224,8999978048,4005785000,104127869760,83058597400,246617062700,104127869760,2483910131.8012533,1848621491.7038696,4942947636.788714,2483910131.8012533
100,128,16,2,prob_../../binaries/lesolve_O2,4005785000,3645188224,8999978048,4071427456,104127869760,83058597400,246617062700,106087854416,2483910131.8012533,1848621491.7038696,4942947636.788714,2514407155.501231
100,128,16,2,../../binaries/lesolve_O3,11662952,4182784,4223768,11662952,313695136,113539336,114741332,313695136,7280302.999999991,2175497.7999999877,2199290.599999987,7280302.999999991
100,128,16,2,prob_../../binaries/lesolve_O3,11662952,4182784,4223768,11662952,313695136,113539336,114741332,313695136,7280302.999999991,2175497.7999999877,2199290.599999987,7280302.999999991
100,128,16,2,../../binaries/qsort_O0,446164152,42327040,44989504,47795832,16320732736,2530075356,2612075220,2693495180,292268651.19999987,28772150.199999586,30292146.499999493,31866256.399999443
100,128,16,2,prob_../../binaries/qsort_O0,446164152,42327040,44989504,75798240,16320732736,2530075356,2612075220,3544196576,292268651.19999987,28772150.199999586,30292146.499999493,47787842.30000315
100,128,16,2,../../binaries/qsort_O1,230603632,393237376,370336360,230603632,6471144416,8541774176,10333871748,6471144416,142718269.49999982,198895966.7000111,208814709.80001843,142718269.49999982
100,128,16,2,prob_../../binaries/qsort_O1,230603632,393237376,370336360,230603632,6471144416,8541774176,10333871748,6471144416,142718269.49999982,198895966.7000111,208814709.80001843,142718269.49999982
100,128,16,2,../../binaries/qsort_O2,336,0,0,336,15048,1208,1208,15048,251.5,7.3999999999999995,7.3999999999999995,251.5
100,128,16,2,prob_../../binaries/qsort_O2,336,0,0,336,15048,1208,1208,15048,251.5,7.3999999999999995,7.3999999999999995,251.5
100,128,16,2,../../binaries/qsort_O3,239091216,363822208,380632912,239091216,6766513048,7980638228,10649866804,6766513048,148227727.90000084,184312850.80000556,214270408.10002416,148227727.90000084
100,128,16,2,prob_../../binaries/qsort_O3,239091216,363822208,380632912,239091216,6766513048,7980638228,10649866804,6766513048,148227727.90000084,184312850.80000556,214270408.10002416,148227727.90000084
10,2,1024,512,../../binaries/db,452156030,34052006,34052102,34052102,153976621600.0,39685371940,39685402532,39685402532,1809811089.9171128,179084819.81095746,179085130.2109575,179085130.2109575
10,2,1024,512,prob_../../binaries/db,452156030,34052006,34052102,34052102,153976621600.0,39685371940,39685402532,39685402532,1809811089.9171128,179084819.81095746,179085130.2109575,179085130.2109575
100,128,16,4,../../binaries/db,5425872360,6877172480,5429683160,5425872360,269856950000,176547781420,269980940320,269856950000,4296669254.900026,3600645056.8133545,4298605255.100053,4296669254.900026
100,128,16,4,prob_../../binaries/db,5425872360,6877172480,5429683160,6119009952,269856950000,176547781420,269980940320,292383376724,4296669254.900026,3600645056.8133545,4298605255.100053,4651087863.797285
100,128,16,4,../../binaries/lesolve_O0,8265757464,281056640,281063552,281063552,720924046088,91193866468,91194033380,91194033380,8867962534.09951,467077351.3161383,467081069.7161387,467081069.7161387
100,128,16,4,prob_../../binaries/lesolve_O0,8265757464,281056640,281063552,281063552,720924046088,91193866468,91194033380,91194033380,8867962534.09951,467077351.3161383,467081069.7161387,467081069.7161387
100,128,16,4,../../binaries/lesolve_O1,1820909304,1158682240,3096193672,1820909304,67543450328,34271049188,134050960968,67543450328,1429762318.1020017,608053062.5999572,2005911555.0061877,1429762318.1020017
100,128,16,4,prob_../../binaries/lesolve_O1,1820909304,1158682240,3096193672,3073766712,67543450328,34271049188,134050960968,119043644624,1429762318.1020017,608053062.5999572,2005911555.0061877,2140353408.006354
100,128,16,4,../../binaries/lesolve_O2,1716765000,440097536,521068368,1716765000,61900258880,18956783640,22675953616,61900258880,1339400131.8011832,246076147.69885176,301120066.2987924,1339400131.8011832
100,128,16,4,prob_../../binaries/lesolve_O2,1716765000,440097536,521068368,2064902664,61900258880,18956783640,22675953616,84295042276,1339400131.8011832,246076147.69885176,301120066.2987924,1286557641.9028692
100,128,16,4,../../binaries/lesolve_O3,4998408,1623936,1641464,4998408,192315616,62362376,63123092,192315616,3948031.0000000126,896073.8000000105,908138.6000000107,3948031.0000000126
100,128,16,4,prob_../../binaries/lesolve_O3,4998408,1623936,1641464,4998408,192315616,62362376,63123092,192315616,3948031.0000000126,896073.8000000105,908138.6000000107,3948031.0000000126
100,128,16,4,../../binaries/qsort_O0,191213208,18140160,19281216,20483928,12503955456,2046337756,2100399700,2151973580,164793179.20000148,16678710.199997883,17438002.499998037,18210304.399998236
100,128,16,4,prob_../../binaries/qsort_O0,191213208,18140160,19281216,32484960,12503955456,2046337756,2100399700,2706829216,164793179.20000148,16678710.199997883,17438002.499998037,26131202.29999877
100,128,16,4,../../binaries/qsort_O1,98830128,134667776,134087544,98830128,4186824736,3370382176,5882145040,4186824736,76831517.50000003,69611166.69999453,90147192.3000068,76831517.50000003
100,128,16,4,prob_../../binaries/qsort_O1,98830128,134667776,134087544,98830128,4186824736,3370382176,5882145040,4186824736,76831517.50000003,69611166.69999453,90147192.3000068,76831517.50000003
100,128,16,4,../../binaries/qsort_O2,144,0,0,144,12488,1208,1208,12488,155.5,7.3999999999999995,7.3999999999999995,155.5
100,128,16,4,prob_../../binaries/qsort_O2,144,0,0,144,12488,1208,1208,12488,155.5,7.3999999999999995,7.3999999999999995,155.5
100,128,16,4,../../binaries/qsort_O3,102467664,109199104,129645648,102467664,4405768728,2888176148,5752531268,4405768728,79915951.90000035,57001298.79999783,86775774.50000282,79915951.90000035
100,128,16,4,prob_../../binaries/qsort_O3,102467664,109199104,129645648,102467664,4405768728,2888176148,5752531268,4405768728,79915951.90000035,57001298.79999783,86775774.50000282,79915951.90000035
100,128,16,8,../../binaries/db,1808624120,2294528384,2021013320,1808624120,171262382320,84894899500,175929933900,171262382320,2488045134.9000654,1309323008.806272,2468222520.702563,2488045134.9000654
100,128,16,8,prob_../../binaries/db,1808624120,2294528384,2021013320,2031277584,171262382320,84894899500,175929933900,185108891284,2488045134.9000654,1309323008.806272,2468222520.702563,2607225514.1021905
10,2,1024,512,../../binaries/lesolve_O0,688813122,1397764,1397860,1397860,535019468048.0,85600688948,85600719540,85600719540,5079490363.129495,327247913.29835665,327248223.69835687,327248223.69835687
10,2,1024,512,prob_../../binaries/lesolve_O0,688813122,1397764,1397860,1397860,535019468048.0,85600688948,85600719540,85600719540,5079490363.129495,327247913.29835665,327248223.69835687,327248223.69835687
100,128,16,8,../../binaries/lesolve_O0,2755252488,93685504,93687808,93687808,555728840648,87446443748,87446518500,87446518500,6112710046.099701,373391783.30765927,373393197.7076595,373393197.7076595
100,128,16,8,prob_../../binaries/lesolve_O0,2755252488,93685504,93687808,93687808,555728840648,87446443748,87446518500,87446518500,6112710046.099701,373391783.30765927,373393197.7076595,373393197.7076595
100,128,16,8,../../binaries/lesolve_O1,606969768,480541440,1032308264,606969768,39288222808,20708233188,89555548008,39288222808,822792550.1007702,268982662.599526,977193096.797126,822792550.1007702
100,128,16,8,prob_../../binaries/lesolve_O1,606969768,480541440,1032308264,638983896,39288222808,20708233188,89555548008,42236838152,822792550.1007702,268982662.599526,977193096.797126,842878496.6007555
100,128,16,8,../../binaries/lesolve_O2,572255000,93841408,94429744,572367416,35457269760,12031661080,12092874992,35466160728,767145131.8000184,72948083.70030597,73618047.60030457,767219527.3000184
100,128,16,8,prob_../../binaries/lesolve_O2,572255000,93841408,94429744,97060464,35457269760,12031661080,12092874992,12287987964,767145131.8000184,72948083.70030597,73618047.60030457,75965189.50029914
100,128,16,8,../../binaries/lesolve_O3,1666136,629760,635496,1666136,113758816,42478856,42951772,113758816,2281895.0000000033,398985.8000000008,404579.800000001,2281895.0000000033
100,128,16,8,prob_../../binaries/lesolve_O3,1666136,629760,635496,1666136,113758816,42478856,42951772,113758816,2281895.0000000033,398985.8000000008,404579.800000001,2281895.0000000033
100,128,16,8,../../binaries/qsort_O0,63737736,6046720,6427072,6827976,8672204416,1804468956,1840826580,1874138060,101055443.20000088,10631990.199999278,11010930.499999233,11382328.399999147
100,128,16,8,prob_../../binaries/qsort_O0,63737736,6046720,6427072,10828320,8672204416,1804468956,1840826580,2244798176,101055443.20000088,10631990.199999278,11010930.499999233,15302882.299998464
100,128,16,8,../../binaries/qsort_O1,32943376,64320640,44237424,32943376,2517939296,1963439456,3832530520,2517939296,43888141.49999996,34437598.70000148,45557200.99999541,43888141.49999996
100,128,16,8,prob_../../binaries/qsort_O1,32943376,64320640,44237424,32943376,2517939296,1963439456,3832530520,2517939296,43888141.49999996,34437598.70000148,45557200.99999541,43888141.49999996
100,128,16,8,../../binaries/qsort_O2,48,0,0,48,9288,1208,1208,9288,107.50000000000001,7.3999999999999995,7.3999999999999995,107.50000000000001
100,128,16,8,prob_../../binaries/qsort_O2,48,0,0,48,9288,1208,1208,9288,107.50000000000001,7.3999999999999995,7.3999999999999995,107.50000000000001
100,128,16,8,../../binaries/qsort_O3,34155888,51664896,42175816,34155888,2667806488,1737491988,3763749556,2667806488,45760063.899999715,28234194.800001334,43437450.69999512,45760063.899999715
100,128,16,8,prob_../../binaries/qsort_O3,34155888,51664896,42175816,34155888,2667806488,1737491988,3763749556,2667806488,45760063.899999715,28234194.800001334,43437450.69999512,45760063.899999715
100,128,16,16,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,128,16,16,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,128,16,16,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,128,16,16,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
10,2,1024,512,../../binaries/lesolve_O1,151742442,7787050,7787146,7787146,31674840088.0,11253145388,11253175980,11253175980,595178887.0938156,32605467.59998512,32605777.999985117,32605777.999985117
10,2,1024,512,prob_../../binaries/lesolve_O1,151742442,7787050,7787146,7787146,31674840088.0,11253145388,11253175980,11253175980,595178887.0938156,32605467.59998512,32605777.999985117,32605777.999985117
100,128,16,16,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,128,16,16,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,128,16,16,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,128,16,16,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,128,16,16,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,128,16,16,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,128,16,16,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,128,16,16,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,128,16,16,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,128,16,16,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,128,16,16,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,128,16,16,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,128,16,16,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,128,16,16,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,256,8,1,../../binaries/db,25320737680,53613534976,25320737680,25320737680,549631043440,1111275031340,549631043440,549631043440,14244101914.899931,26968826305.047997,14244101914.899931,14244101914.899931
100,256,8,1,prob_../../binaries/db,25320737680,53613534976,25320737680,29645677680,549631043440,1111275031340,549631043440,648016338940,14244101914.899931,26968826305.047997,14244101914.899931,16414414004.301407
100,256,8,1,../../binaries/lesolve_O0,38573534832,1497877760,1497910016,1497910016,1079646616808,115530288868,115530962660,115530962660,24021851218.100925,1075487911.3348844,1075504301.734881,1075504301.734881
100,256,8,1,prob_../../binaries/lesolve_O0,38573534832,1497877760,1497910016,1497910016,1079646616808,115530288868,115530962660,115530962660,24021851218.100925,1075487911.3348844,1075504301.734881,1075504301.734881
100,256,8,1,../../binaries/lesolve_O1,8497576752,10404659456,18300250128,8497576752,183182833688,219190593508,423200555368,183182833688,4768096042.093484,5231041670.591571,9618240660.968586,4768096042.093484
100,256,8,1,prob_../../binaries/lesolve_O1,8497576752,10404659456,18300250128,8397736368,183182833688,219190593508,423200555368,181264222544,4768096042.093484,5231041670.591571,9618240660.968586,4711664875.193426
10,2,1024,512,../../binaries/lesolve_O2,143063750,1400174,1400270,1400270,28205740680.0,10182836400,10182866992,10182866992,552549506.8172811,26727466.700663265,26727777.10066331,26727777.10066331
10,2,1024,512,prob_../../binaries/lesolve_O2,143063750,1400174,1400270,1400270,28205740680.0,10182836400,10182866992,10182866992,552549506.8172811,26727466.700663265,26727777.10066331,26727777.10066331
100,256,8,1,../../binaries/lesolve_O2,8011570000,7290376448,17999956096,8011570000,171808807840,155962361880,415574673580,171808807840,4486802631.797633,3671215603.6835485,9442936660.772116,4486802631.797633
100,256,8,1,prob_../../binaries/lesolve_O2,8011570000,7290376448,17999956096,8142854912,171808807840,155962361880,415574673580,175109300016,4486802631.797633,3671215603.6835485,9442936660.772116,4550120883.497757
100,256,8,1,../../binaries/lesolve_O3,23325904,8365568,8447536,23325904,505264416,197195016,199119252,505264416,13111778.999999952,4266889.799999956,4311174.599999956,13111778.999999952
100,256,8,1,prob_../../binaries/lesolve_O3,23325904,8365568,8447536,23325904,505264416,197195016,199119252,505264416,13111778.999999952,4266889.799999956,4311174.599999956,13111778.999999952
100,256,8,1,../../binaries/qsort_O0,892328304,84654080,89979008,95591664,20756170176,3376616156,3503149460,3632904140,515350727.19999707,49935670.20000465,52786898.500005275,55764172.40000556
100,256,8,1,prob_../../binaries/qsort_O0,892328304,84654080,89979008,151596480,20756170176,3376616156,3503149460,4959017536,515350727.19999707,49935670.20000465,52786898.500005275,85686962.30000594
100,256,8,1,../../binaries/qsort_O1,461207264,786474752,740672720,461207264,9854190656,16406521696,16888496228,9854190656,258020085.4999998,395514654.7000228,393982889.799965,258020085.4999998
100,256,8,1,prob_../../binaries/qsort_O1,461207264,786474752,740672720,461207264,9854190656,16406521696,16888496228,9854190656,258020085.4999998,395514654.7000228,393982889.799965,258020085.4999998
100,256,8,1,../../binaries/qsort_O2,672,0,0,672,17288,1208,1208,17288,419.5,7.3999999999999995,7.3999999999999995,419.5
100,256,8,1,prob_../../binaries/qsort_O2,672,0,0,672,17288,1208,1208,17288,419.5,7.3999999999999995,7.3999999999999995,419.5
100,256,8,1,../../binaries/qsort_O3,478182432,727644416,761265824,478182432,10247293848,15257082388,17383390004,10247293848,267773335.89999908,366223954.80001545,404586864.09996814,267773335.89999908
100,256,8,1,prob_../../binaries/qsort_O3,478182432,727644416,761265824,478182432,10247293848,15257082388,17383390004,10247293848,267773335.89999908,366223954.80001545,404586864.09996814,267773335.89999908
100,256,8,2,../../binaries/db,10851744720,13754344960,10859366320,10851744720,338999992880,314091231020,339206727200,338999992880,7009605434.900063,7039231296.73258,7013446835.100051,7009605434.900063
100,256,8,2,prob_../../binaries/db,10851744720,13754344960,10859366320,12238019904,338999992880,314091231020,339206727200,376470965204,7009605434.900063,7039231296.73258,7013446835.100051,7710592839.787024
100,256,8,2,../../binaries/lesolve_O0,16531514928,562113280,562127104,562127104,803761536488,96814999268,96815304420,96815304420,13000841266.099546,607605671.3239508,607612845.7239513,607612845.7239513
100,256,8,2,prob_../../binaries/lesolve_O0,16531514928,562113280,562127104,562127104,803761536488,96814999268,96815304420,96815304420,13000841266.099546,607605671.3239508,607612845.7239513,607612845.7239513
100,256,8,2,../../binaries/lesolve_O1,3641818608,2317364480,6192387344,3641818608,97996981208,57444693988,190964051528,97996981208,2340216970.1012673,1187394182.6020055,3554008391.0109634,2340216970.1012673
100,256,8,2,prob_../../binaries/lesolve_O1,3641818608,2317364480,6192387344,6147533424,97996981208,57444693988,190964051528,173810200784,2340216970.1012673,1187394182.6020055,3554008391.0109634,3677236764.0032825
100,256,8,2,../../binaries/lesolve_O2,3433530000,880195072,1042136736,3433530000,90906375200,27758734360,32924885776,90906375200,2197782631.802161,466124915.6990354,561654250.2995672,2197782631.802161
100,256,8,2,prob_../../binaries/lesolve_O2,3433530000,880195072,1042136736,4129805328,90906375200,27758734360,32924885776,123140880676,2197782631.802161,466124915.6990354,561654250.2995672,2319008973.903611
10,2,1024,512,../../binaries/lesolve_O3,416534,9840,9936,9936,93233536.0,30080456,30111048,30111048,1657093.9999998303,89025.80000000808,89336.20000000806,89336.20000000806
10,2,1024,512,prob_../../binaries/lesolve_O3,416534,9840,9936,9936,93233536.0,30080456,30111048,30111048,1657093.9999998303,89025.80000000808,89336.20000000806,89336.20000000806
100,256,8,2,../../binaries/lesolve_O3,9996816,3247872,3282928,9996816,274416736,94841096,95910612,274416736,6447234.999999994,1708041.799999995,1728870.5999999947,6447234.999999994
100,256,8,2,prob_../../binaries/lesolve_O3,9996816,3247872,3282928,9996816,274416736,94841096,95910612,274416736,6447234.999999994,1708041.799999995,1728870.5999999947,6447234.999999994
100,256,8,2,../../binaries/qsort_O0,382426416,36280320,38562432,40967856,14404857216,2409140956,2482288660,2554577420,260399783.19999865,25748790.1999992,27078610.49999934,28452268.39999935
100,256,8,2,prob_../../binaries/qsort_O0,382426416,36280320,38562432,64969920,14404857216,2409140956,2482288660,3313181056,260399783.19999865,25748790.1999992,27078610.49999934,42373682.300002046
100,256,8,2,../../binaries/qsort_O1,197660256,269335552,268175088,197660256,5636701696,6063737696,8214672400,5636701696,126246581.50000018,136945054.69999325,157190964.30001867,126246581.50000018
100,256,8,2,prob_../../binaries/qsort_O1,197660256,269335552,268175088,197660256,5636701696,6063737696,8214672400,5636701696,126246581.50000018,136945054.69999325,157190964.30001867,126246581.50000018
100,256,8,2,../../binaries/qsort_O2,288,0,0,288,13448,1208,1208,13448,227.5,7.3999999999999995,7.3999999999999995,227.5
100,256,8,2,prob_../../binaries/qsort_O2,288,0,0,288,13448,1208,1208,13448,227.5,7.3999999999999995,7.3999999999999995,227.5
100,256,8,2,../../binaries/qsort_O3,204935328,218398208,259291296,204935328,5897531928,5072158228,8011489988,5897531928,131149783.89999992,111600850.79999469,151598598.5000172,131149783.89999992
100,256,8,2,prob_../../binaries/qsort_O3,204935328,218398208,259291296,204935328,5897531928,5072158228,8011489988,5897531928,131149783.89999992,111600850.79999469,151598598.5000172,131149783.89999992
100,256,8,4,../../binaries/db,3617248240,4589056768,4042026640,3617248240,194310063280,130785467180,204817726860,194310063280,3392357194.900026,2456587200.8195853,3478729180.7004848,3392357194.900026
100,256,8,4,prob_../../binaries/db,3617248240,4589056768,4042026640,4062555168,194310063280,130785467180,204817726860,212970607444,3392357194.900026,2456587200.8195853,3478729180.7004848,3622864306.1002107
100,256,8,4,../../binaries/lesolve_O0,5510504976,187371008,187375616,187375616,583341337448,89320153828,89320274660,89320274660,7490336290.09951,420234535.3123596,420237101.7123599,420237101.7123599
100,256,8,4,prob_../../binaries/lesolve_O0,5510504976,187371008,187375616,187375616,583341337448,89320153828,89320274660,89320274660,7490336290.09951,420234535.3123596,420237101.7123599,420237101.7123599
100,256,8,4,../../binaries/lesolve_O1,1213939536,961082880,2064616528,1213939536,49439399768,30319061988,108518722728,49439399768,1126277434.1015096,509253382.59938467,1493347228.8025293,1126277434.1015096
100,256,8,4,prob_../../binaries/lesolve_O1,1213939536,961082880,2064616528,1277967792,49439399768,30319061988,108518722728,53025726792,1126277434.1015096,509253382.59938467,1493347228.8025293,1162370444.60149
100,256,8,4,../../binaries/lesolve_O2,1144510000,187682816,188859488,1144734832,45125975200,13908489240,13979857712,45137089528,1053272631.800408,119868787.70023829,120832919.6002378,1053403235.3004075
100,256,8,4,prob_../../binaries/lesolve_O2,1144510000,187682816,188859488,194120928,45125975200,13908489240,13979857712,14223696924,1053272631.800408,119868787.70023829,120832919.6002378,124495421.50023563
100,256,8,4,../../binaries/lesolve_O3,3332272,1259520,1270992,3332272,141125856,55074056,55651292,141125856,3114963.0000000107,713865.8000000076,722327.8000000081,3114963.0000000107
100,256,8,4,prob_../../binaries/lesolve_O3,3332272,1259520,1270992,3332272,141125856,55074056,55651292,141125856,3114963.0000000107,713865.8000000076,722327.8000000081,3114963.0000000107
10,2,1024,512,../../binaries/qsort_O0,15934434,101850,101946,101946,8196978976.0,1685571556,1685602148,1685602148,77153792.19999927,7659555.200022319,7659865.600022322,7659865.600022322
10,2,1024,512,prob_../../binaries/qsort_O0,15934434,101850,101946,101946,8196978976.0,1685571556,1685602148,1685602148,77153792.19999927,7659555.200022319,7659865.600022322,7659865.600022322
100,256,8,4,../../binaries/qsort_O0,127475472,12093440,12854144,13655952,9305838336,1925403356,1968122900,2008339340,132924311.20000085,13655350.199998515,14224466.499998398,14796316.399998363
100,256,8,4,prob_../../binaries/qsort_O0,127475472,12093440,12854144,21656640,9305838336,1925403356,1968122900,2446915456,132924311.20000085,13655350.199998515,14224466.499998398,20717042.29999838
100,256,8,4,../../binaries/qsort_O1,65886752,128641280,88474848,65886752,3001231616,3249852256,4597675640,3001231616,60359829.50000005,66597918.6999945,67675912.99999517,60359829.50000005
100,256,8,4,prob_../../binaries/qsort_O1,65886752,128641280,88474848,65886752,3001231616,3249852256,4597675640,3001231616,60359829.50000005,66597918.6999945,67675912.99999517,60359829.50000005
100,256,8,4,../../binaries/qsort_O2,96,0,0,96,9608,1208,1208,9608,131.5,7.3999999999999995,7.3999999999999995,131.5
100,256,8,4,prob_../../binaries/qsort_O2,96,0,0,96,9608,1208,1208,9608,131.5,7.3999999999999995,7.3999999999999995,131.5
100,256,8,4,../../binaries/qsort_O3,68311776,103329792,84351632,68311776,3165060888,2770789908,4492134356,3165060888,62838007.90000019,54066642.799998,64525358.69999358,62838007.90000019
100,256,8,4,prob_../../binaries/qsort_O3,68311776,103329792,84351632,68311776,3165060888,2770789908,4492134356,3165060888,62838007.90000019,54066642.799998,64525358.69999358,62838007.90000019
100,256,8,8,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,256,8,8,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,256,8,8,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,256,8,8,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,256,8,8,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,256,8,8,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,256,8,8,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,256,8,8,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,256,8,8,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,256,8,8,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,256,8,8,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,256,8,8,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
10,2,1024,512,../../binaries/qsort_O1,8235844,1028750,1028846,1028846,2155470056.0,697601656,697632248,697632248,31534375.49997851,2791653.7000000305,2791964.100000031,2791964.100000031
10,2,1024,512,prob_../../binaries/qsort_O1,8235844,1028750,1028846,1028846,2155470056.0,697601656,697632248,697632248,31534375.49997851,2791653.7000000305,2791964.100000031,2791964.100000031
100,256,8,8,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,256,8,8,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,256,8,8,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,256,8,8,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,256,8,8,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,256,8,8,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,512,4,1,../../binaries/db,21703489440,27508689920,21718732640,21703489440,477286078640,589178130220,477658300960,477286078640,12435477794.899712,13916403776.744715,12443129995.099657,12435477794.899712
100,512,4,1,prob_../../binaries/db,21703489440,27508689920,21718732640,24476039808,477286078640,589178130220,477658300960,544646142164,12435477794.899712,13916403776.744715,12443129995.099657,13829602791.798079
100,512,4,1,../../binaries/lesolve_O0,33063029856,1124226560,1124254208,1124254208,969436517288,108057264868,108057846500,108057846500,21266598730.10079,888662311.3322008,888676397.7322016,888676397.7322016
100,512,4,1,prob_../../binaries/lesolve_O0,33063029856,1124226560,1124254208,1124254208,969436517288,108057264868,108057846500,108057846500,21266598730.10079,888662311.3322008,888676397.7322016,888676397.7322016
100,512,4,1,../../binaries/lesolve_O1,7283637216,4634728960,12384774688,7283637216,158904042968,103791983588,304790232648,158904042968,4161126274.0947075,2346076422.600812,6650202062.984039,4161126274.0947075
100,512,4,1,prob_../../binaries/lesolve_O1,7283637216,4634728960,12384774688,12295066848,158904042968,103791983588,304790232648,283343313104,4161126274.0947075,2346076422.600812,6650202062.984039,6751003475.982166
100,512,4,1,../../binaries/lesolve_O2,6867060000,1760390144,2084273472,6867060000,148918607840,45362635800,53422750096,148918607840,3914547631.798676,906222451.7040178,1082722618.3050835,3914547631.798676
100,512,4,1,prob_../../binaries/lesolve_O2,6867060000,1760390144,2084273472,8259610656,148918607840,45362635800,53422750096,200832557476,3914547631.798676,906222451.7040178,1082722618.3050835,4383911637.892841
100,512,4,1,../../binaries/lesolve_O3,19993632,6495744,6565856,19993632,438618976,159798536,161485652,438618976,11445642.99999997,3331977.799999962,3370334.599999961,11445642.99999997
100,512,4,1,prob_../../binaries/lesolve_O3,19993632,6495744,6565856,19993632,438618976,159798536,161485652,438618976,11445642.99999997,3331977.799999962,3370334.599999961,11445642.99999997
100,512,4,1,../../binaries/qsort_O0,764852832,72560640,77124864,81935712,18206660736,3134747356,3246066580,3359785100,451612991.1999961,43888950.20000325,46359826.50000351,48936196.40000409
100,512,4,1,prob_../../binaries/qsort_O0,764852832,72560640,77124864,129939840,18206660736,3134747356,3246066580,4525884736,451612991.1999961,43888950.20000325,46359826.50000351,74858642.30000614
100,512,4,1,../../binaries/qsort_O1,395320512,538671104,536350176,395320512,8536455616,11450448736,12879727120,8536455616,225076709.5000004,271612830.70002204,291278508.30000734,225076709.5000004
100,512,4,1,prob_../../binaries/qsort_O1,395320512,538671104,536350176,395320512,8536455616,11450448736,12879727120,8536455616,225076709.5000004,271612830.70002204,291278508.30000734,225076709.5000004
10,2,1024,512,../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
10,2,1024,512,prob_../../binaries/qsort_O2,12,0,0,0,9048.0,1208,1208,1208,89.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,512,4,1,../../binaries/qsort_O2,576,0,0,576,15368,1208,1208,15368,371.5,7.3999999999999995,7.3999999999999995,371.5
100,512,4,1,prob_../../binaries/qsort_O2,576,0,0,576,15368,1208,1208,15368,371.5,7.3999999999999995,7.3999999999999995,371.5
100,512,4,1,../../binaries/qsort_O3,409870656,436796416,518582592,409870656,8881058328,9440122388,12529407428,8881058328,233617447.9000001,220799954.80000728,281244246.50001985,233617447.9000001
100,512,4,1,prob_../../binaries/qsort_O3,409870656,436796416,518582592,409870656,8881058328,9440122388,12529407428,8881058328,233617447.9000001,220799954.80000728,281244246.50001985,233617447.9000001
100,512,4,2,../../binaries/db,7234496480,9178113536,8084053280,7234496480,240405425200,222566602540,262593312780,240405425200,5200981314.9000025,4751115584.791834,5499742500.693265,5200981314.9000025
100,512,4,2,prob_../../binaries/db,7234496480,9178113536,8084053280,8125110336,240405425200,222566602540,262593312780,268694039764,5200981314.9000025,4751115584.791834,5499742500.693265,5654141890.092547
100,512,4,2,../../binaries/lesolve_O0,11021009952,374742016,374751232,374751232,638566331048,93067573988,93067786980,93067786980,10245588778.099224,513920039.31920016,513924909.71920073,513924909.71920073
100,512,4,2,prob_../../binaries/lesolve_O0,11021009952,374742016,374751232,374751232,638566331048,93067573988,93067786980,93067786980,10245588778.099224,513920039.31920016,513924909.71920073,513924909.71920073
100,512,4,2,../../binaries/lesolve_O1,2427879072,1922165760,4129233056,2427879072,69741753688,49540719588,146445072168,69741753688,1733247202.1023242,989794822.6016712,2525655492.808408,1733247202.1023242
100,512,4,2,prob_../../binaries/lesolve_O1,2427879072,1922165760,4129233056,2555935584,69741753688,49540719588,146445072168,74603504072,1733247202.1023242,989794822.6016712,2525655492.808408,1801354340.6023574
100,512,4,2,../../binaries/lesolve_O2,2289020000,375365632,377718976,2289469664,64463386080,17662145560,17753823152,64478947128,1625527631.8017218,213710195.69910157,215262663.59908858,1625770651.3017216
100,512,4,2,prob_../../binaries/lesolve_O2,2289020000,375365632,377718976,388241856,64463386080,17662145560,17753823152,18095114844,1625527631.8017218,213710195.69910157,215262663.59908858,221555885.49903727
100,512,4,2,../../binaries/lesolve_O3,6664544,2519040,2541984,6664544,195859936,80264456,81050332,195859936,4781099.000000011,1343625.8000000024,1357823.8000000021,4781099.000000011
100,512,4,2,prob_../../binaries/lesolve_O3,6664544,2519040,2541984,6664544,195859936,80264456,81050332,195859936,4781099.000000011,1343625.8000000024,1357823.8000000021,4781099.000000011
100,512,4,2,../../binaries/qsort_O0,254950944,24186880,25708288,27311904,10573106176,2167272156,2222715540,2276741900,196662047.20000008,19702070.199998368,20651538.49999853,21624292.39999863
100,512,4,2,prob_../../binaries/qsort_O0,254950944,24186880,25708288,43313280,10573106176,2167272156,2222715540,2851150016,196662047.20000008,19702070.199998368,20651538.49999853,31545362.2999989
100,512,4,2,../../binaries/qsort_O1,131773504,257282560,176949696,131773504,3967816256,5822677856,6127965880,3967816256,93303205.49999982,130918558.69999194,111913337.00001238,93303205.49999982
100,512,4,2,prob_../../binaries/qsort_O1,131773504,257282560,176949696,131773504,3967816256,5822677856,6127965880,3967816256,93303205.49999982,130918558.69999194,111913337.00001238,93303205.49999982
100,512,4,2,../../binaries/qsort_O2,192,0,0,192,10248,1208,1208,10248,179.5,7.3999999999999995,7.3999999999999995,179.5
100,512,4,2,prob_../../binaries/qsort_O2,192,0,0,192,10248,1208,1208,10248,179.5,7.3999999999999995,7.3999999999999995,179.5
10,2,1024,512,../../binaries/qsort_O3,8538972,803402,803498,803498,2294865688.0,720262108,720292700,720292700,32951605.89997686,2803447.7999994345,2803758.199999434,2803758.199999434
10,2,1024,512,prob_../../binaries/qsort_O3,8538972,803402,803498,803498,2294865688.0,720262108,720292700,720292700,32951605.89997686,2803447.7999994345,2803758.199999434,2803758.199999434
100,512,4,2,../../binaries/qsort_O3,136623552,206659584,168703264,136623552,4159569688,4837385748,5948903956,4159569688,96993895.89999996,105731538.79999521,106701174.70000911,96993895.89999996
100,512,4,2,prob_../../binaries/qsort_O3,136623552,206659584,168703264,136623552,4159569688,4837385748,5948903956,4159569688,96993895.89999996,105731538.79999521,106701174.70000911,96993895.89999996
100,512,4,4,../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,512,4,4,prob_../../binaries/db,0,0,0,0,43216289840,39004331820,39004360492,39004360492,1583733074.8999982,162058816.80115965,162059079.20115963,162059079.20115963
100,512,4,4,../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,512,4,4,prob_../../binaries/lesolve_O0,0,0,0,0,308175920168,85572733668,85572762340,85572762340,4735083802.099995,326549031.3016402,326549293.7016403,326549293.7016403
100,512,4,4,../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,512,4,4,prob_../../binaries/lesolve_O1,0,0,0,0,13231298648,11097404388,11097433060,11097433060,519307666.09935516,28711942.599962555,28712204.999962553,28712204.999962553
100,512,4,4,../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,512,4,4,prob_../../binaries/lesolve_O2,0,0,0,0,11577407840,10154832920,10154861592,10154861592,481017631.7994686,26027379.69993646,26027642.099936463,26027642.099936463
100,512,4,4,../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,512,4,4,prob_../../binaries/lesolve_O3,0,0,0,0,38746336,29883656,29912328,29912328,1448827.0,84105.80000000015,84368.20000000017,84368.20000000017
100,512,4,4,../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,512,4,4,prob_../../binaries/qsort_O0,0,0,0,0,2909604096,1683534556,1683563228,1683563228,69186575.19999987,7608630.2000001455,7608892.600000146,7608892.600000146
100,512,4,4,../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,512,4,4,prob_../../binaries/qsort_O1,0,0,0,0,630045376,677026656,677055328,677055328,27416453.500000075,2277278.7000000565,2277541.100000057,2277541.100000057
100,512,4,4,../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,512,4,4,prob_../../binaries/qsort_O2,0,0,0,0,3848,1208,1208,1208,83.50000000000001,7.3999999999999995,7.3999999999999995,7.3999999999999995
100,512,4,4,../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025
100,512,4,4,prob_../../binaries/qsort_O3,0,0,0,0,683645208,704194068,704222740,704222740,28682119.899999965,2401746.8000000245,2402009.200000025,2402009.200000025

